A note on approximate accelerated forward-backward methods with absolute and relative errors, and possibly strongly convex objectives

In this short note, we provide a simple version of an accelerated forward-backward method (a.k.a. Nesterov's accelerated proximal gradient method) possibly relying on approximate proximal operators and allowing to exploit strong convexity of the objective function. The method supports both relative and absolute errors, and its behavior is illustrated on a set of standard numerical experiments. Using the same developments, we further provide a version of the accelerated proximal hybrid extragradient method of Monteiro and Svaiter (2013) possibly exploiting strong convexity of the objective function.

==> data/CUR/CUR_a1a_L_1.331492e-01_mu_1.331492e-04_sigma_8.000000e-01_zeta_0.000000e+00_xi_zero_maxiter_20000_inneriter_20000.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 1.526288356371030552e-01
1.000000000000000000e+00 1.000000000000000000e+00 7.250112026509436536e-02
2.000000000000000000e+00 2.000000000000000000e+00 3.878735817432610311e-02
3.000000000000000000e+00 3.000000000000000000e+00 2.111937775486161240e-02
4.000000000000000000e+00 4.000000000000000000e+00 1.375485291702066570e-02
5.000000000000000000e+00 5.000000000000000000e+00 1.083354192784807823e-02
6.000000000000000000e+00 6.000000000000000000e+00 9.138297710031495491e-03
7.000000000000000000e+00 7.000000000000000000e+00 7.642581340071064044e-03
8.000000000000000000e+00 8.000000000000000000e+00 6.262499759884632144e-03
9.000000000000000000e+00 9.000000000000000000e+00 5.065127334144103877e-03
1.000000000000000000e+01 1.000000000000000000e+01 4.050747103634566582e-03
1.100000000000000000e+01 1.100000000000000000e+01 3.188864591578133290e-03
1.200000000000000000e+01 1.200000000000000000e+01 2.464042119320553059e-03
1.300000000000000000e+01 1.300000000000000000e+01 1.858358302034901488e-03
1.400000000000000000e+01 1.400000000000000000e+01 1.358777326927962381e-03
1.500000000000000000e+01 1.500000000000000000e+01 9.700806077373447245e-04
1.600000000000000000e+01 1.600000000000000000e+01 6.676862485729406771e-04
1.700000000000000000e+01 1.700000000000000000e+01 4.426989740997644418e-04
1.800000000000000000e+01 1.800000000000000000e+01 3.096387288903379442e-04
1.900000000000000000e+01 1.900000000000000000e+01 2.265804751028221986e-04
2.000000000000000000e+01 2.000000000000000000e+01 1.626581736972054770e-04
2.100000000000000000e+01 2.100000000000000000e+01 1.162488639256942236e-04
2.200000000000000000e+01 2.200000000000000000e+01 8.657974295744885751e-05
2.300000000000000000e+01 2.300000000000000000e+01 6.954914205037354691e-05
2.400000000000000000e+01 2.400000000000000000e+01 6.007289752452127374e-05
2.500000000000000000e+01 2.500000000000000000e+01 5.454863621656702577e-05
2.600000000000000000e+01 2.600000000000000000e+01 5.122856194578195854e-05
2.700000000000000000e+01 2.700000000000000000e+01 4.919275378856280412e-05
2.800000000000000000e+01 2.800000000000000000e+01 4.773502764698900336e-05
2.900000000000000000e+01 2.900000000000000000e+01 4.628850199406286947e-05
3.000000000000000000e+01 3.000000000000000000e+01 4.449883352131145386e-05
3.100000000000000000e+01 3.100000000000000000e+01 4.227090835801083912e-05
3.200000000000000000e+01 3.300000000000000000e+01 3.965253623755549128e-05
3.300000000000000000e+01 3.500000000000000000e+01 3.674564405192759509e-05
3.400000000000000000e+01 3.700000000000000000e+01 3.364329392352427561e-05
3.500000000000000000e+01 3.900000000000000000e+01 3.044813443497940142e-05
3.600000000000000000e+01 4.100000000000000000e+01 2.726731937063853195e-05
3.700000000000000000e+01 4.300000000000000000e+01 2.420542907127787302e-05
3.800000000000000000e+01 4.500000000000000000e+01 2.134974605988437801e-05
3.900000000000000000e+01 4.700000000000000000e+01 1.876216000512576088e-05
4.000000000000000000e+01 4.900000000000000000e+01 1.647813272892539871e-05
4.100000000000000000e+01 5.100000000000000000e+01 1.451009019054483318e-05
4.200000000000000000e+01 5.300000000000000000e+01 1.285115736460173963e-05
4.300000000000000000e+01 5.500000000000000000e+01 1.147933725026417662e-05
4.400000000000000000e+01 5.700000000000000000e+01 1.036173615687197014e-05
4.500000000000000000e+01 5.900000000000000000e+01 9.458778267801282169e-06
4.600000000000000000e+01 6.100000000000000000e+01 8.728212959829839690e-06
4.700000000000000000e+01 6.300000000000000000e+01 8.128579913224687203e-06
4.800000000000000000e+01 6.500000000000000000e+01 7.621869292762095682e-06
4.900000000000000000e+01 6.700000000000000000e+01 7.175291637961933588e-06
5.000000000000000000e+01 6.900000000000000000e+01 6.762233842994014310e-06
5.100000000000000000e+01 7.100000000000000000e+01 6.362579115903876925e-06
5.200000000000000000e+01 7.300000000000000000e+01 5.962566751172015955e-06
5.300000000000000000e+01 7.500000000000000000e+01 5.554332359714031497e-06
5.400000000000000000e+01 7.700000000000000000e+01 5.135230244257549259e-06
5.500000000000000000e+01 7.900000000000000000e+01 4.707001193982041087e-06
5.600000000000000000e+01 8.100000000000000000e+01 4.274827351657961572e-06
5.700000000000000000e+01 8.300000000000000000e+01 3.846308421096011898e-06
5.800000000000000000e+01 8.500000000000000000e+01 3.430400848991599361e-06
5.900000000000000000e+01 8.700000000000000000e+01 3.036374913500949901e-06
6.000000000000000000e+01 8.900000000000000000e+01 2.672854636065480349e-06
6.100000000000000000e+01 9.100000000000000000e+01 2.347006522185335342e-06
6.200000000000000000e+01 9.300000000000000000e+01 2.063933359663927547e-06
6.300000000000000000e+01 9.500000000000000000e+01 1.826310594366109541e-06
6.400000000000000000e+01 9.700000000000000000e+01 1.634300259067966721e-06
6.500000000000000000e+01 9.900000000000000000e+01 1.485630076125676879e-06
6.600000000000000000e+01 1.010000000000000000e+02 1.375968909478331170e-06
6.700000000000000000e+01 1.030000000000000000e+02 1.299407089483395339e-06
6.800000000000000000e+01 1.050000000000000000e+02 1.249029489336361820e-06
6.900000000000000000e+01 1.070000000000000000e+02 1.217512704765333353e-06
7.000000000000000000e+01 1.090000000000000000e+02 1.197688599907653639e-06
7.100000000000000000e+01 1.110000000000000000e+02 1.182917753306256259e-06
7.200000000000000000e+01 1.130000000000000000e+02 1.167750097008646293e-06
7.300000000000000000e+01 1.150000000000000000e+02 1.147447435789761272e-06
7.400000000000000000e+01 1.170000000000000000e+02 1.119366730806259369e-06
7.500000000000000000e+01 1.200000000000000000e+02 1.081537086555783844e-06
7.600000000000000000e+01 1.230000000000000000e+02 1.034452279280451137e-06
7.700000000000000000e+01 1.260000000000000000e+02 9.786703550895836656e-07
7.800000000000000000e+01 1.290000000000000000e+02 9.157730327391533365e-07
7.900000000000000000e+01 1.320000000000000000e+02 8.479775059355709743e-07
8.000000000000000000e+01 1.350000000000000000e+02 7.777965917443729893e-07
8.100000000000000000e+01 1.380000000000000000e+02 7.077625392426512008e-07
8.200000000000000000e+01 1.410000000000000000e+02 6.402007293182521153e-07
8.300000000000000000e+01 1.440000000000000000e+02 5.770568429763756058e-07
8.400000000000000000e+01 1.470000000000000000e+02 5.197815926005766585e-07
8.500000000000000000e+01 1.500000000000000000e+02 4.692749862034162334e-07
8.600000000000000000e+01 1.530000000000000000e+02 4.258867697393142748e-07
8.700000000000000000e+01 1.560000000000000000e+02 3.894649823754647855e-07
8.800000000000000000e+01 1.600000000000000000e+02 3.592241851757549398e-07
8.900000000000000000e+01 1.640000000000000000e+02 3.346814895222038899e-07
9.000000000000000000e+01 1.680000000000000000e+02 3.146215256655260362e-07
9.100000000000000000e+01 1.720000000000000000e+02 2.978937348463439605e-07
9.200000000000000000e+01 1.760000000000000000e+02 2.834126047179807983e-07
9.300000000000000000e+01 1.800000000000000000e+02 2.702186966407893465e-07
9.400000000000000000e+01 1.840000000000000000e+02 2.575414520533669815e-07
9.500000000000000000e+01 1.880000000000000000e+02 2.448357983020343909e-07
9.600000000000000000e+01 1.920000000000000000e+02 2.317915997473996015e-07
9.700000000000000000e+01 1.960000000000000000e+02 2.183195305649476836e-07
9.800000000000000000e+01 2.000000000000000000e+02 2.045179401388708129e-07
9.900000000000000000e+01 2.040000000000000000e+02 1.906265510998039758e-07
1.000000000000000000e+02 2.080000000000000000e+02 1.769729228717764613e-07
1.010000000000000000e+02 2.120000000000000000e+02 1.639177645840206310e-07
1.020000000000000000e+02 2.170000000000000000e+02 1.517013715757187242e-07
1.030000000000000000e+02 2.220000000000000000e+02 1.407899212768626285e-07
1.040000000000000000e+02 2.270000000000000000e+02 1.313075579933986603e-07
1.050000000000000000e+02 2.320000000000000000e+02 1.233323118077223057e-07
1.060000000000000000e+02 2.380000000000000000e+02 1.167770197207929073e-07
1.070000000000000000e+02 2.440000000000000000e+02 1.116326601158235121e-07
1.080000000000000000e+02 2.500000000000000000e+02 1.076392335264131361e-07
1.090000000000000000e+02 2.560000000000000000e+02 1.045129022769764049e-07
1.100000000000000000e+02 2.620000000000000000e+02 1.019436968174858293e-07
1.110000000000000000e+02 2.680000000000000000e+02 9.961628305577008291e-08
1.120000000000000000e+02 2.740000000000000000e+02 9.723760963087357823e-08
1.130000000000000000e+02 2.800000000000000000e+02 9.456081401237881323e-08
1.140000000000000000e+02 2.860000000000000000e+02 9.140263995677244679e-08
1.150000000000000000e+02 2.930000000000000000e+02 8.759867087260175822e-08
1.160000000000000000e+02 3.000000000000000000e+02 8.321351757656358927e-08
1.170000000000000000e+02 3.070000000000000000e+02 7.824610703810463974e-08
1.180000000000000000e+02 3.150000000000000000e+02 7.275151353569597745e-08
1.190000000000000000e+02 3.230000000000000000e+02 6.695330090344953078e-08
1.200000000000000000e+02 3.320000000000000000e+02 6.097466526133743514e-08
1.210000000000000000e+02 3.410000000000000000e+02 5.506001243826830205e-08
1.220000000000000000e+02 3.510000000000000000e+02 4.936036501757001815e-08
1.230000000000000000e+02 3.620000000000000000e+02 4.406885056873477424e-08
1.240000000000000000e+02 3.730000000000000000e+02 3.933891207230644227e-08
1.250000000000000000e+02 3.850000000000000000e+02 3.524883673833301145e-08
1.260000000000000000e+02 3.980000000000000000e+02 3.185768326918747562e-08
1.270000000000000000e+02 4.110000000000000000e+02 2.918201341683968053e-08
1.280000000000000000e+02 4.240000000000000000e+02 2.718292452241755086e-08
1.290000000000000000e+02 4.370000000000000000e+02 2.578904279015858947e-08
1.300000000000000000e+02 4.500000000000000000e+02 2.489990830190080828e-08
1.310000000000000000e+02 4.630000000000000000e+02 2.439595386816151290e-08
1.320000000000000000e+02 4.760000000000000000e+02 2.414967098518516764e-08
1.330000000000000000e+02 4.890000000000000000e+02 2.403618559743136984e-08
1.340000000000000000e+02 5.010000000000000000e+02 2.395632675566972125e-08
1.350000000000000000e+02 5.130000000000000000e+02 2.379796676388323817e-08
1.360000000000000000e+02 5.250000000000000000e+02 2.349561550873957572e-08
1.370000000000000000e+02 5.370000000000000000e+02 2.300259016596584161e-08
1.380000000000000000e+02 5.490000000000000000e+02 2.229736972836349196e-08
1.390000000000000000e+02 5.610000000000000000e+02 2.138289445507979281e-08
1.400000000000000000e+02 5.730000000000000000e+02 2.028324358471778055e-08
1.410000000000000000e+02 5.850000000000000000e+02 1.903889929044666474e-08
1.420000000000000000e+02 5.980000000000000000e+02 1.768791074718834011e-08
1.430000000000000000e+02 6.110000000000000000e+02 1.630354795612021235e-08
1.440000000000000000e+02 6.240000000000000000e+02 1.493712026290339168e-08
1.450000000000000000e+02 6.370000000000000000e+02 1.363913959551155131e-08
1.460000000000000000e+02 6.500000000000000000e+02 1.245066649779857926e-08
1.470000000000000000e+02 6.640000000000000000e+02 1.139207445044476685e-08
1.480000000000000000e+02 6.780000000000000000e+02 1.049308206990673398e-08
1.490000000000000000e+02 6.920000000000000000e+02 9.752688545638932283e-09
1.500000000000000000e+02 7.070000000000000000e+02 9.156682523325798684e-09
1.510000000000000000e+02 7.220000000000000000e+02 8.698486209102185285e-09
1.520000000000000000e+02 7.370000000000000000e+02 8.350410751756243144e-09
1.530000000000000000e+02 7.530000000000000000e+02 8.078418711754409287e-09
1.540000000000000000e+02 7.690000000000000000e+02 7.860809780879662867e-09
1.550000000000000000e+02 7.850000000000000000e+02 7.665889922847668458e-09
1.560000000000000000e+02 8.010000000000000000e+02 7.468352269945910393e-09
1.570000000000000000e+02 8.170000000000000000e+02 7.248262101633429211e-09
1.580000000000000000e+02 8.340000000000000000e+02 6.986329181835060353e-09
1.590000000000000000e+02 8.510000000000000000e+02 6.682359332543796882e-09
1.600000000000000000e+02 8.680000000000000000e+02 6.333445157213901666e-09
1.610000000000000000e+02 8.850000000000000000e+02 5.945134162743670458e-09
1.620000000000000000e+02 9.030000000000000000e+02 5.523301926935175743e-09
1.630000000000000000e+02 9.210000000000000000e+02 5.087609389331504417e-09
1.640000000000000000e+02 9.390000000000000000e+02 4.651190099735913464e-09
1.650000000000000000e+02 9.580000000000000000e+02 4.226049621358640707e-09
1.660000000000000000e+02 9.770000000000000000e+02 3.831343131643905053e-09
1.670000000000000000e+02 9.960000000000000000e+02 3.477163834642027496e-09
1.680000000000000000e+02 1.016000000000000000e+03 3.169759177357178714e-09
1.690000000000000000e+02 1.036000000000000000e+03 2.917834807103503181e-09
1.700000000000000000e+02 1.056000000000000000e+03 2.721308345332573708e-09
1.710000000000000000e+02 1.076000000000000000e+03 2.577779878443209327e-09
1.720000000000000000e+02 1.096000000000000000e+03 2.481803429432716257e-09
1.730000000000000000e+02 1.116000000000000000e+03 2.425386724791422921e-09
1.740000000000000000e+02 1.136000000000000000e+03 2.398812315451692712e-09
1.750000000000000000e+02 1.156000000000000000e+03 2.391507381016566569e-09
1.760000000000000000e+02 1.176000000000000000e+03 2.392900766423622372e-09
1.770000000000000000e+02 1.196000000000000000e+03 2.393205078554672127e-09
1.780000000000000000e+02 1.216000000000000000e+03 2.384064223814874595e-09
1.790000000000000000e+02 1.236000000000000000e+03 2.359022088782580795e-09
1.800000000000000000e+02 1.256000000000000000e+03 2.313793379116191318e-09
1.810000000000000000e+02 1.276000000000000000e+03 2.246333341560102781e-09
1.820000000000000000e+02 1.296000000000000000e+03 2.156730460889377810e-09
1.830000000000000000e+02 1.316000000000000000e+03 2.046949221234939387e-09
1.840000000000000000e+02 1.336000000000000000e+03 1.920465120264225334e-09
1.850000000000000000e+02 1.357000000000000000e+03 1.780507352666660381e-09
1.860000000000000000e+02 1.378000000000000000e+03 1.634308077758106492e-09
1.870000000000000000e+02 1.400000000000000000e+03 1.485456146976815717e-09
1.880000000000000000e+02 1.422000000000000000e+03 1.340627331369859121e-09
1.890000000000000000e+02 1.444000000000000000e+03 1.203843469355092566e-09
1.900000000000000000e+02 1.467000000000000000e+03 1.078054812087003711e-09
1.910000000000000000e+02 1.491000000000000000e+03 9.665867550801010566e-10
1.920000000000000000e+02 1.515000000000000000e+03 8.714824417666022782e-10
1.930000000000000000e+02 1.539000000000000000e+03 7.929131795592070375e-10
1.940000000000000000e+02 1.564000000000000000e+03 7.300228199724756450e-10
1.950000000000000000e+02 1.589000000000000000e+03 6.822423181951364768e-10
1.960000000000000000e+02 1.614000000000000000e+03 6.474429325997732576e-10
1.970000000000000000e+02 1.639000000000000000e+03 6.233237814790015818e-10
1.980000000000000000e+02 1.665000000000000000e+03 6.070807190283744603e-10
1.990000000000000000e+02 1.691000000000000000e+03 5.967372151971517269e-10
2.000000000000000000e+02 1.717000000000000000e+03 5.897582977532067616e-10
2.010000000000000000e+02 1.743000000000000000e+03 5.840948835711401443e-10
2.020000000000000000e+02 1.769000000000000000e+03 5.781007339500376929e-10
2.030000000000000000e+02 1.795000000000000000e+03 5.705447225778925713e-10
2.040000000000000000e+02 1.821000000000000000e+03 5.606203279384658344e-10
2.050000000000000000e+02 1.847000000000000000e+03 5.479176556910658746e-10
2.060000000000000000e+02 1.873000000000000000e+03 5.323709806326348826e-10
2.070000000000000000e+02 1.900000000000000000e+03 5.139268455245371570e-10
2.080000000000000000e+02 1.927000000000000000e+03 4.934044284254923696e-10
2.090000000000000000e+02 1.954000000000000000e+03 4.711808720969656861e-10
2.100000000000000000e+02 1.981000000000000000e+03 4.478295512200247686e-10
2.110000000000000000e+02 2.009000000000000000e+03 4.237357686953657776e-10
2.120000000000000000e+02 2.037000000000000000e+03 3.997084885298818335e-10
2.130000000000000000e+02 2.065000000000000000e+03 3.760472488956168036e-10
2.140000000000000000e+02 2.094000000000000000e+03 3.529193048912304675e-10
2.150000000000000000e+02 2.123000000000000000e+03 3.307558116283360050e-10
2.160000000000000000e+02 2.152000000000000000e+03 3.095866896174470639e-10
2.170000000000000000e+02 2.181000000000000000e+03 2.894462447500245617e-10
2.180000000000000000e+02 2.211000000000000000e+03 2.702296164613926521e-10
2.190000000000000000e+02 2.241000000000000000e+03 2.520567643493620835e-10
2.200000000000000000e+02 2.271000000000000000e+03 2.348226058046520848e-10
2.210000000000000000e+02 2.301000000000000000e+03 2.184926128911968135e-10
2.220000000000000000e+02 2.332000000000000000e+03 2.029908463541119090e-10
2.230000000000000000e+02 2.363000000000000000e+03 1.884546962926947344e-10
2.240000000000000000e+02 2.394000000000000000e+03 1.748885480878925591e-10
2.250000000000000000e+02 2.426000000000000000e+03 1.623066125944205851e-10
2.260000000000000000e+02 2.458000000000000000e+03 1.508766445112996735e-10
2.270000000000000000e+02 2.490000000000000000e+03 1.406426086703049805e-10
2.280000000000000000e+02 2.523000000000000000e+03 1.316228237513428212e-10
2.290000000000000000e+02 2.556000000000000000e+03 1.239121583118674153e-10
2.300000000000000000e+02 2.590000000000000000e+03 1.174482733290460601e-10
2.310000000000000000e+02 2.624000000000000000e+03 1.122232307082526859e-10
2.320000000000000000e+02 2.658000000000000000e+03 1.081194023200282572e-10
2.330000000000000000e+02 2.692000000000000000e+03 1.049914044592981099e-10
2.340000000000000000e+02 2.727000000000000000e+03 1.026374540913366218e-10
2.350000000000000000e+02 2.762000000000000000e+03 1.008845229577559621e-10
2.360000000000000000e+02 2.797000000000000000e+03 9.949624457661343513e-11
2.370000000000000000e+02 2.832000000000000000e+03 9.824802083002737163e-11
2.380000000000000000e+02 2.867000000000000000e+03 9.692979752173869201e-11
2.390000000000000000e+02 2.902000000000000000e+03 9.535677802929853897e-11
2.400000000000000000e+02 2.937000000000000000e+03 9.337963735589482894e-11
2.410000000000000000e+02 2.972000000000000000e+03 9.089279329188570955e-11
2.420000000000000000e+02 3.008000000000000000e+03 8.782075067159667014e-11
2.430000000000000000e+02 3.044000000000000000e+03 8.418288288680741971e-11
2.440000000000000000e+02 3.080000000000000000e+03 8.000627937931881206e-11
2.450000000000000000e+02 3.116000000000000000e+03 7.536932189466938325e-11
2.460000000000000000e+02 3.153000000000000000e+03 7.037048721514338467e-11
2.470000000000000000e+02 3.190000000000000000e+03 6.516509554188587572e-11
2.480000000000000000e+02 3.228000000000000000e+03 5.988121110078736820e-11
2.490000000000000000e+02 3.266000000000000000e+03 5.468148156495544754e-11
2.500000000000000000e+02 3.305000000000000000e+03 4.969158418077768147e-11
2.510000000000000000e+02 3.344000000000000000e+03 4.504496775581401380e-11
2.520000000000000000e+02 3.384000000000000000e+03 4.082950644246352567e-11
2.530000000000000000e+02 3.425000000000000000e+03 3.711980722798102761e-11
2.540000000000000000e+02 3.466000000000000000e+03 3.395816960960473807e-11
2.550000000000000000e+02 3.508000000000000000e+03 3.134797976755976379e-11
2.560000000000000000e+02 3.550000000000000000e+03 2.927447173561859017e-11
2.570000000000000000e+02 3.592000000000000000e+03 2.769207085862035456e-11
2.580000000000000000e+02 3.635000000000000000e+03 2.653510744465847893e-11
2.590000000000000000e+02 3.678000000000000000e+03 2.573025126295647169e-11
2.600000000000000000e+02 3.721000000000000000e+03 2.519179309601327077e-11
2.610000000000000000e+02 3.764000000000000000e+03 2.483374617057165779e-11
2.620000000000000000e+02 3.807000000000000000e+03 2.457400949396060241e-11
2.630000000000000000e+02 3.850000000000000000e+03 2.433919732425238180e-11
2.640000000000000000e+02 3.893000000000000000e+03 2.406758126127783726e-11
2.650000000000000000e+02 3.936000000000000000e+03 2.371175478188547459e-11
2.660000000000000000e+02 3.979000000000000000e+03 2.323941039605870174e-11
2.670000000000000000e+02 4.022000000000000000e+03 2.263333964691582878e-11
2.680000000000000000e+02 4.066000000000000000e+03 2.188843550854358000e-11
2.690000000000000000e+02 4.110000000000000000e+03 2.101635532270051954e-11
2.700000000000000000e+02 4.154000000000000000e+03 2.003464061317572487e-11
2.710000000000000000e+02 4.199000000000000000e+03 1.896682810809124931e-11
2.720000000000000000e+02 4.244000000000000000e+03 1.784483671940506611e-11
2.730000000000000000e+02 4.290000000000000000e+03 1.669731020115250431e-11
2.740000000000000000e+02 4.336000000000000000e+03 1.555583439838414961e-11
2.750000000000000000e+02 4.383000000000000000e+03 1.444566688491022433e-11
2.760000000000000000e+02 4.430000000000000000e+03 1.339056643345770681e-11
2.770000000000000000e+02 4.478000000000000000e+03 1.240652025558119931e-11
2.780000000000000000e+02 4.526000000000000000e+03 1.150635142721512238e-11
2.790000000000000000e+02 4.575000000000000000e+03 1.069522248542398302e-11
2.800000000000000000e+02 4.624000000000000000e+03 9.975076320500875227e-12
2.810000000000000000e+02 4.674000000000000000e+03 9.341860618405917194e-12
2.820000000000000000e+02 4.724000000000000000e+03 8.789968752864751877e-12
2.830000000000000000e+02 4.774000000000000000e+03 8.310074850470527963e-12
2.840000000000000000e+02 4.824000000000000000e+03 7.892186904001619041e-12
2.850000000000000000e+02 4.875000000000000000e+03 7.525202683211773547e-12
2.860000000000000000e+02 4.926000000000000000e+03 7.199296714333058844e-12
2.870000000000000000e+02 4.977000000000000000e+03 6.904810057051236072e-12
2.880000000000000000e+02 5.028000000000000000e+03 6.633638083286541587e-12
2.890000000000000000e+02 5.080000000000000000e+03 6.379119454891224450e-12
2.900000000000000000e+02 5.132000000000000000e+03 6.136036123649546425e-12
2.910000000000000000e+02 5.184000000000000000e+03 5.900946398185169528e-12
2.920000000000000000e+02 5.236000000000000000e+03 5.671296765541455898e-12
2.930000000000000000e+02 5.289000000000000000e+03 5.445699446937624089e-12
2.940000000000000000e+02 5.342000000000000000e+03 5.223654842012592781e-12
2.950000000000000000e+02 5.395000000000000000e+03 5.004718861556511911e-12
2.960000000000000000e+02 5.449000000000000000e+03 4.789391105930462800e-12
2.970000000000000000e+02 5.503000000000000000e+03 4.577782597436907963e-12
2.980000000000000000e+02 5.557000000000000000e+03 4.369948847227078659e-12
2.990000000000000000e+02 5.612000000000000000e+03 4.166167411057131176e-12
3.000000000000000000e+02 5.667000000000000000e+03 3.966549311229528030e-12
3.010000000000000000e+02 5.722000000000000000e+03 3.770928014290575447e-12
3.020000000000000000e+02 5.778000000000000000e+03 3.579359031391504686e-12
3.030000000000000000e+02 5.834000000000000000e+03 3.391786851381084489e-12
3.040000000000000000e+02 5.890000000000000000e+03 3.208544541166702402e-12
3.050000000000000000e+02 5.947000000000000000e+03 3.029909656504514714e-12
3.060000000000000000e+02 6.004000000000000000e+03 2.856437308906834005e-12
3.070000000000000000e+02 6.061000000000000000e+03 2.688738121037204110e-12
3.080000000000000000e+02 6.119000000000000000e+03 2.528033338222712700e-12
3.090000000000000000e+02 6.177000000000000000e+03 2.374933583126903613e-12
3.100000000000000000e+02 6.235000000000000000e+03 2.230549078774402005e-12
3.110000000000000000e+02 6.294000000000000000e+03 2.095879025887370517e-12
3.120000000000000000e+02 6.353000000000000000e+03 1.971478535978121727e-12
3.130000000000000000e+02 6.413000000000000000e+03 1.857958231710199470e-12
3.140000000000000000e+02 6.473000000000000000e+03 1.755540157688528780e-12
3.150000000000000000e+02 6.533000000000000000e+03 1.664113291610647138e-12
3.160000000000000000e+02 6.594000000000000000e+03 1.582900477359316938e-12
3.170000000000000000e+02 6.655000000000000000e+03 1.511346603422225598e-12
3.180000000000000000e+02 6.716000000000000000e+03 1.448119402169822934e-12
3.190000000000000000e+02 6.778000000000000000e+03 1.391942117123790013e-12
3.200000000000000000e+02 6.840000000000000000e+03 1.341149413747189101e-12
3.210000000000000000e+02 6.902000000000000000e+03 1.294242490956776237e-12
3.220000000000000000e+02 6.964000000000000000e+03 1.249667036518076202e-12
3.230000000000000000e+02 7.027000000000000000e+03 1.206035271650307550e-12
3.240000000000000000e+02 7.090000000000000000e+03 1.162181462177613867e-12
3.250000000000000000e+02 7.153000000000000000e+03 1.117161918529063769e-12
3.260000000000000000e+02 7.216000000000000000e+03 1.070199484587419647e-12
3.270000000000000000e+02 7.279000000000000000e+03 1.021349671503912759e-12
3.280000000000000000e+02 7.343000000000000000e+03 9.704459458248493320e-13
3.290000000000000000e+02 7.407000000000000000e+03 9.177103521551543963e-13
3.300000000000000000e+02 7.472000000000000000e+03 8.640865800657593354e-13
3.310000000000000000e+02 7.537000000000000000e+03 8.100742299177454697e-13
3.320000000000000000e+02 7.603000000000000000e+03 7.567280135845066980e-13
3.330000000000000000e+02 7.669000000000000000e+03 7.047695760320493719e-13
3.340000000000000000e+02 7.735000000000000000e+03 6.553091402849986480e-13
3.350000000000000000e+02 7.802000000000000000e+03 6.090683513093608781e-13
3.360000000000000000e+02 7.870000000000000000e+03 5.664357871637548669e-13
3.370000000000000000e+02 7.938000000000000000e+03 5.282996262678807398e-13
3.380000000000000000e+02 8.007000000000000000e+03 4.946598686217384966e-13
3.390000000000000000e+02 8.076000000000000000e+03 4.654610030740968796e-13
3.400000000000000000e+02 8.145000000000000000e+03 4.405920073224933731e-13
3.410000000000000000e+02 8.214000000000000000e+03 4.197753256107716879e-13
3.420000000000000000e+02 8.284000000000000000e+03 4.024558464266192459e-13
3.430000000000000000e+02 8.355000000000000000e+03 3.878564136527984374e-13
3.440000000000000000e+02 8.426000000000000000e+03 3.753664046257654263e-13
3.450000000000000000e+02 8.496000000000000000e+03 3.643196855307451187e-13
3.460000000000000000e+02 8.567000000000000000e+03 3.539391002504999051e-13
3.470000000000000000e+02 8.638000000000000000e+03 3.438360707264109806e-13
3.480000000000000000e+02 8.709000000000000000e+03 3.334554854461657669e-13
3.490000000000000000e+02 8.781000000000000000e+03 3.222977440486829437e-13
3.500000000000000000e+02 8.852000000000000000e+03 3.102518242314999952e-13
3.510000000000000000e+02 8.923000000000000000e+03 2.970956813896918902e-13
3.520000000000000000e+02 8.995000000000000000e+03 2.828848266744898865e-13
3.530000000000000000e+02 9.066000000000000000e+03 2.677302823883564997e-13
3.540000000000000000e+02 9.139000000000000000e+03 2.519096042874480190e-13
3.550000000000000000e+02 9.212000000000000000e+03 2.355893258254582179e-13
3.560000000000000000e+02 9.286000000000000000e+03 2.191580250610059011e-13
3.570000000000000000e+02 9.360000000000000000e+03 2.028932577502473578e-13
3.580000000000000000e+02 9.434000000000000000e+03 1.872946242542639084e-13
3.590000000000000000e+02 9.510000000000000000e+03 1.724176357242868107e-13
3.600000000000000000e+02 9.588000000000000000e+03 1.586508702189348696e-13
3.610000000000000000e+02 9.664000000000000000e+03 1.461053500406706007e-13
3.620000000000000000e+02 9.740000000000000000e+03 1.347810751894940040e-13
3.630000000000000000e+02 9.815000000000000000e+03 1.249556014215613686e-13
3.640000000000000000e+02 9.892000000000000000e+03 1.164623952831789211e-13
3.650000000000000000e+02 9.969000000000000000e+03 1.091349233206528879e-13
3.660000000000000000e+02 1.004500000000000000e+04 1.030286966852145270e-13
3.670000000000000000e+02 1.012300000000000000e+04 9.781064846947629121e-14
3.680000000000000000e+02 1.020200000000000000e+04 9.336975637097566505e-14
3.690000000000000000e+02 1.027900000000000000e+04 8.953948693601887499e-14
3.700000000000000000e+02 1.036200000000000000e+04 8.620881786214340536e-14
3.710000000000000000e+02 1.044100000000000000e+04 8.304468224196170922e-14
3.720000000000000000e+02 1.051900000000000000e+04 8.015810237793630222e-14
3.730000000000000000e+02 1.059500000000000000e+04 7.699396675775460608e-14
3.740000000000000000e+02 1.067400000000000000e+04 7.382983113757290994e-14
3.750000000000000000e+02 1.075200000000000000e+04 7.061018436615995597e-14
3.760000000000000000e+02 1.082900000000000000e+04 6.700195953612819721e-14
3.770000000000000000e+02 1.091100000000000000e+04 6.328271240363392280e-14
3.780000000000000000e+02 1.099400000000000000e+04 5.934142066621461709e-14
3.790000000000000000e+02 1.107500000000000000e+04 5.540012892879531137e-14
3.800000000000000000e+02 1.115800000000000000e+04 5.134781488891348999e-14
3.810000000000000000e+02 1.123900000000000000e+04 4.718447854656915297e-14
3.820000000000000000e+02 1.132200000000000000e+04 4.313216450668733160e-14
3.830000000000000000e+02 1.140300000000000000e+04 3.919087276926802588e-14
3.840000000000000000e+02 1.148700000000000000e+04 3.530509218307997799e-14
3.850000000000000000e+02 1.157100000000000000e+04 3.180788965551073488e-14
3.860000000000000000e+02 1.165500000000000000e+04 2.842170943040400743e-14
3.870000000000000000e+02 1.173900000000000000e+04 2.531308496145356912e-14
3.880000000000000000e+02 1.182500000000000000e+04 2.248201624865941994e-14
3.890000000000000000e+02 1.194600000000000000e+04 1.987299214079030207e-14
3.900000000000000000e+02 1.202600000000000000e+04 1.765254609153998899e-14
3.910000000000000000e+02 1.211200000000000000e+04 1.554312234475219157e-14
3.920000000000000000e+02 1.219400000000000000e+04 1.354472090042690979e-14
3.930000000000000000e+02 1.228000000000000000e+04 1.204591981718294846e-14
3.940000000000000000e+02 1.236500000000000000e+04 1.043609643147647148e-14
3.950000000000000000e+02 1.244800000000000000e+04 9.048317650695025804e-15
3.960000000000000000e+02 1.253100000000000000e+04 7.716050021144837956e-15
3.970000000000000000e+02 1.261100000000000000e+04 6.494804694057165761e-15
3.980000000000000000e+02 1.269300000000000000e+04 5.440092820663267048e-15
3.990000000000000000e+02 1.278000000000000000e+04 4.329869796038110508e-15
4.000000000000000000e+02 1.287700000000000000e+04 3.219646771412953967e-15
4.010000000000000000e+02 1.296100000000000000e+04 2.164934898019055254e-15
4.020000000000000000e+02 1.305800000000000000e+04 1.165734175856414367e-15
4.030000000000000000e+02 3.305800000000000000e+04 0.000000000000000000e+00


==> data/CUR/CUR_a1a_L_1.331492e-01_mu_1.331492e-04_sigma_8.000000e-01_zeta_0.000000e+00_xi_zero_maxiter_20000_inneriter_20000_backtrack.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 1.526288356371030552e-01
1.000000000000000000e+00 1.000000000000000000e+00 7.250112026509436536e-02
2.000000000000000000e+00 2.000000000000000000e+00 3.619802637367414144e-02
3.000000000000000000e+00 3.000000000000000000e+00 5.219774321503417580e-02
4.000000000000000000e+00 4.000000000000000000e+00 3.345047578096455032e-02
5.000000000000000000e+00 5.000000000000000000e+00 2.083839360477601765e-02
6.000000000000000000e+00 6.000000000000000000e+00 1.414017374957632356e-02
7.000000000000000000e+00 7.000000000000000000e+00 1.108237122896249538e-02
8.000000000000000000e+00 8.000000000000000000e+00 9.391379920464015818e-03
9.000000000000000000e+00 9.000000000000000000e+00 7.886399464621940414e-03
1.000000000000000000e+01 1.000000000000000000e+01 6.383633291086099337e-03
1.100000000000000000e+01 1.100000000000000000e+01 6.886924231712221456e-03
1.200000000000000000e+01 1.200000000000000000e+01 5.885501598862974415e-03
1.300000000000000000e+01 1.300000000000000000e+01 4.940783216285438151e-03
1.400000000000000000e+01 1.400000000000000000e+01 4.078643065213827246e-03
1.500000000000000000e+01 1.500000000000000000e+01 3.297353364857646962e-03
1.600000000000000000e+01 1.600000000000000000e+01 2.595398494466771844e-03
1.700000000000000000e+01 1.700000000000000000e+01 1.971452935056183797e-03
1.800000000000000000e+01 1.800000000000000000e+01 1.429590853560591679e-03
1.900000000000000000e+01 1.900000000000000000e+01 9.905831123565578267e-04
2.000000000000000000e+01 2.000000000000000000e+01 6.454133933420647118e-04
2.100000000000000000e+01 2.100000000000000000e+01 3.914158963304603667e-04
2.200000000000000000e+01 2.200000000000000000e+01 2.624181807278080925e-04
2.300000000000000000e+01 2.300000000000000000e+01 2.957576796350780413e-04
2.400000000000000000e+01 2.400000000000000000e+01 2.232616593084713053e-04
2.500000000000000000e+01 2.500000000000000000e+01 1.627633075867995771e-04
2.600000000000000000e+01 2.600000000000000000e+01 1.161835613142647716e-04
2.700000000000000000e+01 2.700000000000000000e+01 1.289724767024047480e-04
2.800000000000000000e+01 2.800000000000000000e+01 1.023710458372129040e-04
2.900000000000000000e+01 2.900000000000000000e+01 8.345110919183440501e-05
3.000000000000000000e+01 3.000000000000000000e+01 7.119857000092988386e-05
3.100000000000000000e+01 3.100000000000000000e+01 6.354591824309085979e-05
3.200000000000000000e+01 3.200000000000000000e+01 5.847220523746976539e-05
3.300000000000000000e+01 3.300000000000000000e+01 5.486063585480316362e-05
3.400000000000000000e+01 3.400000000000000000e+01 5.228866621603822651e-05
3.500000000000000000e+01 3.500000000000000000e+01 5.030691581908719456e-05
3.600000000000000000e+01 3.600000000000000000e+01 4.829535008199492552e-05
3.700000000000000000e+01 3.800000000000000000e+01 4.573255715678570255e-05
3.800000000000000000e+01 4.000000000000000000e+01 4.241814314387415408e-05
3.900000000000000000e+01 4.200000000000000000e+01 3.839015479006890885e-05
4.000000000000000000e+01 4.400000000000000000e+01 3.380967732258266523e-05
4.100000000000000000e+01 4.600000000000000000e+01 2.890196577026715730e-05
4.200000000000000000e+01 4.800000000000000000e+01 2.398538138875805359e-05
4.300000000000000000e+01 5.000000000000000000e+01 1.940263491129190498e-05
4.400000000000000000e+01 5.200000000000000000e+01 1.542946398902511618e-05
4.500000000000000000e+01 5.400000000000000000e+01 1.222415297813528312e-05
4.600000000000000000e+01 5.600000000000000000e+01 9.806034538817343105e-06
4.700000000000000000e+01 5.800000000000000000e+01 8.066505178427885170e-06
4.800000000000000000e+01 6.000000000000000000e+01 6.812134200784303317e-06
4.900000000000000000e+01 6.200000000000000000e+01 5.825743772003288967e-06
5.000000000000000000e+01 6.400000000000000000e+01 4.926760482693026688e-06
5.100000000000000000e+01 6.700000000000000000e+01 3.990801640763042002e-06
5.200000000000000000e+01 7.000000000000000000e+01 3.050339739574248199e-06
5.300000000000000000e+01 7.300000000000000000e+01 2.173579161879324317e-06
5.400000000000000000e+01 7.700000000000000000e+01 1.452163948478801814e-06
5.500000000000000000e+01 8.200000000000000000e+01 9.566530673743578461e-07
5.600000000000000000e+01 8.800000000000000000e+01 6.797116524071000754e-07
5.700000000000000000e+01 9.400000000000000000e+01 5.506397619536862464e-07
5.800000000000000000e+01 1.010000000000000000e+02 4.780887334909778019e-07
5.900000000000000000e+01 1.060000000000000000e+02 5.115128004495872460e-07
6.000000000000000000e+01 1.100000000000000000e+02 5.292271680334970085e-07
6.100000000000000000e+01 1.140000000000000000e+02 5.114798937722042638e-07
6.200000000000000000e+01 1.190000000000000000e+02 4.871228873604138698e-07
6.300000000000000000e+01 1.240000000000000000e+02 4.512653163368796072e-07
6.400000000000000000e+01 1.290000000000000000e+02 4.025980096522552287e-07
6.500000000000000000e+01 1.350000000000000000e+02 3.437352017465755694e-07
6.600000000000000000e+01 1.420000000000000000e+02 2.811497278321084536e-07
6.700000000000000000e+01 1.500000000000000000e+02 2.218242741713893906e-07
6.800000000000000000e+01 1.590000000000000000e+02 1.711180681596147224e-07
6.900000000000000000e+01 1.690000000000000000e+02 1.312740422476643687e-07
7.000000000000000000e+01 1.810000000000000000e+02 1.012681437040363619e-07
7.100000000000000000e+01 1.940000000000000000e+02 7.874953911191084899e-08
7.200000000000000000e+01 2.090000000000000000e+02 6.111108863393610591e-08
7.300000000000000000e+01 2.270000000000000000e+02 4.720289881188222125e-08
7.400000000000000000e+01 2.490000000000000000e+02 3.684975985462912718e-08
7.500000000000000000e+01 2.760000000000000000e+02 2.972970208903191747e-08
7.600000000000000000e+01 2.980000000000000000e+02 3.197865877657690703e-08
7.700000000000000000e+01 3.150000000000000000e+02 3.351332522605332542e-08
7.800000000000000000e+01 3.340000000000000000e+02 3.092324002418322948e-08
7.900000000000000000e+01 3.540000000000000000e+02 2.876326465894862849e-08
8.000000000000000000e+01 3.750000000000000000e+02 2.686300148990738990e-08
8.100000000000000000e+01 3.980000000000000000e+02 2.492910666784808882e-08
8.200000000000000000e+01 4.220000000000000000e+02 2.269298909896022565e-08
8.300000000000000000e+01 4.490000000000000000e+02 1.995440662705405543e-08
8.400000000000000000e+01 4.810000000000000000e+02 1.676162170172190713e-08
8.500000000000000000e+01 5.200000000000000000e+02 1.337144800439560299e-08
8.600000000000000000e+01 5.670000000000000000e+02 1.015880957133674656e-08
8.700000000000000000e+01 6.260000000000000000e+02 7.467055085363938360e-09
8.800000000000000000e+01 6.980000000000000000e+02 5.523419444042332316e-09
8.900000000000000000e+01 7.820000000000000000e+02 4.307447953877385771e-09
9.000000000000000000e+01 8.740000000000000000e+02 3.618322419463027018e-09
9.100000000000000000e+01 9.750000000000000000e+02 3.155018524214625586e-09
9.200000000000000000e+01 1.037000000000000000e+03 3.289568284436938939e-09
9.300000000000000000e+01 1.099000000000000000e+03 3.008551019423322259e-09
9.400000000000000000e+01 1.166000000000000000e+03 2.702175982971510848e-09
9.500000000000000000e+01 1.208000000000000000e+03 2.807244214864113019e-09
9.600000000000000000e+01 1.253000000000000000e+03 2.590381575906519629e-09
9.700000000000000000e+01 1.301000000000000000e+03 2.348630678827845486e-09
9.800000000000000000e+01 1.354000000000000000e+03 2.085890682401725371e-09
9.900000000000000000e+01 1.412000000000000000e+03 1.819983108664047222e-09
1.000000000000000000e+02 1.477000000000000000e+03 1.560297113734065988e-09
1.010000000000000000e+02 1.548000000000000000e+03 1.319987730230565148e-09
1.020000000000000000e+02 1.627000000000000000e+03 1.098243385122543714e-09
1.030000000000000000e+02 1.713000000000000000e+03 8.973647935839323964e-10
1.040000000000000000e+02 1.809000000000000000e+03 7.114999145407807646e-10
1.050000000000000000e+02 1.916000000000000000e+03 5.453652529574526397e-10
1.060000000000000000e+02 2.036000000000000000e+03 4.074705017842461530e-10
1.070000000000000000e+02 2.111000000000000000e+03 4.461776503816849981e-10
1.080000000000000000e+02 2.157000000000000000e+03 4.748915705121703468e-10
1.090000000000000000e+02 2.208000000000000000e+03 4.148326127051404910e-10
1.100000000000000000e+02 2.263000000000000000e+03 3.641378309993115181e-10
1.110000000000000000e+02 2.323000000000000000e+03 3.233785461631555336e-10
1.120000000000000000e+02 2.389000000000000000e+03 2.926788811308256300e-10
1.130000000000000000e+02 2.461000000000000000e+03 2.714952707094653306e-10
1.140000000000000000e+02 2.539000000000000000e+03 2.576496238582137721e-10
1.150000000000000000e+02 2.623000000000000000e+03 2.474319082956810689e-10
1.160000000000000000e+02 2.713000000000000000e+03 2.364715090408253673e-10
1.170000000000000000e+02 2.810000000000000000e+03 2.207357630013007110e-10
1.180000000000000000e+02 2.915000000000000000e+03 1.978744945674293376e-10
1.190000000000000000e+02 3.030000000000000000e+03 1.678857053377669217e-10
1.200000000000000000e+02 3.159000000000000000e+03 1.333697596805905050e-10
1.210000000000000000e+02 3.305000000000000000e+03 9.908673881398044614e-11
1.220000000000000000e+02 3.475000000000000000e+03 6.978795319412256504e-11
1.230000000000000000e+02 3.673000000000000000e+03 4.872047210113805704e-11
1.240000000000000000e+02 3.900000000000000000e+03 3.624883726516259230e-11
1.250000000000000000e+02 4.154000000000000000e+03 3.023870043250553863e-11
1.260000000000000000e+02 4.306000000000000000e+03 3.225875122581101095e-11
1.270000000000000000e+02 4.395000000000000000e+03 3.355682398620274398e-11
1.280000000000000000e+02 4.492000000000000000e+03 3.206868104399518415e-11
1.290000000000000000e+02 4.597000000000000000e+03 3.134947856864300775e-11
1.300000000000000000e+02 4.710000000000000000e+03 3.090577793685156394e-11
1.310000000000000000e+02 4.832000000000000000e+03 3.023831185444691982e-11
1.320000000000000000e+02 4.965000000000000000e+03 2.893646433577146126e-11
1.330000000000000000e+02 5.110000000000000000e+03 2.676403543233618620e-11
1.340000000000000000e+02 5.271000000000000000e+03 2.370176277466384818e-11
1.350000000000000000e+02 5.450000000000000000e+03 1.996103282664307699e-11
1.360000000000000000e+02 5.651000000000000000e+03 1.592587173249171428e-11
1.370000000000000000e+02 5.879000000000000000e+03 1.206201805104001323e-11
1.380000000000000000e+02 6.139000000000000000e+03 8.791467553947995839e-12
1.390000000000000000e+02 6.436000000000000000e+03 6.376899008841974137e-12
1.400000000000000000e+02 6.771000000000000000e+03 4.850952972645927730e-12
1.410000000000000000e+02 7.144000000000000000e+03 4.023115174334179756e-12
1.420000000000000000e+02 7.555000000000000000e+03 3.569755602228497082e-12
1.430000000000000000e+02 7.787000000000000000e+03 3.774758283725532237e-12
1.440000000000000000e+02 8.040000000000000000e+03 3.584965657665861727e-12
1.450000000000000000e+02 8.317000000000000000e+03 3.347266908093615712e-12
1.460000000000000000e+02 8.472000000000000000e+03 3.477662602335840347e-12
1.470000000000000000e+02 8.558000000000000000e+03 3.540778781285780497e-12
1.480000000000000000e+02 8.652000000000000000e+03 3.468780818138839095e-12
1.490000000000000000e+02 8.754000000000000000e+03 3.356093181139385706e-12
1.500000000000000000e+02 8.865000000000000000e+03 3.194056130695344109e-12
1.510000000000000000e+02 8.987000000000000000e+03 2.979338997732838834e-12
1.520000000000000000e+02 9.121000000000000000e+03 2.714495295208507741e-12
1.530000000000000000e+02 9.268000000000000000e+03 2.410016630705058560e-12
1.540000000000000000e+02 9.431000000000000000e+03 2.082112260382018576e-12
1.550000000000000000e+02 9.611000000000000000e+03 1.752209488614653310e-12
1.560000000000000000e+02 9.811000000000000000e+03 1.443012376256547213e-12
1.570000000000000000e+02 1.003400000000000000e+04 1.174060848541103041e-12
1.580000000000000000e+02 1.028200000000000000e+04 9.585665594613601570e-13
1.590000000000000000e+02 1.055600000000000000e+04 7.994716000325752248e-13
1.600000000000000000e+02 1.085800000000000000e+04 6.896150317459159851e-13
1.610000000000000000e+02 1.119000000000000000e+04 6.136202657103240199e-13
1.620000000000000000e+02 1.155400000000000000e+04 5.533351554731780197e-13
1.630000000000000000e+02 1.195500000000000000e+04 4.928280006311069883e-13
1.640000000000000000e+02 1.239800000000000000e+04 4.234945727432659623e-13
1.650000000000000000e+02 1.289100000000000000e+04 3.452793606584236841e-13
1.660000000000000000e+02 1.344400000000000000e+04 2.655098363391061866e-13
1.670000000000000000e+02 1.406600000000000000e+04 1.926792059236959176e-13
1.680000000000000000e+02 1.476700000000000000e+04 1.338373856185626209e-13
1.690000000000000000e+02 1.514500000000000000e+04 1.529887327933465713e-13
1.700000000000000000e+02 1.556500000000000000e+04 1.197930643570543907e-13
1.710000000000000000e+02 1.579100000000000000e+04 1.305622276959184092e-13
1.720000000000000000e+02 1.604000000000000000e+04 1.109667913112843962e-13
1.730000000000000000e+02 1.631500000000000000e+04 9.425793479067579028e-14
1.740000000000000000e+02 1.646400000000000000e+04 9.980904991380157298e-14
1.750000000000000000e+02 1.654400000000000000e+04 1.034172747438333317e-13
1.760000000000000000e+02 1.663000000000000000e+04 9.631184738623232988e-14
1.770000000000000000e+02 1.672400000000000000e+04 8.970602038971264847e-14
1.780000000000000000e+02 1.677300000000000000e+04 9.192646643896296155e-14
1.790000000000000000e+02 1.683200000000000000e+04 8.754108549169359321e-14
1.800000000000000000e+02 1.689700000000000000e+04 8.337774914934925619e-14
1.810000000000000000e+02 1.696400000000000000e+04 7.949196856316120829e-14
1.820000000000000000e+02 1.700000000000000000e+04 8.076872504148013832e-14
1.830000000000000000e+02 1.704000000000000000e+04 7.804867863114850479e-14
1.840000000000000000e+02 3.704000000000000000e+04 7.538414337204812909e-14


==> data/CUR/CUR_a1a_L_1.331492e-01_mu_1.331492e-04_sigma_8.000000e-01_zeta_0.000000e+00_xi_zero_maxiter_20000_inneriter_20000_no_mu.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 1.526288356371030552e-01
1.000000000000000000e+00 1.000000000000000000e+00 7.250112026509436536e-02
2.000000000000000000e+00 2.000000000000000000e+00 3.878735817432610311e-02
3.000000000000000000e+00 3.000000000000000000e+00 2.111807787674896408e-02
4.000000000000000000e+00 4.000000000000000000e+00 1.375294914754754405e-02
5.000000000000000000e+00 5.000000000000000000e+00 1.083176132828644889e-02
6.000000000000000000e+00 6.000000000000000000e+00 9.136205254979434809e-03
7.000000000000000000e+00 7.000000000000000000e+00 7.639255513418041765e-03
8.000000000000000000e+00 8.000000000000000000e+00 6.257448441182644761e-03
9.000000000000000000e+00 9.000000000000000000e+00 5.058382223439072956e-03
1.000000000000000000e+01 1.000000000000000000e+01 4.042500835810980409e-03
1.100000000000000000e+01 1.100000000000000000e+01 3.179275234294842711e-03
1.200000000000000000e+01 1.200000000000000000e+01 2.453265116120317835e-03
1.300000000000000000e+01 1.300000000000000000e+01 1.846683718419450670e-03
1.400000000000000000e+01 1.400000000000000000e+01 1.346780588401708112e-03
1.500000000000000000e+01 1.500000000000000000e+01 9.584278325133754883e-04
1.600000000000000000e+01 1.600000000000000000e+01 6.568254946927032378e-04
1.700000000000000000e+01 1.700000000000000000e+01 4.327025177999210825e-04
1.800000000000000000e+01 1.800000000000000000e+01 3.037750165337249619e-04
1.900000000000000000e+01 1.900000000000000000e+01 2.216499734698507140e-04
2.000000000000000000e+01 2.000000000000000000e+01 1.585442422299410126e-04
2.100000000000000000e+01 2.100000000000000000e+01 1.132233648637459567e-04
2.200000000000000000e+01 2.200000000000000000e+01 8.485468063590406729e-05
2.300000000000000000e+01 2.300000000000000000e+01 6.910599501719350002e-05
2.400000000000000000e+01 2.400000000000000000e+01 6.073911372828089128e-05
2.500000000000000000e+01 2.500000000000000000e+01 5.614053219898940128e-05
2.600000000000000000e+01 2.600000000000000000e+01 5.359359742773683877e-05
2.700000000000000000e+01 2.700000000000000000e+01 5.217885434660729516e-05
2.800000000000000000e+01 2.800000000000000000e+01 5.119256667851512788e-05
2.900000000000000000e+01 2.900000000000000000e+01 5.005951503567196426e-05
3.000000000000000000e+01 3.000000000000000000e+01 4.844169887840976685e-05
3.100000000000000000e+01 3.100000000000000000e+01 4.625514892947490964e-05
3.200000000000000000e+01 3.300000000000000000e+01 4.357646801123049585e-05
3.300000000000000000e+01 3.500000000000000000e+01 4.053141070092802778e-05
3.400000000000000000e+01 3.700000000000000000e+01 3.722915264497972387e-05
3.500000000000000000e+01 3.900000000000000000e+01 3.379625268223884760e-05
3.600000000000000000e+01 4.100000000000000000e+01 3.035459830952325078e-05
3.700000000000000000e+01 4.300000000000000000e+01 2.703399627862479448e-05
3.800000000000000000e+01 4.500000000000000000e+01 2.393492358115922869e-05
3.900000000000000000e+01 4.700000000000000000e+01 2.112856587677125475e-05
4.000000000000000000e+01 4.900000000000000000e+01 1.865624756752781721e-05
4.100000000000000000e+01 5.100000000000000000e+01 1.652967035148389385e-05
4.200000000000000000e+01 5.300000000000000000e+01 1.474496055003937656e-05
4.300000000000000000e+01 5.500000000000000000e+01 1.327789381511124134e-05
4.400000000000000000e+01 5.700000000000000000e+01 1.209138432367584670e-05
4.500000000000000000e+01 5.900000000000000000e+01 1.114028096360630826e-05
4.600000000000000000e+01 6.100000000000000000e+01 1.037613490784128345e-05
4.700000000000000000e+01 6.300000000000000000e+01 9.751338655827890278e-06
4.800000000000000000e+01 6.500000000000000000e+01 9.222244463924500479e-06
4.900000000000000000e+01 6.700000000000000000e+01 8.751239623072670781e-06
5.000000000000000000e+01 6.900000000000000000e+01 8.307861479761591283e-06
5.100000000000000000e+01 7.100000000000000000e+01 7.869230779555813626e-06
5.200000000000000000e+01 7.300000000000000000e+01 7.419965019905827575e-06
5.300000000000000000e+01 7.500000000000000000e+01 6.951719408676559908e-06
5.400000000000000000e+01 7.700000000000000000e+01 6.462458970069029363e-06
5.500000000000000000e+01 7.900000000000000000e+01 5.955526639345176676e-06
5.600000000000000000e+01 8.100000000000000000e+01 5.438547646785529821e-06
5.700000000000000000e+01 8.300000000000000000e+01 4.922203874158093129e-06
5.800000000000000000e+01 8.500000000000000000e+01 4.418923959748077834e-06
5.900000000000000000e+01 8.700000000000000000e+01 3.941556168229887192e-06
6.000000000000000000e+01 8.900000000000000000e+01 3.502109507169670621e-06
6.100000000000000000e+01 9.100000000000000000e+01 3.110655649452009897e-06
6.200000000000000000e+01 9.300000000000000000e+01 2.774476452416241301e-06
6.300000000000000000e+01 9.500000000000000000e+01 2.497520106947703766e-06
6.400000000000000000e+01 9.700000000000000000e+01 2.280196554682589749e-06
6.500000000000000000e+01 9.900000000000000000e+01 2.119542597489587621e-06
6.600000000000000000e+01 1.010000000000000000e+02 2.009576307471228063e-06
6.700000000000000000e+01 1.030000000000000000e+02 1.941973879315828100e-06
6.800000000000000000e+01 1.050000000000000000e+02 1.906902791337650171e-06
6.900000000000000000e+01 1.070000000000000000e+02 1.893865304192221544e-06
7.000000000000000000e+01 1.090000000000000000e+02 1.892524639057757696e-06
7.100000000000000000e+01 1.110000000000000000e+02 1.893196036606425992e-06
7.200000000000000000e+01 1.130000000000000000e+02 1.887695248170562223e-06
7.300000000000000000e+01 1.150000000000000000e+02 1.869994174952260835e-06
7.400000000000000000e+01 1.170000000000000000e+02 1.836293872015115625e-06
7.500000000000000000e+01 1.190000000000000000e+02 1.784737980847772576e-06
7.600000000000000000e+01 1.210000000000000000e+02 1.715430976600984536e-06
7.700000000000000000e+01 1.230000000000000000e+02 1.630187623724577151e-06
7.800000000000000000e+01 1.250000000000000000e+02 1.532125906422709960e-06
7.900000000000000000e+01 1.270000000000000000e+02 1.425245276354125679e-06
8.000000000000000000e+01 1.290000000000000000e+02 1.313979574146806328e-06
8.100000000000000000e+01 1.320000000000000000e+02 1.202062274996418267e-06
8.200000000000000000e+01 1.350000000000000000e+02 1.094399884438157500e-06
8.300000000000000000e+01 1.380000000000000000e+02 9.942437259602421307e-07
8.400000000000000000e+01 1.410000000000000000e+02 9.042046746898790843e-07
8.500000000000000000e+01 1.440000000000000000e+02 8.259749684769168709e-07
8.600000000000000000e+01 1.470000000000000000e+02 7.602397527062265681e-07
8.700000000000000000e+01 1.500000000000000000e+02 7.067316333819739782e-07
8.800000000000000000e+01 1.530000000000000000e+02 6.643765727565309476e-07
8.900000000000000000e+01 1.560000000000000000e+02 6.314941685126029824e-07
9.000000000000000000e+01 1.590000000000000000e+02 6.060266035112782390e-07
9.100000000000000000e+01 1.620000000000000000e+02 5.857725343116904071e-07
9.200000000000000000e+01 1.650000000000000000e+02 5.686035635665831478e-07
9.300000000000000000e+01 1.680000000000000000e+02 5.526449238235642270e-07
9.400000000000000000e+01 1.710000000000000000e+02 5.364079047609493500e-07
9.500000000000000000e+01 1.740000000000000000e+02 5.188705266001569782e-07
9.600000000000000000e+01 1.770000000000000000e+02 4.995028061172135381e-07
9.700000000000000000e+01 1.800000000000000000e+02 4.782417830084817467e-07
9.800000000000000000e+01 1.830000000000000000e+02 4.554246113563920062e-07
9.900000000000000000e+01 1.860000000000000000e+02 4.316910581780852851e-07
1.000000000000000000e+02 1.890000000000000000e+02 4.078679121111150607e-07
1.010000000000000000e+02 1.920000000000000000e+02 3.848483788315704146e-07
1.020000000000000000e+02 1.950000000000000000e+02 3.634777662187005376e-07
1.030000000000000000e+02 1.980000000000000000e+02 3.444562892696012568e-07
1.040000000000000000e+02 2.010000000000000000e+02 3.282664389203659994e-07
1.050000000000000000e+02 2.050000000000000000e+02 3.149120952339323765e-07
1.060000000000000000e+02 2.090000000000000000e+02 3.047211223905499367e-07
1.070000000000000000e+02 2.130000000000000000e+02 2.972319711469495473e-07
1.080000000000000000e+02 2.170000000000000000e+02 2.918854461464448491e-07
1.090000000000000000e+02 2.210000000000000000e+02 2.879955765533459555e-07
1.100000000000000000e+02 2.250000000000000000e+02 2.847902148550573997e-07
1.110000000000000000e+02 2.290000000000000000e+02 2.814852360089048489e-07
1.120000000000000000e+02 2.330000000000000000e+02 2.773588755333733502e-07
1.130000000000000000e+02 2.370000000000000000e+02 2.718152200542611752e-07
1.140000000000000000e+02 2.410000000000000000e+02 2.644325614031828309e-07
1.150000000000000000e+02 2.450000000000000000e+02 2.549934280393628683e-07
1.160000000000000000e+02 2.490000000000000000e+02 2.434946753115951878e-07
1.170000000000000000e+02 2.530000000000000000e+02 2.301379732894126562e-07
1.180000000000000000e+02 2.570000000000000000e+02 2.153028327844808132e-07
1.190000000000000000e+02 2.620000000000000000e+02 1.993780077702567155e-07
1.200000000000000000e+02 2.670000000000000000e+02 1.831899136273129614e-07
1.210000000000000000e+02 2.730000000000000000e+02 1.671873512965049713e-07
1.220000000000000000e+02 2.790000000000000000e+02 1.520897882079097485e-07
1.230000000000000000e+02 2.860000000000000000e+02 1.382743238798056495e-07
1.240000000000000000e+02 2.930000000000000000e+02 1.263286163455390465e-07
1.250000000000000000e+02 3.000000000000000000e+02 1.165541634873257237e-07
1.260000000000000000e+02 3.070000000000000000e+02 1.091112669104887800e-07
1.270000000000000000e+02 3.140000000000000000e+02 1.039907239763770974e-07
1.280000000000000000e+02 3.210000000000000000e+02 1.010232965059643107e-07
1.290000000000000000e+02 3.280000000000000000e+02 9.990540417170734599e-08
1.300000000000000000e+02 3.350000000000000000e+02 1.002334008570748836e-07
1.310000000000000000e+02 3.420000000000000000e+02 1.015424182515545226e-07
1.320000000000000000e+02 3.490000000000000000e+02 1.033464291366748000e-07
1.330000000000000000e+02 3.550000000000000000e+02 1.052096141318514810e-07
1.340000000000000000e+02 3.610000000000000000e+02 1.066575155417304188e-07
1.350000000000000000e+02 3.670000000000000000e+02 1.073746032087541380e-07
1.360000000000000000e+02 3.730000000000000000e+02 1.071213995285091869e-07
1.370000000000000000e+02 3.790000000000000000e+02 1.057605503729242002e-07
1.380000000000000000e+02 3.850000000000000000e+02 1.032623919705599747e-07
1.390000000000000000e+02 3.910000000000000000e+02 9.969747166715947628e-08
1.400000000000000000e+02 3.980000000000000000e+02 9.518876975533885343e-08
1.410000000000000000e+02 4.050000000000000000e+02 9.000879924725424530e-08
1.420000000000000000e+02 4.120000000000000000e+02 8.440064491743726194e-08
1.430000000000000000e+02 4.190000000000000000e+02 7.864334305995868135e-08
1.440000000000000000e+02 4.270000000000000000e+02 7.298711390824053069e-08
1.450000000000000000e+02 4.350000000000000000e+02 6.771576377406773872e-08
1.460000000000000000e+02 4.430000000000000000e+02 6.301083321780254209e-08
1.470000000000000000e+02 4.510000000000000000e+02 5.900741534281550571e-08
1.480000000000000000e+02 4.600000000000000000e+02 5.576160178044631266e-08
1.490000000000000000e+02 4.690000000000000000e+02 5.330373187284465075e-08
1.500000000000000000e+02 4.780000000000000000e+02 5.156629556690717209e-08
1.510000000000000000e+02 4.870000000000000000e+02 5.043937112425567193e-08
1.520000000000000000e+02 4.960000000000000000e+02 4.977738232714301603e-08
1.530000000000000000e+02 5.050000000000000000e+02 4.941285403070594384e-08
1.540000000000000000e+02 5.140000000000000000e+02 4.917281537508699785e-08
1.550000000000000000e+02 5.230000000000000000e+02 4.889443816491478856e-08
1.560000000000000000e+02 5.320000000000000000e+02 4.843844586543966102e-08
1.570000000000000000e+02 5.410000000000000000e+02 4.769938877213775186e-08
1.580000000000000000e+02 5.510000000000000000e+02 4.659548130669932675e-08
1.590000000000000000e+02 5.610000000000000000e+02 4.513343410117443000e-08
1.600000000000000000e+02 5.710000000000000000e+02 4.332084074798459028e-08
1.610000000000000000e+02 5.820000000000000000e+02 4.119780444566956135e-08
1.620000000000000000e+02 5.930000000000000000e+02 3.887585137141158498e-08
1.630000000000000000e+02 6.050000000000000000e+02 3.644034385352767913e-08
1.640000000000000000e+02 6.170000000000000000e+02 3.402500597937674343e-08
1.650000000000000000e+02 6.300000000000000000e+02 3.172769552639564949e-08
1.660000000000000000e+02 6.430000000000000000e+02 2.966421702721433462e-08
1.670000000000000000e+02 6.570000000000000000e+02 2.789724401486282090e-08
1.680000000000000000e+02 6.710000000000000000e+02 2.649718916503118749e-08
1.690000000000000000e+02 6.850000000000000000e+02 2.549325833767213112e-08
1.700000000000000000e+02 6.980000000000000000e+02 2.489998074395316507e-08
1.710000000000000000e+02 7.110000000000000000e+02 2.466967696790334230e-08
1.720000000000000000e+02 7.240000000000000000e+02 2.474742855085310111e-08
1.730000000000000000e+02 7.370000000000000000e+02 2.505256674334432887e-08
1.740000000000000000e+02 7.490000000000000000e+02 2.550479538676597713e-08
1.750000000000000000e+02 7.610000000000000000e+02 2.598731319025660014e-08
1.760000000000000000e+02 7.730000000000000000e+02 2.641137031300644367e-08
1.770000000000000000e+02 7.850000000000000000e+02 2.669053938975096685e-08
1.780000000000000000e+02 7.970000000000000000e+02 2.675369326077259302e-08
1.790000000000000000e+02 8.090000000000000000e+02 2.655095387993355871e-08
1.800000000000000000e+02 8.210000000000000000e+02 2.605689258805554687e-08
1.810000000000000000e+02 8.330000000000000000e+02 2.527134890240034792e-08
1.820000000000000000e+02 8.450000000000000000e+02 2.421763750648509017e-08
1.830000000000000000e+02 8.570000000000000000e+02 2.293866996350146792e-08
1.840000000000000000e+02 8.690000000000000000e+02 2.149191569156272408e-08
1.850000000000000000e+02 8.810000000000000000e+02 1.994398068916325428e-08
1.860000000000000000e+02 8.930000000000000000e+02 1.836514801345501269e-08
1.870000000000000000e+02 9.050000000000000000e+02 1.682424727311726542e-08
1.880000000000000000e+02 9.180000000000000000e+02 1.537202848345131656e-08
1.890000000000000000e+02 9.310000000000000000e+02 1.407881311532577229e-08
1.900000000000000000e+02 9.450000000000000000e+02 1.296858115340526751e-08
1.910000000000000000e+02 9.590000000000000000e+02 1.208036970457015968e-08
1.920000000000000000e+02 9.730000000000000000e+02 1.141990729758290968e-08
1.930000000000000000e+02 9.870000000000000000e+02 1.098291579904042692e-08
1.940000000000000000e+02 1.002000000000000000e+03 1.074440808546128778e-08
1.950000000000000000e+02 1.017000000000000000e+03 1.068720778540921401e-08
1.960000000000000000e+02 1.032000000000000000e+03 1.077082595335454585e-08
1.970000000000000000e+02 1.047000000000000000e+03 1.095425333774713295e-08
1.980000000000000000e+02 1.062000000000000000e+03 1.119540504745941689e-08
1.990000000000000000e+02 1.077000000000000000e+03 1.145355810194814694e-08
2.000000000000000000e+02 1.092000000000000000e+03 1.169195662509281419e-08
2.010000000000000000e+02 1.108000000000000000e+03 1.187199738517108472e-08
2.020000000000000000e+02 1.124000000000000000e+03 1.197950422193727604e-08
2.030000000000000000e+02 1.140000000000000000e+03 1.199702281962089501e-08
2.040000000000000000e+02 1.156000000000000000e+03 1.191904902553275747e-08
2.050000000000000000e+02 1.172000000000000000e+03 1.174768921030633351e-08
2.060000000000000000e+02 1.188000000000000000e+03 1.149089545737780327e-08
2.070000000000000000e+02 1.204000000000000000e+03 1.116097825271111788e-08
2.080000000000000000e+02 1.220000000000000000e+03 1.077306838181968374e-08
2.090000000000000000e+02 1.236000000000000000e+03 1.034361163387842453e-08
2.100000000000000000e+02 1.252000000000000000e+03 9.888988905526474582e-09
2.110000000000000000e+02 1.268000000000000000e+03 9.424353075715430350e-09
2.120000000000000000e+02 1.284000000000000000e+03 8.962754760588609315e-09
2.130000000000000000e+02 1.300000000000000000e+03 8.514597360509412738e-09
2.140000000000000000e+02 1.316000000000000000e+03 8.087424729907866094e-09
2.150000000000000000e+02 1.332000000000000000e+03 7.686010661256403864e-09
2.160000000000000000e+02 1.348000000000000000e+03 7.312691507888047227e-09
2.170000000000000000e+02 1.364000000000000000e+03 6.967870891383398657e-09
2.180000000000000000e+02 1.380000000000000000e+03 6.650621053871930144e-09
2.190000000000000000e+02 1.396000000000000000e+03 6.359301474301304324e-09
2.200000000000000000e+02 1.412000000000000000e+03 6.092128690404763347e-09
2.210000000000000000e+02 1.428000000000000000e+03 5.847639483747002487e-09
2.220000000000000000e+02 1.445000000000000000e+03 5.620672705042295547e-09
2.230000000000000000e+02 1.462000000000000000e+03 5.417597093160253507e-09
2.240000000000000000e+02 1.479000000000000000e+03 5.236878874992356714e-09
2.250000000000000000e+02 1.496000000000000000e+03 5.079848541811315954e-09
2.260000000000000000e+02 1.513000000000000000e+03 4.948211729249862856e-09
2.270000000000000000e+02 1.530000000000000000e+03 4.843345946525801082e-09
2.280000000000000000e+02 1.547000000000000000e+03 4.765951244767308026e-09
2.290000000000000000e+02 1.564000000000000000e+03 4.715704271518461610e-09
2.300000000000000000e+02 1.582000000000000000e+03 4.687622179311290438e-09
2.310000000000000000e+02 1.600000000000000000e+03 4.683498533442076450e-09
2.320000000000000000e+02 1.618000000000000000e+03 4.696867450526553966e-09
2.330000000000000000e+02 1.636000000000000000e+03 4.721841917465496863e-09
2.340000000000000000e+02 1.654000000000000000e+03 4.751696591753784560e-09
2.350000000000000000e+02 1.672000000000000000e+03 4.778978546227108382e-09
2.360000000000000000e+02 1.690000000000000000e+03 4.796015196095737565e-09
2.370000000000000000e+02 1.708000000000000000e+03 4.795464192408616100e-09
2.380000000000000000e+02 1.726000000000000000e+03 4.770859429736873381e-09
2.390000000000000000e+02 1.744000000000000000e+03 4.717108703644612433e-09
2.400000000000000000e+02 1.762000000000000000e+03 4.630903549518450291e-09
2.410000000000000000e+02 1.780000000000000000e+03 4.511003237617217110e-09
2.420000000000000000e+02 1.799000000000000000e+03 4.355396876487560576e-09
2.430000000000000000e+02 1.818000000000000000e+03 4.171557321797081386e-09
2.440000000000000000e+02 1.837000000000000000e+03 3.963185779554123656e-09
2.450000000000000000e+02 1.856000000000000000e+03 3.737233467138167953e-09
2.460000000000000000e+02 1.875000000000000000e+03 3.501918144355187223e-09
2.470000000000000000e+02 1.894000000000000000e+03 3.265951009634449065e-09
2.480000000000000000e+02 1.914000000000000000e+03 3.035915796534283118e-09
2.490000000000000000e+02 1.934000000000000000e+03 2.823104028326639536e-09
2.500000000000000000e+02 1.954000000000000000e+03 2.633386897432643536e-09
2.510000000000000000e+02 1.974000000000000000e+03 2.472314242218942582e-09
2.520000000000000000e+02 1.995000000000000000e+03 2.342244176389840504e-09
2.530000000000000000e+02 2.016000000000000000e+03 2.247304231595137480e-09
2.540000000000000000e+02 2.037000000000000000e+03 2.186405057003071306e-09
2.550000000000000000e+02 2.058000000000000000e+03 2.157360234900096430e-09
2.560000000000000000e+02 2.079000000000000000e+03 2.156342659986876242e-09
2.570000000000000000e+02 2.100000000000000000e+03 2.178095426241810628e-09
2.580000000000000000e+02 2.120000000000000000e+03 2.217694583528384555e-09
2.590000000000000000e+02 2.140000000000000000e+03 2.266267895567608548e-09
2.600000000000000000e+02 2.160000000000000000e+03 2.317730896095326898e-09
2.610000000000000000e+02 2.180000000000000000e+03 2.365554141459114135e-09
2.620000000000000000e+02 2.200000000000000000e+03 2.403828802677310250e-09
2.630000000000000000e+02 2.220000000000000000e+03 2.427761047751886281e-09
2.640000000000000000e+02 2.240000000000000000e+03 2.433915569088895836e-09
2.650000000000000000e+02 2.260000000000000000e+03 2.420342926079399604e-09
2.660000000000000000e+02 2.280000000000000000e+03 2.386581154922851056e-09
2.670000000000000000e+02 2.300000000000000000e+03 2.333544135701970390e-09
2.680000000000000000e+02 2.321000000000000000e+03 2.261869580522102297e-09
2.690000000000000000e+02 2.342000000000000000e+03 2.176824609456673443e-09
2.700000000000000000e+02 2.363000000000000000e+03 2.081310568335936750e-09
2.710000000000000000e+02 2.384000000000000000e+03 1.979360120252238175e-09
2.720000000000000000e+02 2.405000000000000000e+03 1.875123945005441328e-09
2.730000000000000000e+02 2.427000000000000000e+03 1.771441937581386128e-09
2.740000000000000000e+02 2.449000000000000000e+03 1.673422789227885232e-09
2.750000000000000000e+02 2.471000000000000000e+03 1.583260300641597951e-09
2.760000000000000000e+02 2.494000000000000000e+03 1.502214130866263986e-09
2.770000000000000000e+02 2.517000000000000000e+03 1.432928442568481842e-09
2.780000000000000000e+02 2.540000000000000000e+03 1.375488056787332880e-09
2.790000000000000000e+02 2.563000000000000000e+03 1.329714005571247526e-09
2.800000000000000000e+02 2.586000000000000000e+03 1.294845508592601391e-09
2.810000000000000000e+02 2.609000000000000000e+03 1.269599037012625331e-09
2.820000000000000000e+02 2.632000000000000000e+03 1.252324799416726364e-09
2.830000000000000000e+02 2.655000000000000000e+03 1.241165725751613991e-09
2.840000000000000000e+02 2.678000000000000000e+03 1.234207569478229516e-09
2.850000000000000000e+02 2.701000000000000000e+03 1.229612633935062149e-09
2.860000000000000000e+02 2.724000000000000000e+03 1.225728962772620889e-09
2.870000000000000000e+02 2.747000000000000000e+03 1.221170664589266153e-09
2.880000000000000000e+02 2.770000000000000000e+03 1.214864098209034182e-09
2.890000000000000000e+02 2.793000000000000000e+03 1.206064026426645341e-09
2.900000000000000000e+02 2.816000000000000000e+03 1.194340015775452457e-09
2.910000000000000000e+02 2.839000000000000000e+03 1.179542130635979902e-09
2.920000000000000000e+02 2.862000000000000000e+03 1.161749529909883449e-09
2.930000000000000000e+02 2.885000000000000000e+03 1.141213346045333310e-09
2.940000000000000000e+02 2.909000000000000000e+03 1.117707482123364571e-09
2.950000000000000000e+02 2.933000000000000000e+03 1.092582802009189891e-09
2.960000000000000000e+02 2.957000000000000000e+03 1.065942556444099409e-09
2.970000000000000000e+02 2.981000000000000000e+03 1.038205188486074348e-09
2.980000000000000000e+02 3.005000000000000000e+03 1.009775707494497965e-09
2.990000000000000000e+02 3.029000000000000000e+03 9.809843493080450116e-10
3.000000000000000000e+02 3.053000000000000000e+03 9.520966792742058260e-10
3.010000000000000000e+02 3.077000000000000000e+03 9.233290798604798510e-10
3.020000000000000000e+02 3.101000000000000000e+03 8.948646268436277751e-10
3.030000000000000000e+02 3.126000000000000000e+03 8.664468031938099557e-10
3.040000000000000000e+02 3.151000000000000000e+03 8.389101080474858918e-10
3.050000000000000000e+02 3.176000000000000000e+03 8.122036931901277512e-10
3.060000000000000000e+02 3.201000000000000000e+03 7.865521012284659719e-10
3.070000000000000000e+02 3.226000000000000000e+03 7.622278364038947984e-10
3.080000000000000000e+02 3.251000000000000000e+03 7.394987400211050499e-10
3.090000000000000000e+02 3.276000000000000000e+03 7.186130579484029113e-10
3.100000000000000000e+02 3.302000000000000000e+03 6.994579360153352354e-10
3.110000000000000000e+02 3.328000000000000000e+03 6.826932907877392154e-10
3.120000000000000000e+02 3.354000000000000000e+03 6.682030484483902910e-10
3.130000000000000000e+02 3.380000000000000000e+03 6.559628951130491714e-10
3.140000000000000000e+02 3.406000000000000000e+03 6.458623635907656535e-10
3.150000000000000000e+02 3.432000000000000000e+03 6.376723038492571050e-10
3.160000000000000000e+02 3.458000000000000000e+03 6.310532096875931529e-10
3.170000000000000000e+02 3.484000000000000000e+03 6.255719275927162926e-10
3.180000000000000000e+02 3.510000000000000000e+03 6.207256930679250218e-10
3.190000000000000000e+02 3.536000000000000000e+03 6.159738275002268892e-10
3.200000000000000000e+02 3.562000000000000000e+03 6.107737648974875810e-10
3.210000000000000000e+02 3.588000000000000000e+03 6.046199096942928009e-10
3.220000000000000000e+02 3.614000000000000000e+03 5.970806071786682878e-10
3.230000000000000000e+02 3.641000000000000000e+03 5.875694930601582655e-10
3.240000000000000000e+02 3.668000000000000000e+03 5.763006738490616954e-10
3.250000000000000000e+02 3.695000000000000000e+03 5.630823585178745816e-10
3.260000000000000000e+02 3.722000000000000000e+03 5.480199072316338516e-10
3.270000000000000000e+02 3.749000000000000000e+03 5.313731676892530231e-10
3.280000000000000000e+02 3.776000000000000000e+03 5.135178948734164806e-10
3.290000000000000000e+02 3.803000000000000000e+03 4.949246568131115964e-10
3.300000000000000000e+02 3.830000000000000000e+03 4.761294136734761651e-10
3.310000000000000000e+02 3.858000000000000000e+03 4.575153034203083280e-10
3.320000000000000000e+02 3.886000000000000000e+03 4.399229869278542537e-10
3.330000000000000000e+02 3.914000000000000000e+03 4.237477591040317293e-10
3.340000000000000000e+02 3.942000000000000000e+03 4.094100614082663014e-10
3.350000000000000000e+02 3.970000000000000000e+03 3.972288054043815464e-10
3.360000000000000000e+02 3.998000000000000000e+03 3.873840692669716645e-10
3.370000000000000000e+02 4.027000000000000000e+03 3.797754333234593105e-10
3.380000000000000000e+02 4.056000000000000000e+03 3.744939913730149783e-10
3.390000000000000000e+02 4.085000000000000000e+03 3.712052887294703396e-10
3.400000000000000000e+02 4.114000000000000000e+03 3.695332373432336226e-10
3.410000000000000000e+02 4.143000000000000000e+03 3.690192595939834064e-10
3.420000000000000000e+02 4.172000000000000000e+03 3.691441041731025052e-10
3.430000000000000000e+02 4.200000000000000000e+03 3.694883843330387663e-10
3.440000000000000000e+02 4.228000000000000000e+03 3.693312322639030754e-10
3.450000000000000000e+02 4.256000000000000000e+03 3.682758542566944016e-10
3.460000000000000000e+02 4.284000000000000000e+03 3.659333391858865525e-10
3.470000000000000000e+02 4.313000000000000000e+03 3.618761401646963805e-10
3.480000000000000000e+02 4.342000000000000000e+03 3.561407280194828218e-10
3.490000000000000000e+02 4.371000000000000000e+03 3.486220756521163366e-10
3.500000000000000000e+02 4.400000000000000000e+03 3.394260983391461650e-10
3.510000000000000000e+02 4.429000000000000000e+03 3.287858874045923585e-10
3.520000000000000000e+02 4.458000000000000000e+03 3.170269602392750130e-10
3.530000000000000000e+02 4.487000000000000000e+03 3.045414476154917338e-10
3.540000000000000000e+02 4.517000000000000000e+03 2.916646923978305495e-10
3.550000000000000000e+02 4.547000000000000000e+03 2.789960484861353507e-10
3.560000000000000000e+02 4.577000000000000000e+03 2.669001686328442702e-10
3.570000000000000000e+02 4.608000000000000000e+03 2.556799216790750506e-10
3.580000000000000000e+02 4.639000000000000000e+03 2.457695713609098220e-10
3.590000000000000000e+02 4.670000000000000000e+03 2.373511942543871100e-10
3.600000000000000000e+02 4.701000000000000000e+03 2.305522439627338827e-10
3.610000000000000000e+02 4.732000000000000000e+03 2.254038622417908755e-10
3.620000000000000000e+02 4.763000000000000000e+03 2.218363825967628600e-10
3.630000000000000000e+02 4.794000000000000000e+03 2.196902659790112011e-10
3.640000000000000000e+02 4.825000000000000000e+03 2.187299785738616720e-10
3.650000000000000000e+02 4.856000000000000000e+03 2.186650305269211003e-10
3.660000000000000000e+02 4.887000000000000000e+03 2.191696824027644652e-10
3.670000000000000000e+02 4.918000000000000000e+03 2.199080917364426568e-10
3.680000000000000000e+02 4.949000000000000000e+03 2.205545190925306542e-10
3.690000000000000000e+02 4.980000000000000000e+03 2.208147553695027909e-10
3.700000000000000000e+02 5.011000000000000000e+03 2.204424420781947447e-10
3.710000000000000000e+02 5.042000000000000000e+03 2.192502845943522516e-10
3.720000000000000000e+02 5.073000000000000000e+03 2.171192114985842636e-10
3.730000000000000000e+02 5.104000000000000000e+03 2.140001509332023488e-10
3.740000000000000000e+02 5.135000000000000000e+03 2.099121987342300599e-10
3.750000000000000000e+02 5.167000000000000000e+03 2.048807234977800817e-10
3.760000000000000000e+02 5.199000000000000000e+03 1.991297127190705396e-10
3.770000000000000000e+02 5.231000000000000000e+03 1.928007198337411410e-10
3.780000000000000000e+02 5.263000000000000000e+03 1.860949172538539642e-10
3.790000000000000000e+02 5.295000000000000000e+03 1.792281323353961398e-10
3.800000000000000000e+02 5.328000000000000000e+03 1.723721720914284106e-10
3.810000000000000000e+02 5.361000000000000000e+03 1.657883830219475385e-10
3.820000000000000000e+02 5.394000000000000000e+03 1.596208720755498689e-10
3.830000000000000000e+02 5.427000000000000000e+03 1.540035876601564269e-10
3.840000000000000000e+02 5.460000000000000000e+03 1.490330081566071385e-10
3.850000000000000000e+02 5.494000000000000000e+03 1.447325592707215947e-10
3.860000000000000000e+02 5.528000000000000000e+03 1.411615824231660099e-10
3.870000000000000000e+02 5.562000000000000000e+03 1.382738923361159777e-10
3.880000000000000000e+02 5.596000000000000000e+03 1.360078716317048020e-10
3.890000000000000000e+02 5.630000000000000000e+03 1.342770894474654142e-10
3.900000000000000000e+02 5.664000000000000000e+03 1.329759080626047307e-10
3.910000000000000000e+02 5.698000000000000000e+03 1.319868658811174100e-10
3.920000000000000000e+02 5.732000000000000000e+03 1.311899477940414727e-10
3.930000000000000000e+02 5.766000000000000000e+03 1.304690799841523585e-10
3.940000000000000000e+02 5.800000000000000000e+03 1.297192908644717591e-10
3.950000000000000000e+02 5.834000000000000000e+03 1.288510409480636554e-10
3.960000000000000000e+02 5.868000000000000000e+03 1.277941086286205064e-10
3.970000000000000000e+02 5.902000000000000000e+03 1.264992555150001863e-10
3.980000000000000000e+02 5.936000000000000000e+03 1.249387260315870662e-10
3.990000000000000000e+02 5.970000000000000000e+03 1.231056367956284703e-10
4.000000000000000000e+02 6.004000000000000000e+03 1.210111455485218812e-10
4.010000000000000000e+02 6.039000000000000000e+03 1.186586939816436370e-10
4.020000000000000000e+02 6.074000000000000000e+03 1.161238882829707109e-10
4.030000000000000000e+02 6.109000000000000000e+03 1.134402016766955512e-10
4.040000000000000000e+02 6.144000000000000000e+03 1.106585378884972215e-10
4.050000000000000000e+02 6.179000000000000000e+03 1.078327982462212731e-10
4.060000000000000000e+02 6.214000000000000000e+03 1.050133868751856880e-10
4.070000000000000000e+02 6.250000000000000000e+03 1.022288920182745642e-10
4.080000000000000000e+02 6.286000000000000000e+03 9.954576052351171711e-11
4.090000000000000000e+02 6.322000000000000000e+03 9.698453151685271223e-11
4.100000000000000000e+02 6.358000000000000000e+03 9.456768701454620896e-11
4.110000000000000000e+02 6.394000000000000000e+03 9.231015951627341565e-11
4.120000000000000000e+02 6.430000000000000000e+03 9.021872138248454576e-11
4.130000000000000000e+02 6.466000000000000000e+03 8.829231790130620539e-11
4.140000000000000000e+02 6.502000000000000000e+03 8.652345506732217473e-11
4.150000000000000000e+02 6.539000000000000000e+03 8.488609815060499386e-11
4.160000000000000000e+02 6.576000000000000000e+03 8.338485457670685719e-11
4.170000000000000000e+02 6.613000000000000000e+03 8.199252388152444837e-11
4.180000000000000000e+02 6.650000000000000000e+03 8.068828938334604572e-11
4.190000000000000000e+02 6.687000000000000000e+03 7.945244462348455272e-11
4.200000000000000000e+02 6.724000000000000000e+03 7.826495007634548529e-11
4.210000000000000000e+02 6.761000000000000000e+03 7.710693195051021576e-11
4.220000000000000000e+02 6.798000000000000000e+03 7.596212547866798559e-11
4.230000000000000000e+02 6.835000000000000000e+03 7.481615327264989901e-11
4.240000000000000000e+02 6.872000000000000000e+03 7.365796861336093571e-11
4.250000000000000000e+02 6.909000000000000000e+03 7.247991096193118210e-11
4.260000000000000000e+02 6.946000000000000000e+03 7.127731738165721254e-11
4.270000000000000000e+02 6.984000000000000000e+03 7.003958524265385677e-11
4.280000000000000000e+02 7.022000000000000000e+03 6.878414504640772975e-11
4.290000000000000000e+02 7.060000000000000000e+03 6.751021963680159388e-11
4.300000000000000000e+02 7.098000000000000000e+03 6.622502546349551267e-11
4.310000000000000000e+02 7.136000000000000000e+03 6.493766635529141240e-11
4.320000000000000000e+02 7.174000000000000000e+03 6.365846738631830704e-11
4.330000000000000000e+02 7.212000000000000000e+03 6.239708749689043543e-11
4.340000000000000000e+02 7.250000000000000000e+03 6.116318562732203645e-11
4.350000000000000000e+02 7.289000000000000000e+03 5.995798302294019777e-11
4.360000000000000000e+02 7.328000000000000000e+03 5.879979836365123447e-11
4.370000000000000000e+02 7.367000000000000000e+03 5.768885369406007158e-11
4.380000000000000000e+02 7.406000000000000000e+03 5.662748048251842192e-11
4.390000000000000000e+02 7.445000000000000000e+03 5.561612281823613557e-11
4.400000000000000000e+02 7.484000000000000000e+03 5.465228269940780592e-11
4.410000000000000000e+02 7.523000000000000000e+03 5.373163025623739486e-11
4.420000000000000000e+02 7.562000000000000000e+03 5.284694903906483887e-11
4.430000000000000000e+02 7.601000000000000000e+03 5.198980135290298676e-11
4.440000000000000000e+02 7.641000000000000000e+03 5.114536572037309270e-11
4.450000000000000000e+02 7.681000000000000000e+03 5.031275396305545655e-11
4.460000000000000000e+02 7.721000000000000000e+03 4.947919851616688902e-11
4.470000000000000000e+02 7.761000000000000000e+03 4.863665026277885772e-11
4.480000000000000000e+02 7.801000000000000000e+03 4.777900297625592430e-11
4.490000000000000000e+02 7.841000000000000000e+03 4.690231536486066943e-11
4.500000000000000000e+02 7.881000000000000000e+03 4.600464453829999911e-11
4.510000000000000000e+02 7.921000000000000000e+03 4.508743378650592604e-11
4.520000000000000000e+02 7.961000000000000000e+03 4.415434684545971322e-11
4.530000000000000000e+02 8.001000000000000000e+03 4.321165647525049280e-11
4.540000000000000000e+02 8.042000000000000000e+03 4.226352601222060912e-11
4.550000000000000000e+02 8.083000000000000000e+03 4.132638675713451448e-11
4.560000000000000000e+02 8.124000000000000000e+03 4.040867640497936009e-11
4.570000000000000000e+02 8.165000000000000000e+03 3.952133065254770372e-11
4.580000000000000000e+02 8.206000000000000000e+03 3.867528519663210318e-11
4.590000000000000000e+02 8.247000000000000000e+03 3.787919977682463468e-11
4.600000000000000000e+02 8.289000000000000000e+03 3.713751528522379886e-11
4.610000000000000000e+02 8.331000000000000000e+03 3.645939106178275324e-11
4.620000000000000000e+02 8.373000000000000000e+03 3.584443852844287903e-11
4.630000000000000000e+02 8.415000000000000000e+03 3.529110337296970101e-11
4.640000000000000000e+02 8.457000000000000000e+03 3.479488919211348730e-11
4.650000000000000000e+02 8.499000000000000000e+03 3.434857953621417437e-11
4.660000000000000000e+02 8.541000000000000000e+03 3.394251546495752336e-11
4.670000000000000000e+02 8.583000000000000000e+03 3.356526168118989517e-11
4.680000000000000000e+02 8.625000000000000000e+03 3.320421715358179426e-11
4.690000000000000000e+02 8.667000000000000000e+03 3.284666982850126260e-11
4.700000000000000000e+02 8.709000000000000000e+03 3.248035174152619220e-11
4.710000000000000000e+02 8.751000000000000000e+03 3.209366106204925018e-11
4.720000000000000000e+02 8.793000000000000000e+03 3.167743845011727899e-11
4.730000000000000000e+02 8.836000000000000000e+03 3.122252456577712110e-11
4.740000000000000000e+02 8.879000000000000000e+03 3.072830878636523266e-11
4.750000000000000000e+02 8.922000000000000000e+03 3.019168248741266325e-11
4.760000000000000000e+02 8.965000000000000000e+03 2.961442202575881311e-11
4.770000000000000000e+02 9.008000000000000000e+03 2.900080176004848909e-11
4.780000000000000000e+02 9.051000000000000000e+03 2.835731649497574836e-11
4.790000000000000000e+02 9.094000000000000000e+03 2.769245943667897336e-11
4.800000000000000000e+02 9.137000000000000000e+03 2.701600054777486548e-11
4.810000000000000000e+02 9.181000000000000000e+03 2.633693263476288848e-11
4.820000000000000000e+02 9.225000000000000000e+03 2.566885592969470054e-11
4.830000000000000000e+02 9.269000000000000000e+03 2.502092977252345918e-11
4.840000000000000000e+02 9.313000000000000000e+03 2.440231350320232195e-11
4.850000000000000000e+02 9.357000000000000000e+03 2.382122277211351502e-11
4.860000000000000000e+02 9.401000000000000000e+03 2.328343073898508919e-11
4.870000000000000000e+02 9.446000000000000000e+03 2.279176847252983862e-11
4.880000000000000000e+02 9.491000000000000000e+03 2.235012175333395135e-11
4.890000000000000000e+02 9.536000000000000000e+03 2.195726933607033970e-11
4.900000000000000000e+02 9.581000000000000000e+03 2.161082424123605961e-11
4.910000000000000000e+02 9.626000000000000000e+03 2.130673415479122923e-11
4.920000000000000000e+02 9.671000000000000000e+03 2.103939245046149153e-11
4.930000000000000000e+02 9.716000000000000000e+03 2.080197125664540181e-11
4.940000000000000000e+02 9.761000000000000000e+03 2.058764270174151534e-11
4.950000000000000000e+02 9.806000000000000000e+03 2.038813562421637471e-11
4.960000000000000000e+02 9.851000000000000000e+03 2.019606704095622263e-11
4.970000000000000000e+02 9.896000000000000000e+03 2.000472010266207690e-11
4.980000000000000000e+02 9.941000000000000000e+03 1.980760000463988035e-11
4.990000000000000000e+02 9.987000000000000000e+03 1.959821194219557583e-11
5.000000000000000000e+02 1.003300000000000000e+04 1.937416893582621924e-11
5.010000000000000000e+02 1.007900000000000000e+04 1.913169622724808505e-11
5.020000000000000000e+02 1.012500000000000000e+04 1.886907297077300427e-11
5.030000000000000000e+02 1.017100000000000000e+04 1.858546649913250803e-11
5.040000000000000000e+02 1.021700000000000000e+04 1.828126539038521514e-11
5.050000000000000000e+02 1.026300000000000000e+04 1.795774640100944453e-11
5.060000000000000000e+02 1.030900000000000000e+04 1.761701895475198398e-11
5.070000000000000000e+02 1.035500000000000000e+04 1.726174758687193389e-11
5.080000000000000000e+02 1.040100000000000000e+04 1.689487438838455091e-11
5.090000000000000000e+02 1.044800000000000000e+04 1.651923042800262920e-11
5.100000000000000000e+02 1.049500000000000000e+04 1.613986722048821321e-11
5.110000000000000000e+02 1.054200000000000000e+04 1.575994890146148464e-11
5.120000000000000000e+02 1.058900000000000000e+04 1.538325022920616902e-11
5.130000000000000000e+02 1.063600000000000000e+04 1.501354596200599190e-11
5.140000000000000000e+02 1.068300000000000000e+04 1.465416676893482872e-11
5.150000000000000000e+02 1.073000000000000000e+04 1.430872087482271127e-11
5.160000000000000000e+02 1.077800000000000000e+04 1.397926219226519606e-11
5.170000000000000000e+02 1.082600000000000000e+04 1.366950996839477739e-11
5.180000000000000000e+02 1.087400000000000000e+04 1.338090749314346795e-11
5.190000000000000000e+02 1.092200000000000000e+04 1.311528663450189924e-11
5.200000000000000000e+02 1.097000000000000000e+04 1.287364659319223392e-11
5.210000000000000000e+02 1.101800000000000000e+04 1.265643145842432205e-11
5.220000000000000000e+02 1.106600000000000000e+04 1.246325265213954481e-11
5.230000000000000000e+02 1.111400000000000000e+04 1.229349955167435837e-11
5.240000000000000000e+02 1.116200000000000000e+04 1.214561784479428752e-11
5.250000000000000000e+02 1.121100000000000000e+04 1.201677646278653810e-11
5.260000000000000000e+02 1.126000000000000000e+04 1.190475495960185981e-11
5.270000000000000000e+02 1.130900000000000000e+04 1.180611164386391465e-11
5.280000000000000000e+02 1.135800000000000000e+04 1.171662766807912703e-11
5.290000000000000000e+02 1.140700000000000000e+04 1.163225071820761514e-11
5.300000000000000000e+02 1.145600000000000000e+04 1.154853990215087833e-11
5.310000000000000000e+02 1.150500000000000000e+04 1.146094330550795348e-11
5.320000000000000000e+02 1.155400000000000000e+04 1.136513105848280247e-11
5.330000000000000000e+02 1.160300000000000000e+04 1.125738391394293103e-11
5.340000000000000000e+02 1.165200000000000000e+04 1.113392711360461362e-11
5.350000000000000000e+02 1.170100000000000000e+04 1.099226265566244365e-11
5.360000000000000000e+02 1.175000000000000000e+04 1.083055867212578960e-11
5.370000000000000000e+02 1.179900000000000000e+04 1.064792698457495135e-11
5.380000000000000000e+02 1.184800000000000000e+04 1.044425657070746638e-11
5.390000000000000000e+02 1.189800000000000000e+04 1.022082418700165363e-11
5.400000000000000000e+02 1.194800000000000000e+04 9.980183346414150947e-12
5.410000000000000000e+02 1.199800000000000000e+04 9.725442673413908778e-12
5.420000000000000000e+02 1.204800000000000000e+04 9.460432437435883912e-12
5.430000000000000000e+02 1.209800000000000000e+04 9.190259664393352068e-12
5.440000000000000000e+02 1.214800000000000000e+04 8.919753824443432677e-12
5.450000000000000000e+02 1.219900000000000000e+04 8.654021943499401459e-12
5.460000000000000000e+02 1.225000000000000000e+04 8.398892692440540486e-12
5.470000000000000000e+02 1.230100000000000000e+04 8.159195541423969189e-12
5.480000000000000000e+02 1.235200000000000000e+04 7.939149337943263163e-12
5.490000000000000000e+02 1.240300000000000000e+04 7.742639862584610455e-12
5.500000000000000000e+02 1.245500000000000000e+04 7.572054094850955153e-12
5.510000000000000000e+02 1.250700000000000000e+04 7.429612480791547569e-12
5.520000000000000000e+02 1.255900000000000000e+04 7.315370531557618961e-12
5.530000000000000000e+02 1.261100000000000000e+04 7.228828646788088008e-12
5.540000000000000000e+02 1.266300000000000000e+04 7.167932913887398172e-12
5.550000000000000000e+02 1.271500000000000000e+04 7.129574708386599013e-12
5.560000000000000000e+02 1.276700000000000000e+04 7.109923760850733743e-12
5.570000000000000000e+02 1.281900000000000000e+04 7.104095089971451671e-12
5.580000000000000000e+02 1.287100000000000000e+04 7.106815136381783304e-12
5.590000000000000000e+02 1.292300000000000000e+04 7.112366251504909087e-12
5.600000000000000000e+02 1.297500000000000000e+04 7.114919764461546947e-12
5.610000000000000000e+02 1.302700000000000000e+04 7.109313138187189907e-12
5.620000000000000000e+02 1.307900000000000000e+04 7.090383835617330988e-12
5.630000000000000000e+02 1.313100000000000000e+04 7.053857498107163337e-12
5.640000000000000000e+02 1.318300000000000000e+04 6.996681012338967776e-12
5.650000000000000000e+02 1.323500000000000000e+04 6.916522909961031473e-12
5.660000000000000000e+02 1.328700000000000000e+04 6.812217456797498016e-12
5.670000000000000000e+02 1.333900000000000000e+04 6.684097719755754952e-12
5.680000000000000000e+02 1.339100000000000000e+04 6.533551477616583725e-12
5.690000000000000000e+02 1.344400000000000000e+04 6.363187754487853454e-12
5.700000000000000000e+02 1.349700000000000000e+04 6.176559264048364639e-12
5.710000000000000000e+02 1.355000000000000000e+04 5.978106898396617908e-12
5.720000000000000000e+02 1.360300000000000000e+04 5.772771149992195205e-12
5.730000000000000000e+02 1.365700000000000000e+04 5.565881089353297284e-12
5.740000000000000000e+02 1.371100000000000000e+04 5.363043342754281184e-12
5.750000000000000000e+02 1.376500000000000000e+04 5.169586980713347657e-12
5.760000000000000000e+02 1.381900000000000000e+04 4.990230451085153618e-12
5.770000000000000000e+02 1.387300000000000000e+04 4.829192601363274662e-12
5.780000000000000000e+02 1.392800000000000000e+04 4.689970634075280032e-12
5.790000000000000000e+02 1.398300000000000000e+04 4.574784995270420040e-12
5.800000000000000000e+02 1.403800000000000000e+04 4.484856930275782361e-12
5.810000000000000000e+02 1.409300000000000000e+04 4.420352972545060766e-12
5.820000000000000000e+02 1.414800000000000000e+04 4.379940854448705068e-12
5.830000000000000000e+02 1.420300000000000000e+04 4.361566663391158727e-12
5.840000000000000000e+02 1.425800000000000000e+04 4.361844219147315016e-12
5.850000000000000000e+02 1.431300000000000000e+04 4.377165296887142176e-12
5.860000000000000000e+02 1.436800000000000000e+04 4.402644915302289519e-12
5.870000000000000000e+02 1.442300000000000000e+04 4.433287070781943839e-12
5.880000000000000000e+02 1.447800000000000000e+04 4.464539848925141996e-12
5.890000000000000000e+02 1.453300000000000000e+04 4.490741112306295690e-12
5.900000000000000000e+02 1.458800000000000000e+04 4.508060591490448132e-12
5.910000000000000000e+02 1.464300000000000000e+04 4.512168416681561212e-12
5.920000000000000000e+02 1.469800000000000000e+04 4.500011474561915747e-12
5.930000000000000000e+02 1.475300000000000000e+04 4.469313807931030169e-12
5.940000000000000000e+02 1.480800000000000000e+04 4.418798660310585547e-12
5.950000000000000000e+02 1.486300000000000000e+04 4.348466031700581880e-12
5.960000000000000000e+02 1.491800000000000000e+04 4.258926544764563005e-12
5.970000000000000000e+02 1.497300000000000000e+04 4.152234112098085461e-12
5.980000000000000000e+02 1.502900000000000000e+04 4.030831224355324593e-12
5.990000000000000000e+02 1.508500000000000000e+04 3.898270595215080903e-12
6.000000000000000000e+02 1.514100000000000000e+04 3.758326982961079921e-12
6.010000000000000000e+02 1.519700000000000000e+04 3.615219235086897243e-12
6.020000000000000000e+02 1.525400000000000000e+04 3.473110687934877205e-12
6.030000000000000000e+02 1.531100000000000000e+04 3.336275700149826662e-12
6.040000000000000000e+02 1.536800000000000000e+04 3.208544541166702402e-12
6.050000000000000000e+02 1.542600000000000000e+04 3.093025835454454864e-12
6.060000000000000000e+02 1.548400000000000000e+04 2.992606162877109455e-12
6.070000000000000000e+02 1.554200000000000000e+04 2.908728813366678878e-12
6.080000000000000000e+02 1.560000000000000000e+04 2.842670543401482064e-12
6.090000000000000000e+02 1.565800000000000000e+04 2.794375841830287754e-12
6.100000000000000000e+02 1.571600000000000000e+04 2.763400619443245887e-12
6.110000000000000000e+02 1.577400000000000000e+04 2.748079541703418727e-12
6.120000000000000000e+02 1.583200000000000000e+04 2.746025629107862187e-12
6.130000000000000000e+02 1.589000000000000000e+04 2.754907413304863439e-12
6.140000000000000000e+02 1.594800000000000000e+04 2.771449736371778272e-12
6.150000000000000000e+02 1.600600000000000000e+04 2.792266418083499957e-12
6.160000000000000000e+02 1.606400000000000000e+04 2.814026789366153025e-12
6.170000000000000000e+02 1.612200000000000000e+04 2.833677736902018296e-12
6.180000000000000000e+02 1.618000000000000000e+04 2.847944102768451557e-12
6.190000000000000000e+02 1.623800000000000000e+04 2.854605440916202497e-12
6.200000000000000000e+02 1.629600000000000000e+04 2.851441305296020801e-12
6.210000000000000000e+02 1.635400000000000000e+04 2.837174939429587539e-12
6.220000000000000000e+02 1.641200000000000000e+04 2.811084698350896360e-12
6.230000000000000000e+02 1.647000000000000000e+04 2.772893026303790975e-12
6.240000000000000000e+02 1.652800000000000000e+04 2.723266057103046478e-12
6.250000000000000000e+02 1.658600000000000000e+04 2.663258502622056767e-12
6.260000000000000000e+02 1.664500000000000000e+04 2.594369163944065804e-12
6.270000000000000000e+02 1.670400000000000000e+04 2.518596442513398870e-12
6.280000000000000000e+02 1.676300000000000000e+04 2.438160784379306278e-12
6.290000000000000000e+02 1.682200000000000000e+04 2.355338146742269601e-12
6.300000000000000000e+02 1.688100000000000000e+04 2.272515509105232923e-12
6.310000000000000000e+02 1.694100000000000000e+04 2.191857806366215300e-12
6.320000000000000000e+02 1.700100000000000000e+04 2.115418951120773272e-12
6.330000000000000000e+02 1.706100000000000000e+04 2.045252855964463379e-12
6.340000000000000000e+02 1.712100000000000000e+04 1.982358721619448261e-12
6.350000000000000000e+02 1.718200000000000000e+04 1.927957793412815590e-12
6.360000000000000000e+02 1.724300000000000000e+04 1.882494160554415430e-12
6.370000000000000000e+02 1.730400000000000000e+04 1.846134356497941553e-12
6.380000000000000000e+02 1.736500000000000000e+04 1.818434292033543898e-12
6.390000000000000000e+02 1.742600000000000000e+04 1.798894366800141142e-12
6.400000000000000000e+02 1.748700000000000000e+04 1.786404357773108131e-12
6.410000000000000000e+02 1.754800000000000000e+04 1.779798530776588450e-12
6.420000000000000000e+02 1.760900000000000000e+04 1.777522573576106879e-12
6.430000000000000000e+02 1.767000000000000000e+04 1.778244218542113231e-12
6.440000000000000000e+02 1.773100000000000000e+04 1.780464664591363544e-12
6.450000000000000000e+02 1.779200000000000000e+04 1.782518577186920083e-12
6.460000000000000000e+02 1.785300000000000000e+04 1.783295733304157693e-12
6.470000000000000000e+02 1.791400000000000000e+04 1.781630398767219958e-12
6.480000000000000000e+02 1.797500000000000000e+04 1.776467861702712980e-12
6.490000000000000000e+02 1.803600000000000000e+04 1.766919943690936634e-12
6.500000000000000000e+02 1.809700000000000000e+04 1.752820111278197146e-12
6.510000000000000000e+02 1.815800000000000000e+04 1.734001831010800743e-12
6.520000000000000000e+02 1.821900000000000000e+04 1.710409591737516166e-12
6.530000000000000000e+02 1.828000000000000000e+04 1.682320949214499706e-12
6.540000000000000000e+02 1.834200000000000000e+04 1.650235503802832682e-12
6.550000000000000000e+02 1.840400000000000000e+04 1.614763878166058930e-12
6.560000000000000000e+02 1.846600000000000000e+04 1.576683228421416061e-12
6.570000000000000000e+02 1.852800000000000000e+04 1.536881732988604199e-12
6.580000000000000000e+02 1.859000000000000000e+04 1.496136547984860954e-12
6.590000000000000000e+02 1.865200000000000000e+04 1.455280340678655193e-12
6.600000000000000000e+02 1.871500000000000000e+04 1.415034756035993269e-12
6.610000000000000000e+02 1.877800000000000000e+04 1.376343483627806563e-12
6.620000000000000000e+02 1.884100000000000000e+04 1.339872657268870171e-12
6.630000000000000000e+02 1.890400000000000000e+04 1.305955343866571639e-12
6.640000000000000000e+02 1.896700000000000000e+04 1.274980121479529771e-12
6.650000000000000000e+02 1.903100000000000000e+04 1.247280057015132115e-12
6.660000000000000000e+02 1.909400000000000000e+04 1.222910661624609929e-12
6.670000000000000000e+02 1.915800000000000000e+04 1.201871935307963213e-12
6.680000000000000000e+02 1.922200000000000000e+04 1.184108366913960708e-12
6.690000000000000000e+02 1.928600000000000000e+04 1.169120356081521095e-12
6.700000000000000000e+02 1.935000000000000000e+04 1.156796880508181857e-12
6.710000000000000000e+02 1.941400000000000000e+04 1.146527317530399159e-12
6.720000000000000000e+02 1.947800000000000000e+04 1.137978600240785454e-12
6.730000000000000000e+02 1.954200000000000000e+04 1.130706639429490679e-12
6.740000000000000000e+02 1.960600000000000000e+04 1.124156323584202255e-12
6.750000000000000000e+02 1.967000000000000000e+04 1.117772541192607605e-12
6.760000000000000000e+02 1.973400000000000000e+04 1.111166714196087923e-12
6.770000000000000000e+02 1.979800000000000000e+04 1.103894753384793148e-12
6.780000000000000000e+02 1.986200000000000000e+04 1.095734614153798248e-12
6.790000000000000000e+02 1.992600000000000000e+04 1.086297718444484417e-12
6.800000000000000000e+02 1.999000000000000000e+04 1.075362021651926625e-12
6.810000000000000000e+02 2.005400000000000000e+04 1.062760990322431098e-12


==> data/CUR/CUR_a1a_L_1.331492e-01_mu_1.331492e-04_sigma_8.000000e-01_zeta_0.000000e+00_xi_zero_maxiter_20000_inneriter_20000_no_mu_backtrack.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 1.526288356371030552e-01
1.000000000000000000e+00 1.000000000000000000e+00 7.250112026509436536e-02
2.000000000000000000e+00 2.000000000000000000e+00 3.619802637367414144e-02
3.000000000000000000e+00 3.000000000000000000e+00 5.219774321503417580e-02
4.000000000000000000e+00 4.000000000000000000e+00 3.344903419121869614e-02
5.000000000000000000e+00 5.000000000000000000e+00 2.083548500617410371e-02
6.000000000000000000e+00 6.000000000000000000e+00 1.413698529732998477e-02
7.000000000000000000e+00 7.000000000000000000e+00 1.107985678031986332e-02
8.000000000000000000e+00 8.000000000000000000e+00 9.389118737187396313e-03
9.000000000000000000e+00 9.000000000000000000e+00 7.883062555987918607e-03
1.000000000000000000e+01 1.000000000000000000e+01 6.378338223783586169e-03
1.100000000000000000e+01 1.100000000000000000e+01 6.882303885629603712e-03
1.200000000000000000e+01 1.200000000000000000e+01 5.879338587697235941e-03
1.300000000000000000e+01 1.300000000000000000e+01 4.933114381986902774e-03
1.400000000000000000e+01 1.400000000000000000e+01 4.069607429913912888e-03
1.500000000000000000e+01 1.500000000000000000e+01 3.287094974058046848e-03
1.600000000000000000e+01 1.600000000000000000e+01 2.584093157796618634e-03
1.700000000000000000e+01 1.700000000000000000e+01 1.959251597675848444e-03
1.800000000000000000e+01 1.800000000000000000e+01 1.416864898293457298e-03
1.900000000000000000e+01 1.900000000000000000e+01 9.783432581425555163e-04
2.000000000000000000e+01 2.000000000000000000e+01 6.342476876962099830e-04
2.100000000000000000e+01 2.100000000000000000e+01 3.826597857859437291e-04
2.200000000000000000e+01 2.200000000000000000e+01 2.570992578126984895e-04
2.300000000000000000e+01 2.300000000000000000e+01 2.900383262652850291e-04
2.400000000000000000e+01 2.400000000000000000e+01 2.184052315231110875e-04
2.500000000000000000e+01 2.500000000000000000e+01 1.587246559444643879e-04
2.600000000000000000e+01 2.600000000000000000e+01 1.132695162312513659e-04
2.700000000000000000e+01 2.700000000000000000e+01 1.256751654083454461e-04
2.800000000000000000e+01 2.800000000000000000e+01 1.000131890098732157e-04
2.900000000000000000e+01 2.900000000000000000e+01 8.216207092931471223e-05
3.000000000000000000e+01 3.000000000000000000e+01 7.099248156239301721e-05
3.100000000000000000e+01 3.100000000000000000e+01 6.432338998385578321e-05
3.200000000000000000e+01 3.200000000000000000e+01 6.010316671567483837e-05
3.300000000000000000e+01 3.300000000000000000e+01 5.723399951307328593e-05
3.400000000000000000e+01 3.400000000000000000e+01 5.529126097825187713e-05
3.500000000000000000e+01 3.500000000000000000e+01 5.381240983082236085e-05
3.600000000000000000e+01 3.600000000000000000e+01 5.213885997595868460e-05
3.700000000000000000e+01 3.700000000000000000e+01 4.969632163087656096e-05
3.800000000000000000e+01 3.900000000000000000e+01 4.634514201640183018e-05
3.900000000000000000e+01 4.100000000000000000e+01 4.217758164015705802e-05
4.000000000000000000e+01 4.300000000000000000e+01 3.736896187334082242e-05
4.100000000000000000e+01 4.500000000000000000e+01 3.216922632470753385e-05
4.200000000000000000e+01 4.700000000000000000e+01 2.692020634620373443e-05
4.300000000000000000e+01 4.900000000000000000e+01 2.200739134350371273e-05
4.400000000000000000e+01 5.100000000000000000e+01 1.773344181893454774e-05
4.500000000000000000e+01 5.300000000000000000e+01 1.427395849395995953e-05
4.600000000000000000e+01 5.500000000000000000e+01 1.165111368245375090e-05
4.700000000000000000e+01 5.700000000000000000e+01 9.746007239630483099e-06
4.800000000000000000e+01 5.900000000000000000e+01 8.345764707429204066e-06
4.900000000000000000e+01 6.100000000000000000e+01 7.210900999921054932e-06
5.000000000000000000e+01 6.300000000000000000e+01 6.143088830068421657e-06
5.100000000000000000e+01 6.500000000000000000e+01 5.035738723346838697e-06
5.200000000000000000e+01 6.800000000000000000e+01 3.870270838535194713e-06
5.300000000000000000e+01 7.100000000000000000e+01 2.788339989512333972e-06
5.400000000000000000e+01 7.400000000000000000e+01 1.914284137594091106e-06
5.500000000000000000e+01 7.800000000000000000e+01 1.324046485229324333e-06
5.600000000000000000e+01 8.300000000000000000e+01 1.012097562536062867e-06
5.700000000000000000e+01 8.800000000000000000e+01 8.802992680356780397e-07
5.800000000000000000e+01 9.400000000000000000e+01 7.980915028849011605e-07
5.900000000000000000e+01 1.010000000000000000e+02 6.847487057926038290e-07
6.000000000000000000e+01 1.060000000000000000e+02 7.432356792791416922e-07
6.100000000000000000e+01 1.100000000000000000e+02 7.739970508957583206e-07
6.200000000000000000e+01 1.140000000000000000e+02 7.308472870226623286e-07
6.300000000000000000e+01 1.180000000000000000e+02 6.657809155097282883e-07
6.400000000000000000e+01 1.230000000000000000e+02 5.818082469133400991e-07
6.500000000000000000e+01 1.280000000000000000e+02 4.886339986520660261e-07
6.600000000000000000e+01 1.340000000000000000e+02 3.961093737459009390e-07
6.700000000000000000e+01 1.410000000000000000e+02 3.141156271757594709e-07
6.800000000000000000e+01 1.480000000000000000e+02 2.485171570754118875e-07
6.900000000000000000e+01 1.560000000000000000e+02 1.992529033989498544e-07
7.000000000000000000e+01 1.650000000000000000e+02 1.632381661509363369e-07
7.100000000000000000e+01 1.750000000000000000e+02 1.360282421147829268e-07
7.200000000000000000e+01 1.860000000000000000e+02 1.144593342883304388e-07
7.300000000000000000e+01 1.990000000000000000e+02 9.721206317703234845e-08
7.400000000000000000e+01 2.140000000000000000e+02 8.408818641392201698e-08
7.500000000000000000e+01 2.250000000000000000e+02 8.914147769933933318e-08
7.600000000000000000e+01 2.370000000000000000e+02 8.263338729941338556e-08
7.700000000000000000e+01 2.510000000000000000e+02 7.660786860430590650e-08
7.800000000000000000e+01 2.620000000000000000e+02 7.913443750284798739e-08
7.900000000000000000e+01 2.740000000000000000e+02 7.566668835945478122e-08
8.000000000000000000e+01 2.860000000000000000e+02 7.158905984683272550e-08
8.100000000000000000e+01 2.990000000000000000e+02 6.633711224779403892e-08
8.200000000000000000e+01 3.130000000000000000e+02 5.965930405249508794e-08
8.300000000000000000e+01 3.280000000000000000e+02 5.163996685819682853e-08
8.400000000000000000e+01 3.470000000000000000e+02 4.273792836295697839e-08
8.500000000000000000e+01 3.700000000000000000e+02 3.404167780995948078e-08
8.600000000000000000e+01 3.990000000000000000e+02 2.656696207470332638e-08
8.700000000000000000e+01 4.340000000000000000e+02 2.111087449296888963e-08
8.800000000000000000e+01 4.720000000000000000e+02 1.787123443675042722e-08
8.900000000000000000e+01 5.120000000000000000e+02 1.630214052639189504e-08
9.000000000000000000e+01 5.530000000000000000e+02 1.542271343968337760e-08
9.100000000000000000e+01 5.980000000000000000e+02 1.428624379906651143e-08
9.200000000000000000e+01 6.490000000000000000e+02 1.252904108239860648e-08
9.300000000000000000e+01 6.890000000000000000e+02 1.326777293586545170e-08
9.400000000000000000e+01 7.170000000000000000e+02 1.368389035416583965e-08
9.500000000000000000e+01 7.350000000000000000e+02 1.390251108679407821e-08
9.600000000000000000e+01 7.530000000000000000e+02 1.347788630701174384e-08
9.700000000000000000e+01 7.720000000000000000e+02 1.292914553197022087e-08
9.800000000000000000e+01 7.920000000000000000e+02 1.228107265882627530e-08
9.900000000000000000e+01 8.130000000000000000e+02 1.155325701773790570e-08
1.000000000000000000e+02 8.360000000000000000e+02 1.076370914621094244e-08
1.010000000000000000e+02 8.630000000000000000e+02 9.940446465961372269e-09
1.020000000000000000e+02 8.940000000000000000e+02 9.125161848366758477e-09
1.030000000000000000e+02 9.300000000000000000e+02 8.322580846709115576e-09
1.040000000000000000e+02 9.700000000000000000e+02 7.538832114128979356e-09
1.050000000000000000e+02 1.012000000000000000e+03 6.793179574415830757e-09
1.060000000000000000e+02 1.057000000000000000e+03 6.086945281147393416e-09
1.070000000000000000e+02 1.105000000000000000e+03 5.421675386418911557e-09
1.080000000000000000e+02 1.157000000000000000e+03 4.794575847455462281e-09
1.090000000000000000e+02 1.215000000000000000e+03 4.210146453687002577e-09
1.100000000000000000e+02 1.279000000000000000e+03 3.706088380628358436e-09
1.110000000000000000e+02 1.350000000000000000e+03 3.320331010137067551e-09
1.120000000000000000e+02 1.427000000000000000e+03 3.078712562665231189e-09
1.130000000000000000e+02 1.510000000000000000e+03 2.946962285310661400e-09
1.140000000000000000e+02 1.600000000000000000e+03 2.833542844804526339e-09
1.150000000000000000e+02 1.697000000000000000e+03 2.638248897124384484e-09
1.160000000000000000e+02 1.804000000000000000e+03 2.288582545695305726e-09
1.170000000000000000e+02 1.869000000000000000e+03 2.409405674974607336e-09
1.180000000000000000e+02 1.909000000000000000e+03 2.487582584365100047e-09
1.190000000000000000e+02 1.951000000000000000e+03 2.307624535902164098e-09
1.200000000000000000e+02 1.995000000000000000e+03 2.097372164833188890e-09
1.210000000000000000e+02 2.043000000000000000e+03 1.855661402316854947e-09
1.220000000000000000e+02 2.095000000000000000e+03 1.596901555434016018e-09
1.230000000000000000e+02 2.153000000000000000e+03 1.340673128069624909e-09
1.240000000000000000e+02 2.218000000000000000e+03 1.112513969836470551e-09
1.250000000000000000e+02 2.290000000000000000e+03 9.347583818097859876e-10
1.260000000000000000e+02 2.369000000000000000e+03 8.218331570830628152e-10
1.270000000000000000e+02 2.454000000000000000e+03 7.751466135630380450e-10
1.280000000000000000e+02 2.545000000000000000e+03 7.766652876384227966e-10
1.290000000000000000e+02 2.642000000000000000e+03 7.957127179381018323e-10
1.300000000000000000e+02 2.746000000000000000e+03 7.974736981886110243e-10
1.310000000000000000e+02 2.859000000000000000e+03 7.548875968765855760e-10
1.320000000000000000e+02 2.982000000000000000e+03 6.616757697308628394e-10
1.330000000000000000e+02 3.118000000000000000e+03 5.306810546557017005e-10
1.340000000000000000e+02 3.202000000000000000e+03 5.727006646694121628e-10
1.350000000000000000e+02 3.294000000000000000e+03 4.765982053456241374e-10
1.360000000000000000e+02 3.352000000000000000e+03 5.067080088849706954e-10
1.370000000000000000e+02 3.415000000000000000e+03 4.407439413434133257e-10
1.380000000000000000e+02 3.483000000000000000e+03 3.773653056704517894e-10
1.390000000000000000e+02 3.558000000000000000e+03 3.202800247237291842e-10
1.400000000000000000e+02 3.641000000000000000e+03 2.739432569676125695e-10
1.410000000000000000e+02 3.731000000000000000e+03 2.415793676213695562e-10
1.420000000000000000e+02 3.828000000000000000e+03 2.237137697314039997e-10
1.430000000000000000e+02 3.932000000000000000e+03 2.182977132392238673e-10
1.440000000000000000e+02 4.043000000000000000e+03 2.206063109966294178e-10
1.450000000000000000e+02 4.161000000000000000e+03 2.239587404417875405e-10
1.460000000000000000e+02 4.287000000000000000e+03 2.212590111128065473e-10
1.470000000000000000e+02 4.423000000000000000e+03 2.073645699596227132e-10
1.480000000000000000e+02 4.572000000000000000e+03 1.811933936224363606e-10
1.490000000000000000e+02 4.739000000000000000e+03 1.464811050233549850e-10
1.500000000000000000e+02 4.843000000000000000e+03 1.589647857791476326e-10
1.510000000000000000e+02 4.958000000000000000e+03 1.346626143927664998e-10
1.520000000000000000e+02 5.086000000000000000e+03 1.108036440378157295e-10
1.530000000000000000e+02 5.229000000000000000e+03 9.037343096096606132e-11
1.540000000000000000e+02 5.388000000000000000e+03 7.552658498610753668e-11
1.550000000000000000e+02 5.485000000000000000e+03 8.022116304573501111e-11
1.560000000000000000e+02 5.543000000000000000e+03 8.339706702997773391e-11
1.570000000000000000e+02 5.605000000000000000e+03 7.792200218403877443e-11
1.580000000000000000e+02 5.673000000000000000e+03 7.400163815063365291e-11
1.590000000000000000e+02 5.746000000000000000e+03 7.171252480731027390e-11
1.600000000000000000e+02 5.824000000000000000e+03 7.089934195292357799e-11
1.610000000000000000e+02 5.908000000000000000e+03 7.117872957707049864e-11
1.620000000000000000e+02 5.998000000000000000e+03 7.198008855624493663e-11
1.630000000000000000e+02 6.094000000000000000e+03 7.258993406367153511e-11
1.640000000000000000e+02 6.197000000000000000e+03 7.226130804838248878e-11
1.650000000000000000e+02 6.308000000000000000e+03 7.038225557920441133e-11
1.660000000000000000e+02 6.429000000000000000e+03 6.661171614297245469e-11
1.670000000000000000e+02 6.561000000000000000e+03 6.102368610427788553e-11
1.680000000000000000e+02 6.707000000000000000e+03 5.408623549030266986e-11
1.690000000000000000e+02 6.869000000000000000e+03 4.660771768527638415e-11
1.700000000000000000e+02 7.049000000000000000e+03 3.949607307873748141e-11
1.710000000000000000e+02 7.249000000000000000e+03 3.349959198928331716e-11
1.720000000000000000e+02 7.470000000000000000e+03 2.898054018984907998e-11
1.730000000000000000e+02 7.712000000000000000e+03 2.582234426284912843e-11
1.740000000000000000e+02 7.855000000000000000e+03 2.710803803651629096e-11
1.750000000000000000e+02 8.010000000000000000e+03 2.572692059388259622e-11
1.760000000000000000e+02 8.177000000000000000e+03 2.460232018108854390e-11
1.770000000000000000e+02 8.359000000000000000e+03 2.346794980567779021e-11
1.780000000000000000e+02 8.557000000000000000e+03 2.210026606164205987e-11
1.790000000000000000e+02 8.672000000000000000e+03 2.284372691008229594e-11
1.800000000000000000e+02 8.797000000000000000e+03 2.200972737398387835e-11
1.810000000000000000e+02 8.933000000000000000e+03 2.092709339152065695e-11
1.820000000000000000e+02 9.082000000000000000e+03 1.960398510192362664e-11
1.830000000000000000e+02 9.245000000000000000e+03 1.809513650030680765e-11
1.840000000000000000e+02 9.424000000000000000e+03 1.648697844913726840e-11
1.850000000000000000e+02 9.621000000000000000e+03 1.487632239616232255e-11
1.860000000000000000e+02 9.838000000000000000e+03 1.334410359987714401e-11
1.870000000000000000e+02 1.007600000000000000e+04 1.193445342551058275e-11
1.880000000000000000e+02 1.033700000000000000e+04 1.064898169644834525e-11
1.890000000000000000e+02 1.062400000000000000e+04 9.461320615855584037e-12
1.900000000000000000e+02 1.078800000000000000e+04 9.963641023347236114e-12
1.910000000000000000e+02 1.096700000000000000e+04 9.290013203155922383e-12
1.920000000000000000e+02 1.106800000000000000e+04 9.577616477685069185e-12
1.930000000000000000e+02 1.117800000000000000e+04 9.182543614372207230e-12
1.940000000000000000e+02 1.129800000000000000e+04 8.774259097066305912e-12
1.950000000000000000e+02 1.142900000000000000e+04 8.352485370011208943e-12
1.960000000000000000e+02 1.157100000000000000e+04 7.920886169188179338e-12
1.970000000000000000e+02 1.172700000000000000e+04 7.486178343896199294e-12
1.980000000000000000e+02 1.189700000000000000e+04 7.057354700634732581e-12
1.990000000000000000e+02 1.208300000000000000e+04 6.641964755971230261e-12
2.000000000000000000e+02 1.228600000000000000e+04 6.242006911350017617e-12
2.010000000000000000e+02 1.250800000000000000e+04 5.850819828623343710e-12
2.020000000000000000e+02 1.275000000000000000e+04 5.453082430051381380e-12
2.030000000000000000e+02 1.301500000000000000e+04 5.028810701190877808e-12
2.040000000000000000e+02 1.330600000000000000e+04 4.562183963940924514e-12
2.050000000000000000e+02 1.362600000000000000e+04 4.052536084486746404e-12
2.060000000000000000e+02 1.397900000000000000e+04 3.520406188783908874e-12
2.070000000000000000e+02 1.437100000000000000e+04 3.005207194206604981e-12
2.080000000000000000e+02 1.459000000000000000e+04 3.208544541166702402e-12
2.090000000000000000e+02 1.483000000000000000e+04 2.907563079190822464e-12
2.100000000000000000e+02 1.496400000000000000e+04 3.024858141742470252e-12
2.110000000000000000e+02 1.511000000000000000e+04 2.847333480104907721e-12
2.120000000000000000e+02 1.526900000000000000e+04 2.682243316343146944e-12
2.130000000000000000e+02 1.544300000000000000e+04 2.535083254429082444e-12
2.140000000000000000e+02 1.563300000000000000e+04 2.407962718109502021e-12
2.150000000000000000e+02 1.584000000000000000e+04 2.298661261335155359e-12
2.160000000000000000e+02 1.606600000000000000e+04 2.200406523655829005e-12
2.170000000000000000e+02 1.631200000000000000e+04 2.102151785976502651e-12
2.180000000000000000e+02 1.658100000000000000e+04 1.991518061572605802e-12
2.190000000000000000e+02 1.687500000000000000e+04 1.858235787466355760e-12
2.200000000000000000e+02 1.719700000000000000e+04 1.697586515803095608e-12
2.210000000000000000e+02 1.755200000000000000e+04 1.513345004866550880e-12
2.220000000000000000e+02 1.794400000000000000e+04 1.318223308288679618e-12
2.230000000000000000e+02 1.837700000000000000e+04 1.129041304892552944e-12
2.240000000000000000e+02 1.885700000000000000e+04 9.624523400475482049e-13
2.250000000000000000e+02 1.912100000000000000e+04 1.027122831231963573e-12
2.260000000000000000e+02 1.926600000000000000e+04 1.066369215152462857e-12
2.270000000000000000e+02 1.934600000000000000e+04 1.089905943274516176e-12
2.280000000000000000e+02 1.943300000000000000e+04 1.051658760076179533e-12
2.290000000000000000e+02 1.948200000000000000e+04 1.065703081337687763e-12
2.300000000000000000e+02 1.953400000000000000e+04 1.041722264005784382e-12
2.310000000000000000e+02 1.959100000000000000e+04 1.018352069337424837e-12
2.320000000000000000e+02 1.965300000000000000e+04 9.962031199961529637e-13
2.330000000000000000e+02 1.968800000000000000e+04 1.004474281529610380e-12
2.340000000000000000e+02 1.970800000000000000e+04 1.009359262837961069e-12
2.350000000000000000e+02 1.973200000000000000e+04 1.000477478640959816e-12
2.360000000000000000e+02 1.975700000000000000e+04 9.917622278976523376e-13
2.370000000000000000e+02 1.977100000000000000e+04 9.949818746690652915e-13
2.380000000000000000e+02 1.977800000000000000e+04 9.968137426596967998e-13
2.390000000000000000e+02 3.977800000000000000e+04 9.980349879867844720e-13


==> data/CUR/CUR_a1a_L_1.331492e-01_mu_2.662985e-04_sigma_0.000000e+00_zeta_0.000000e+00_xi_lin_maxiter_20000_inneriter_20000.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 1.522867596895485787e-01
1.000000000000000000e+00 2.000000000000000000e+00 1.498432039533859061e-02
2.000000000000000000e+00 4.000000000000000000e+00 1.166610241466509157e-02
3.000000000000000000e+00 6.000000000000000000e+00 8.793997166371358976e-03
4.000000000000000000e+00 8.000000000000000000e+00 6.440273835910448330e-03
5.000000000000000000e+00 1.000000000000000000e+01 4.564589027698684465e-03
6.000000000000000000e+00 1.200000000000000000e+01 3.102818124773032427e-03
7.000000000000000000e+00 1.400000000000000000e+01 2.008164931539990761e-03
8.000000000000000000e+00 1.600000000000000000e+01 1.210598349157321341e-03
9.000000000000000000e+00 1.800000000000000000e+01 6.768995268485178407e-04
1.000000000000000000e+01 2.000000000000000000e+01 3.447856507615143506e-04
1.100000000000000000e+01 2.200000000000000000e+01 2.019162720811040757e-04
1.200000000000000000e+01 2.400000000000000000e+01 1.105668769056933343e-04
1.300000000000000000e+01 2.600000000000000000e+01 6.582847134622982210e-05
1.400000000000000000e+01 2.800000000000000000e+01 4.485737514897669698e-05
1.500000000000000000e+01 3.000000000000000000e+01 3.559302033695477263e-05
1.600000000000000000e+01 3.200000000000000000e+01 3.144924649933766858e-05
1.700000000000000000e+01 3.400000000000000000e+01 2.880520813258735657e-05
1.800000000000000000e+01 3.600000000000000000e+01 2.612383489841718642e-05
1.900000000000000000e+01 3.800000000000000000e+01 2.297787889621316637e-05
2.000000000000000000e+01 4.000000000000000000e+01 1.947694057341520235e-05
2.100000000000000000e+01 4.200000000000000000e+01 1.593448279335607509e-05
2.200000000000000000e+01 4.400000000000000000e+01 1.265916151121926347e-05
2.300000000000000000e+01 4.600000000000000000e+01 9.883091052653725228e-06
2.400000000000000000e+01 4.800000000000000000e+01 7.699316860287908071e-06
2.500000000000000000e+01 5.000000000000000000e+01 6.088836553341803182e-06
2.600000000000000000e+01 5.200000000000000000e+01 4.959927988157364354e-06
2.700000000000000000e+01 5.400000000000000000e+01 4.188246566616538047e-06
2.800000000000000000e+01 5.600000000000000000e+01 3.648919109033865738e-06
2.900000000000000000e+01 5.800000000000000000e+01 3.237264961375441175e-06
3.000000000000000000e+01 6.000000000000000000e+01 2.878680619822215903e-06
3.100000000000000000e+01 6.200000000000000000e+01 2.530070578099508083e-06
3.200000000000000000e+01 6.400000000000000000e+01 2.175542189231105539e-06
3.300000000000000000e+01 6.600000000000000000e+01 1.818921353535785101e-06
3.400000000000000000e+01 6.800000000000000000e+01 1.475219817859141358e-06
3.500000000000000000e+01 7.000000000000000000e+01 1.162728000825286045e-06
3.600000000000000000e+01 7.200000000000000000e+01 8.969067911146488825e-07
3.700000000000000000e+01 7.400000000000000000e+01 6.866985350351129114e-07
3.800000000000000000e+01 7.600000000000000000e+01 5.333210663094334336e-07
3.900000000000000000e+01 7.800000000000000000e+01 4.310620366210216048e-07
4.000000000000000000e+01 8.000000000000000000e+01 3.694543118104576251e-07
4.100000000000000000e+01 8.200000000000000000e+01 3.359542109504509710e-07
4.200000000000000000e+01 8.400000000000000000e+01 3.184335566341900403e-07
4.300000000000000000e+01 8.600000000000000000e+01 3.068660132665712581e-07
4.400000000000000000e+01 8.800000000000000000e+01 2.946128636605038764e-07
4.500000000000000000e+01 9.000000000000000000e+01 2.780827906834204555e-07
4.600000000000000000e+01 9.300000000000000000e+01 2.514267123943092486e-07
4.700000000000000000e+01 9.600000000000000000e+01 2.235199617617311674e-07
4.800000000000000000e+01 9.900000000000000000e+01 1.940186568072377327e-07
4.900000000000000000e+01 1.020000000000000000e+02 1.646935459120868472e-07
5.000000000000000000e+01 1.050000000000000000e+02 1.375730845354361520e-07
5.100000000000000000e+01 1.080000000000000000e+02 1.139951743556189001e-07
5.200000000000000000e+01 1.110000000000000000e+02 9.447016874331026770e-08
5.300000000000000000e+01 1.140000000000000000e+02 7.883068453562458444e-08
5.400000000000000000e+01 1.170000000000000000e+02 6.649146955250984092e-08
5.500000000000000000e+01 1.200000000000000000e+02 5.671626079895020212e-08
5.600000000000000000e+01 1.230000000000000000e+02 4.882104742698345490e-08
5.700000000000000000e+01 1.260000000000000000e+02 4.229099453967322120e-08
5.800000000000000000e+01 1.290000000000000000e+02 3.680886484502821077e-08
5.900000000000000000e+01 1.320000000000000000e+02 3.221989042234696399e-08
6.000000000000000000e+01 1.350000000000000000e+02 2.846466568007244291e-08
6.100000000000000000e+01 1.380000000000000000e+02 2.550932776124170687e-08
6.200000000000000000e+01 1.410000000000000000e+02 2.329381937338226294e-08
6.300000000000000000e+01 1.440000000000000000e+02 2.170793494959966097e-08
6.400000000000000000e+01 1.470000000000000000e+02 2.059458170666772503e-08
6.500000000000000000e+01 1.500000000000000000e+02 1.977244051820647996e-08
6.600000000000000000e+01 1.530000000000000000e+02 1.906693775088896814e-08
6.700000000000000000e+01 1.560000000000000000e+02 1.833884272217645162e-08
6.800000000000000000e+01 1.590000000000000000e+02 1.750284717161321169e-08
6.900000000000000000e+01 1.620000000000000000e+02 1.653271658463850713e-08
7.000000000000000000e+01 1.650000000000000000e+02 1.545370792443989671e-08
7.100000000000000000e+01 1.680000000000000000e+02 1.432596369310701334e-08
7.200000000000000000e+01 1.720000000000000000e+02 1.170681451778676774e-08
7.300000000000000000e+01 1.760000000000000000e+02 1.008587841022645648e-08
7.400000000000000000e+01 1.800000000000000000e+02 8.711253274285013504e-09
7.500000000000000000e+01 1.840000000000000000e+02 7.536738955149502317e-09
7.600000000000000000e+01 1.880000000000000000e+02 6.609334302076774748e-09
7.700000000000000000e+01 1.920000000000000000e+02 5.933248392597789689e-09
7.800000000000000000e+01 1.960000000000000000e+02 5.469503627786309607e-09
7.900000000000000000e+01 2.000000000000000000e+02 5.159799698617462127e-09
8.000000000000000000e+01 2.040000000000000000e+02 4.947949328037992700e-09
8.100000000000000000e+01 2.080000000000000000e+02 4.791432695050446000e-09
8.200000000000000000e+01 2.120000000000000000e+02 4.664111707963769504e-09
8.300000000000000000e+01 2.160000000000000000e+02 4.553421861785977853e-09
8.400000000000000000e+01 2.200000000000000000e+02 4.455292357263829217e-09
8.500000000000000000e+01 2.240000000000000000e+02 4.369254624769780548e-09
8.600000000000000000e+01 2.280000000000000000e+02 4.295102606910461418e-09
8.700000000000000000e+01 2.320000000000000000e+02 4.231400396736972880e-09
8.800000000000000000e+01 2.360000000000000000e+02 4.175428003350134532e-09
8.900000000000000000e+01 2.400000000000000000e+02 4.123873964534396919e-09
9.000000000000000000e+01 2.450000000000000000e+02 3.480987664783441460e-09
9.100000000000000000e+01 2.500000000000000000e+02 3.282954685879246881e-09
9.200000000000000000e+01 2.550000000000000000e+02 3.122086200679774493e-09
9.300000000000000000e+01 2.600000000000000000e+02 2.959522571455153184e-09
9.400000000000000000e+01 2.650000000000000000e+02 2.811830546178839541e-09
9.500000000000000000e+01 2.700000000000000000e+02 2.689694633684069913e-09
9.600000000000000000e+01 2.750000000000000000e+02 2.595757719880964487e-09
9.700000000000000000e+01 2.800000000000000000e+02 2.528330378392951161e-09
9.800000000000000000e+01 2.850000000000000000e+02 2.484371652844430400e-09
9.900000000000000000e+01 2.900000000000000000e+02 2.460750103683295720e-09
1.000000000000000000e+02 2.950000000000000000e+02 2.454344560920418417e-09
1.010000000000000000e+02 3.000000000000000000e+02 2.461723436208984594e-09
1.020000000000000000e+02 3.050000000000000000e+02 2.478913407877314512e-09
1.030000000000000000e+02 3.110000000000000000e+02 2.196254733632940770e-09
1.040000000000000000e+02 3.170000000000000000e+02 2.161939960387826432e-09
1.050000000000000000e+02 3.230000000000000000e+02 2.139506294351889437e-09
1.060000000000000000e+02 3.290000000000000000e+02 2.105533691842964572e-09
1.070000000000000000e+02 3.350000000000000000e+02 2.067508331204948036e-09
1.080000000000000000e+02 3.410000000000000000e+02 2.030948687004041631e-09
1.090000000000000000e+02 3.470000000000000000e+02 1.999057197554776621e-09
1.100000000000000000e+02 3.530000000000000000e+02 1.973524565990203428e-09
1.110000000000000000e+02 3.590000000000000000e+02 1.954993222863521396e-09
1.120000000000000000e+02 3.650000000000000000e+02 1.943353866717956180e-09
1.130000000000000000e+02 3.720000000000000000e+02 1.728561072056322701e-09
1.140000000000000000e+02 3.790000000000000000e+02 1.653574444038241609e-09
1.150000000000000000e+02 3.860000000000000000e+02 1.587011133619142811e-09
1.160000000000000000e+02 3.930000000000000000e+02 1.525343351627128641e-09
1.170000000000000000e+02 4.000000000000000000e+02 1.476929800681148208e-09
1.180000000000000000e+02 4.070000000000000000e+02 1.443575370352334630e-09
1.190000000000000000e+02 4.140000000000000000e+02 1.423816786694231951e-09
1.200000000000000000e+02 4.210000000000000000e+02 1.415144612604279928e-09
1.210000000000000000e+02 4.290000000000000000e+02 1.288882833794247063e-09
1.220000000000000000e+02 4.370000000000000000e+02 1.267683347183634623e-09
1.230000000000000000e+02 4.450000000000000000e+02 1.254730930266845235e-09
1.240000000000000000e+02 4.530000000000000000e+02 1.241639957516582626e-09
1.250000000000000000e+02 4.610000000000000000e+02 1.231056867556645784e-09
1.260000000000000000e+02 4.690000000000000000e+02 1.223888601575850998e-09
1.270000000000000000e+02 4.780000000000000000e+02 1.136404526036471907e-09
1.280000000000000000e+02 4.870000000000000000e+02 1.117555326057839693e-09
1.290000000000000000e+02 4.960000000000000000e+02 1.104106972515950247e-09
1.300000000000000000e+02 5.050000000000000000e+02 1.091348289516957948e-09
1.310000000000000000e+02 5.140000000000000000e+02 1.081460310192738916e-09
1.320000000000000000e+02 5.240000000000000000e+02 1.006727645691540829e-09
1.330000000000000000e+02 5.340000000000000000e+02 9.714104520774924367e-10
1.340000000000000000e+02 5.440000000000000000e+02 9.366354358775197397e-10
1.350000000000000000e+02 5.540000000000000000e+02 9.026522862498609356e-10
1.360000000000000000e+02 5.640000000000000000e+02 8.735051570951668509e-10
1.370000000000000000e+02 5.740000000000000000e+02 8.511683580181284015e-10
1.380000000000000000e+02 5.850000000000000000e+02 7.738263918533050401e-10
1.390000000000000000e+02 5.960000000000000000e+02 7.349953423663180274e-10
1.400000000000000000e+02 6.070000000000000000e+02 7.007713853646180269e-10
1.410000000000000000e+02 6.180000000000000000e+02 6.714770961480098777e-10
1.420000000000000000e+02 6.290000000000000000e+02 6.494980109295056536e-10
1.430000000000000000e+02 6.400000000000000000e+02 6.354937132080351603e-10
1.440000000000000000e+02 6.510000000000000000e+02 6.290380993867472625e-10
1.450000000000000000e+02 6.630000000000000000e+02 5.756738974405095632e-10
1.460000000000000000e+02 6.750000000000000000e+02 5.581927697839716984e-10
1.470000000000000000e+02 6.870000000000000000e+02 5.425567217720583812e-10
1.480000000000000000e+02 6.990000000000000000e+02 5.284633286528617191e-10
1.490000000000000000e+02 7.110000000000000000e+02 5.177269168932241428e-10
1.500000000000000000e+02 7.240000000000000000e+02 4.667760067356141462e-10
1.510000000000000000e+02 7.370000000000000000e+02 4.458740043844500178e-10
1.520000000000000000e+02 7.500000000000000000e+02 4.276668463809585319e-10
1.530000000000000000e+02 7.630000000000000000e+02 4.124025565488409484e-10
1.540000000000000000e+02 7.760000000000000000e+02 4.015367482956833101e-10
1.550000000000000000e+02 7.900000000000000000e+02 3.588295771628224884e-10
1.560000000000000000e+02 8.040000000000000000e+02 3.430784545344067737e-10
1.570000000000000000e+02 8.180000000000000000e+02 3.303121665076957925e-10
1.580000000000000000e+02 8.320000000000000000e+02 3.201804932295715389e-10
1.590000000000000000e+02 8.460000000000000000e+02 3.134980608443527217e-10
1.600000000000000000e+02 8.610000000000000000e+02 2.802286735992254307e-10
1.610000000000000000e+02 8.760000000000000000e+02 2.691546430177993443e-10
1.620000000000000000e+02 8.910000000000000000e+02 2.600449855449937786e-10
1.630000000000000000e+02 9.060000000000000000e+02 2.525988307411353162e-10
1.640000000000000000e+02 9.210000000000000000e+02 2.475665228374168692e-10
1.650000000000000000e+02 9.370000000000000000e+02 2.204785798376462935e-10
1.660000000000000000e+02 9.530000000000000000e+02 2.117040431848238313e-10
1.670000000000000000e+02 9.690000000000000000e+02 2.045288938212763696e-10
1.680000000000000000e+02 9.850000000000000000e+02 1.986995012970282914e-10
1.690000000000000000e+02 1.001000000000000000e+03 1.948367023274499843e-10
1.700000000000000000e+02 1.018000000000000000e+03 1.730146026446277574e-10
1.710000000000000000e+02 1.035000000000000000e+03 1.663441606680748919e-10
1.720000000000000000e+02 1.052000000000000000e+03 1.609970490257239817e-10
1.730000000000000000e+02 1.069000000000000000e+03 1.566815011067035357e-10
1.740000000000000000e+02 1.086000000000000000e+03 1.538706384529575644e-10
1.750000000000000000e+02 1.104000000000000000e+03 1.363694157596739842e-10
1.760000000000000000e+02 1.122000000000000000e+03 1.312340791592703226e-10
1.770000000000000000e+02 1.140000000000000000e+03 1.271234784105956805e-10
1.780000000000000000e+02 1.158000000000000000e+03 1.237718261215547955e-10
1.790000000000000000e+02 1.177000000000000000e+03 1.084107248416898983e-10
1.800000000000000000e+02 1.196000000000000000e+03 1.033550467433030917e-10
1.810000000000000000e+02 1.215000000000000000e+03 9.944434165021220906e-11
1.820000000000000000e+02 1.234000000000000000e+03 9.645167997618386835e-11
1.830000000000000000e+02 1.253000000000000000e+03 9.465467298852558997e-11
1.840000000000000000e+02 1.273000000000000000e+03 8.346118240964983670e-11
1.850000000000000000e+02 1.293000000000000000e+03 8.063832934723791368e-11
1.860000000000000000e+02 1.313000000000000000e+03 7.857037243041986585e-11
1.870000000000000000e+02 1.333000000000000000e+03 7.695605264146365698e-11
1.880000000000000000e+02 1.354000000000000000e+03 6.743561264954678336e-11
1.890000000000000000e+02 1.375000000000000000e+03 6.462835822063084379e-11
1.900000000000000000e+02 1.396000000000000000e+03 6.246769768125659539e-11
1.910000000000000000e+02 1.417000000000000000e+03 6.077249814495644387e-11
1.920000000000000000e+02 1.439000000000000000e+03 5.286093784917511584e-11
1.930000000000000000e+02 1.461000000000000000e+03 5.055272866982818414e-11
1.940000000000000000e+02 1.483000000000000000e+03 4.890116089839580127e-11
1.950000000000000000e+02 1.505000000000000000e+03 4.770100980877600705e-11
1.960000000000000000e+02 1.527000000000000000e+03 4.706468548221209858e-11
1.970000000000000000e+02 1.550000000000000000e+03 4.143613230311871121e-11
1.980000000000000000e+02 1.573000000000000000e+03 4.019923283138382430e-11
1.990000000000000000e+02 1.596000000000000000e+03 3.930944458829799260e-11
2.000000000000000000e+02 1.620000000000000000e+03 3.410199900244492710e-11
2.010000000000000000e+02 1.644000000000000000e+03 3.244632340582143115e-11
2.020000000000000000e+02 1.668000000000000000e+03 3.118355573761277810e-11
2.030000000000000000e+02 1.692000000000000000e+03 3.021810579539874198e-11
2.040000000000000000e+02 1.716000000000000000e+03 2.965266920895714975e-11
2.050000000000000000e+02 1.741000000000000000e+03 2.591521441885902277e-11
2.060000000000000000e+02 1.766000000000000000e+03 2.511085783751809686e-11
2.070000000000000000e+02 1.791000000000000000e+03 2.459160652890091114e-11
2.080000000000000000e+02 1.817000000000000000e+03 2.132272136634583148e-11
2.090000000000000000e+02 1.843000000000000000e+03 2.038341717636171779e-11
2.100000000000000000e+02 1.869000000000000000e+03 1.969763241405075860e-11
2.110000000000000000e+02 1.895000000000000000e+03 1.918071257378528571e-11
2.120000000000000000e+02 1.922000000000000000e+03 1.658628789868998865e-11
2.130000000000000000e+02 1.949000000000000000e+03 1.593192244797592139e-11
2.140000000000000000e+02 1.976000000000000000e+03 1.550870543098881171e-11
2.150000000000000000e+02 2.004000000000000000e+03 1.336070143409529010e-11
2.160000000000000000e+02 2.032000000000000000e+03 1.277328243176611977e-11
2.170000000000000000e+02 2.060000000000000000e+03 1.238287250515668347e-11
2.180000000000000000e+02 2.088000000000000000e+03 1.211464262240724565e-11
2.190000000000000000e+02 2.117000000000000000e+03 1.050576292627170005e-11
2.200000000000000000e+02 2.146000000000000000e+03 1.014860417924978719e-11
2.210000000000000000e+02 2.175000000000000000e+03 9.927558775046918527e-12
2.220000000000000000e+02 2.205000000000000000e+03 8.570921750106208492e-12
2.230000000000000000e+02 2.235000000000000000e+03 8.212652780059670476e-12
2.240000000000000000e+02 2.265000000000000000e+03 7.969569448817992452e-12
2.250000000000000000e+02 2.296000000000000000e+03 6.828593246410719075e-12
2.260000000000000000e+02 2.327000000000000000e+03 6.514011552383180970e-12
2.270000000000000000e+02 2.358000000000000000e+03 6.311950961901402479e-12
2.280000000000000000e+02 2.390000000000000000e+03 5.403899550060486945e-12
2.290000000000000000e+02 2.422000000000000000e+03 5.170586181435510298e-12
2.300000000000000000e+02 2.454000000000000000e+03 5.031253191845053152e-12
2.310000000000000000e+02 2.487000000000000000e+03 4.322209257168196928e-12
2.320000000000000000e+02 2.520000000000000000e+03 4.152456156703010492e-12
2.330000000000000000e+02 2.553000000000000000e+03 4.052480573335515146e-12
2.340000000000000000e+02 2.587000000000000000e+03 3.487043986893922920e-12
2.350000000000000000e+02 2.621000000000000000e+03 3.351707800192116338e-12
2.360000000000000000e+02 2.655000000000000000e+03 3.269329251764929722e-12
2.370000000000000000e+02 2.690000000000000000e+03 2.809641408418883657e-12
2.380000000000000000e+02 2.725000000000000000e+03 2.696787237965736495e-12
2.390000000000000000e+02 2.760000000000000000e+03 2.627398298926664211e-12
2.400000000000000000e+02 2.796000000000000000e+03 2.254918474164924191e-12
2.410000000000000000e+02 2.832000000000000000e+03 2.163769163843198839e-12
2.420000000000000000e+02 2.868000000000000000e+03 2.108591079519328559e-12
2.430000000000000000e+02 2.905000000000000000e+03 1.809996597046392708e-12
2.440000000000000000e+02 2.942000000000000000e+03 1.738553745411763884e-12
2.450000000000000000e+02 2.980000000000000000e+03 1.482813871689359075e-12
2.460000000000000000e+02 3.018000000000000000e+03 1.408817507098092392e-12
2.470000000000000000e+02 3.056000000000000000e+03 1.361410983946598208e-12
2.480000000000000000e+02 3.095000000000000000e+03 1.160238571884519843e-12
2.490000000000000000e+02 3.134000000000000000e+03 1.111999381464556791e-12
2.500000000000000000e+02 3.174000000000000000e+03 9.475198403663398494e-13
2.510000000000000000e+02 3.214000000000000000e+03 9.037215420448774239e-13
2.520000000000000000e+02 3.254000000000000000e+03 8.779088567223425343e-13
2.530000000000000000e+02 3.295000000000000000e+03 7.516209876712309779e-13
2.540000000000000000e+02 3.336000000000000000e+03 7.239209232068333222e-13
2.550000000000000000e+02 3.378000000000000000e+03 6.192824031359123182e-13
2.560000000000000000e+02 3.420000000000000000e+03 5.920264278813647252e-13
2.570000000000000000e+02 3.463000000000000000e+03 5.023204074916520767e-13
2.580000000000000000e+02 3.506000000000000000e+03 4.765077221691171871e-13
2.590000000000000000e+02 3.549000000000000000e+03 4.609090886731337378e-13
2.600000000000000000e+02 3.593000000000000000e+03 3.929634395660741575e-13
2.610000000000000000e+02 3.637000000000000000e+03 3.779754287336345442e-13
2.620000000000000000e+02 3.682000000000000000e+03 3.232414336196143267e-13
2.630000000000000000e+02 3.727000000000000000e+03 3.096967127191874170e-13
2.640000000000000000e+02 3.773000000000000000e+03 2.634559237435496470e-13
2.650000000000000000e+02 3.819000000000000000e+03 2.509104035652853781e-13
2.660000000000000000e+02 3.866000000000000000e+03 2.122191311570986727e-13
2.670000000000000000e+02 3.913000000000000000e+03 2.013944566670033964e-13
2.680000000000000000e+02 3.961000000000000000e+03 1.700861673725739820e-13
2.690000000000000000e+02 4.009000000000000000e+03 1.615929612341915345e-13
2.700000000000000000e+02 4.058000000000000000e+03 1.367239654825880280e-13
2.710000000000000000e+02 4.107000000000000000e+03 1.302291607885308622e-13
2.720000000000000000e+02 4.156000000000000000e+03 1.268984917146553926e-13
2.730000000000000000e+02 4.206000000000000000e+03 1.089683898669591144e-13
2.740000000000000000e+02 4.256000000000000000e+03 1.057487430955461605e-13
2.750000000000000000e+02 4.307000000000000000e+03 9.109379917049409414e-14
2.760000000000000000e+02 4.358000000000000000e+03 8.765210779415610887e-14
2.770000000000000000e+02 4.410000000000000000e+03 7.482903185973555082e-14
2.780000000000000000e+02 4.462000000000000000e+03 7.133182933216630772e-14
2.790000000000000000e+02 4.515000000000000000e+03 6.011857678345222666e-14
2.800000000000000000e+02 4.568000000000000000e+03 5.700995231450178835e-14
2.810000000000000000e+02 4.622000000000000000e+03 4.796163466380676255e-14
2.820000000000000000e+02 4.676000000000000000e+03 4.557465516086267598e-14
2.830000000000000000e+02 4.731000000000000000e+03 3.841371665203041630e-14
2.840000000000000000e+02 4.786000000000000000e+03 3.647082635893639235e-14
2.850000000000000000e+02 4.842000000000000000e+03 3.125277814319815661e-14
2.860000000000000000e+02 4.898000000000000000e+03 2.980948821118545311e-14
2.870000000000000000e+02 4.955000000000000000e+03 2.542410726391608478e-14
2.880000000000000000e+02 5.012000000000000000e+03 2.442490654175344389e-14
2.890000000000000000e+02 5.070000000000000000e+03 2.081668171172168513e-14
2.900000000000000000e+02 5.128000000000000000e+03 1.992850329202155990e-14
2.910000000000000000e+02 5.187000000000000000e+03 1.687538997430237941e-14
2.920000000000000000e+02 5.246000000000000000e+03 1.626476731075854332e-14
2.930000000000000000e+02 5.306000000000000000e+03 1.376676550535194110e-14
2.940000000000000000e+02 5.366000000000000000e+03 1.310063169057684718e-14
2.950000000000000000e+02 5.427000000000000000e+03 1.115774139748282323e-14
2.960000000000000000e+02 5.488000000000000000e+03 1.060262988517024496e-14
2.970000000000000000e+02 5.550000000000000000e+03 9.103828801926283631e-15
2.980000000000000000e+02 5.612000000000000000e+03 8.659739592076221015e-15
2.990000000000000000e+02 5.675000000000000000e+03 7.382983113757290994e-15
3.000000000000000000e+02 5.738000000000000000e+03 7.049916206369744032e-15
3.010000000000000000e+02 5.802000000000000000e+03 5.995204332975845318e-15
3.020000000000000000e+02 5.866000000000000000e+03 5.717648576819556183e-15
3.030000000000000000e+02 5.931000000000000000e+03 4.940492459581946605e-15
3.040000000000000000e+02 5.996000000000000000e+03 4.718447854656915297e-15
3.050000000000000000e+02 6.062000000000000000e+03 3.996802888650563546e-15
3.060000000000000000e+02 6.128000000000000000e+03 3.830269434956790064e-15
3.070000000000000000e+02 6.195000000000000000e+03 3.275157922644211794e-15
3.080000000000000000e+02 6.262000000000000000e+03 3.164135620181696140e-15
3.090000000000000000e+02 6.330000000000000000e+03 2.609024107869117870e-15
3.100000000000000000e+02 6.398000000000000000e+03 2.609024107869117870e-15
3.110000000000000000e+02 6.467000000000000000e+03 2.220446049250313081e-15
3.120000000000000000e+02 6.536000000000000000e+03 2.164934898019055254e-15
3.130000000000000000e+02 6.606000000000000000e+03 1.831867990631508292e-15
3.140000000000000000e+02 6.676000000000000000e+03 1.665334536937734811e-15
3.150000000000000000e+02 6.747000000000000000e+03 1.609823385706476984e-15
3.160000000000000000e+02 6.819000000000000000e+03 1.332267629550187849e-15
3.170000000000000000e+02 6.891000000000000000e+03 1.165734175856414367e-15
3.180000000000000000e+02 6.964000000000000000e+03 1.054711873393898713e-15
3.190000000000000000e+02 7.037000000000000000e+03 8.881784197001252323e-16
3.200000000000000000e+02 7.111000000000000000e+03 7.771561172376095783e-16
3.210000000000000000e+02 7.185000000000000000e+03 7.771561172376095783e-16
3.220000000000000000e+02 7.260000000000000000e+03 6.661338147750939243e-16
3.230000000000000000e+02 7.335000000000000000e+03 6.661338147750939243e-16
3.240000000000000000e+02 7.411000000000000000e+03 6.106226635438360972e-16
3.250000000000000000e+02 7.487000000000000000e+03 5.551115123125782702e-16
3.260000000000000000e+02 7.564000000000000000e+03 3.885780586188047891e-16
3.270000000000000000e+02 7.641000000000000000e+03 5.551115123125782702e-16
3.280000000000000000e+02 7.719000000000000000e+03 4.996003610813204432e-16
3.290000000000000000e+02 7.797000000000000000e+03 3.885780586188047891e-16
3.300000000000000000e+02 7.876000000000000000e+03 3.885780586188047891e-16
3.310000000000000000e+02 7.955000000000000000e+03 3.885780586188047891e-16
3.320000000000000000e+02 8.035000000000000000e+03 2.775557561562891351e-16
3.330000000000000000e+02 8.115000000000000000e+03 2.220446049250313081e-16
3.340000000000000000e+02 8.196000000000000000e+03 2.220446049250313081e-16
3.350000000000000000e+02 8.277000000000000000e+03 2.775557561562891351e-16
3.360000000000000000e+02 8.359000000000000000e+03 2.775557561562891351e-16
3.370000000000000000e+02 8.441000000000000000e+03 1.665334536937734811e-16
3.380000000000000000e+02 8.524000000000000000e+03 1.665334536937734811e-16
3.390000000000000000e+02 8.607000000000000000e+03 2.775557561562891351e-16
3.400000000000000000e+02 8.691000000000000000e+03 2.220446049250313081e-16
3.410000000000000000e+02 8.775000000000000000e+03 1.665334536937734811e-16
3.420000000000000000e+02 8.860000000000000000e+03 5.551115123125782702e-17
3.430000000000000000e+02 8.945000000000000000e+03 2.775557561562891351e-16
3.440000000000000000e+02 9.031000000000000000e+03 1.665334536937734811e-16
3.450000000000000000e+02 9.117000000000000000e+03 1.665334536937734811e-16
3.460000000000000000e+02 9.204000000000000000e+03 1.665334536937734811e-16
3.470000000000000000e+02 9.291000000000000000e+03 1.110223024625156540e-16
3.480000000000000000e+02 9.379000000000000000e+03 1.665334536937734811e-16
3.490000000000000000e+02 9.467000000000000000e+03 1.665334536937734811e-16
3.500000000000000000e+02 9.556000000000000000e+03 5.551115123125782702e-17
3.510000000000000000e+02 9.646000000000000000e+03 1.110223024625156540e-16
3.520000000000000000e+02 9.736000000000000000e+03 1.665334536937734811e-16
3.530000000000000000e+02 9.827000000000000000e+03 1.110223024625156540e-16
3.540000000000000000e+02 9.918000000000000000e+03 1.665334536937734811e-16
3.550000000000000000e+02 1.001000000000000000e+04 1.665334536937734811e-16
3.560000000000000000e+02 1.010200000000000000e+04 1.110223024625156540e-16
3.570000000000000000e+02 1.019500000000000000e+04 1.665334536937734811e-16
3.580000000000000000e+02 1.028800000000000000e+04 1.110223024625156540e-16
3.590000000000000000e+02 1.038200000000000000e+04 1.665334536937734811e-16
3.600000000000000000e+02 1.047600000000000000e+04 5.551115123125782702e-17
3.610000000000000000e+02 1.057100000000000000e+04 1.110223024625156540e-16
3.620000000000000000e+02 1.066600000000000000e+04 1.110223024625156540e-16
3.630000000000000000e+02 1.076200000000000000e+04 1.665334536937734811e-16
3.640000000000000000e+02 1.085800000000000000e+04 1.110223024625156540e-16
3.650000000000000000e+02 1.095500000000000000e+04 1.665334536937734811e-16
3.660000000000000000e+02 1.105200000000000000e+04 1.110223024625156540e-16
3.670000000000000000e+02 1.115000000000000000e+04 1.665334536937734811e-16
3.680000000000000000e+02 1.124800000000000000e+04 1.110223024625156540e-16
3.690000000000000000e+02 1.134700000000000000e+04 1.665334536937734811e-16
3.700000000000000000e+02 1.144600000000000000e+04 1.110223024625156540e-16
3.710000000000000000e+02 1.154600000000000000e+04 5.551115123125782702e-17
3.720000000000000000e+02 1.164600000000000000e+04 1.110223024625156540e-16
3.730000000000000000e+02 1.174700000000000000e+04 5.551115123125782702e-17
3.740000000000000000e+02 1.184800000000000000e+04 1.110223024625156540e-16
3.750000000000000000e+02 1.195000000000000000e+04 1.110223024625156540e-16
3.760000000000000000e+02 1.205200000000000000e+04 5.551115123125782702e-17
3.770000000000000000e+02 1.215500000000000000e+04 5.551115123125782702e-17
3.780000000000000000e+02 1.225800000000000000e+04 5.551115123125782702e-17
3.790000000000000000e+02 1.236200000000000000e+04 1.110223024625156540e-16
3.800000000000000000e+02 1.246600000000000000e+04 1.665334536937734811e-16
3.810000000000000000e+02 1.257100000000000000e+04 5.551115123125782702e-17
3.820000000000000000e+02 1.267600000000000000e+04 5.551115123125782702e-17
3.830000000000000000e+02 1.278200000000000000e+04 5.551115123125782702e-17
3.840000000000000000e+02 1.288800000000000000e+04 1.665334536937734811e-16
3.850000000000000000e+02 1.299500000000000000e+04 1.110223024625156540e-16
3.860000000000000000e+02 1.310300000000000000e+04 1.665334536937734811e-16
3.870000000000000000e+02 1.321100000000000000e+04 1.665334536937734811e-16
3.880000000000000000e+02 1.332000000000000000e+04 1.665334536937734811e-16
3.890000000000000000e+02 1.342900000000000000e+04 1.110223024625156540e-16
3.900000000000000000e+02 1.353900000000000000e+04 1.665334536937734811e-16
3.910000000000000000e+02 1.364900000000000000e+04 5.551115123125782702e-17
3.920000000000000000e+02 1.376000000000000000e+04 1.110223024625156540e-16
3.930000000000000000e+02 1.387100000000000000e+04 1.110223024625156540e-16
3.940000000000000000e+02 1.398300000000000000e+04 1.110223024625156540e-16
3.950000000000000000e+02 1.409500000000000000e+04 1.665334536937734811e-16
3.960000000000000000e+02 1.420800000000000000e+04 5.551115123125782702e-17
3.970000000000000000e+02 1.432100000000000000e+04 1.665334536937734811e-16
3.980000000000000000e+02 1.443500000000000000e+04 1.665334536937734811e-16
3.990000000000000000e+02 1.454900000000000000e+04 5.551115123125782702e-17
4.000000000000000000e+02 1.466400000000000000e+04 1.665334536937734811e-16
4.010000000000000000e+02 1.477900000000000000e+04 1.665334536937734811e-16
4.020000000000000000e+02 1.489500000000000000e+04 1.110223024625156540e-16
4.030000000000000000e+02 1.501100000000000000e+04 1.110223024625156540e-16
4.040000000000000000e+02 1.512800000000000000e+04 5.551115123125782702e-17
4.050000000000000000e+02 1.524600000000000000e+04 2.220446049250313081e-16
4.060000000000000000e+02 1.536400000000000000e+04 5.551115123125782702e-17
4.070000000000000000e+02 1.548200000000000000e+04 5.551115123125782702e-17
4.080000000000000000e+02 1.560000000000000000e+04 1.110223024625156540e-16
4.090000000000000000e+02 1.571900000000000000e+04 1.665334536937734811e-16
4.100000000000000000e+02 1.583900000000000000e+04 0.000000000000000000e+00
4.110000000000000000e+02 1.596000000000000000e+04 1.665334536937734811e-16
4.120000000000000000e+02 1.608000000000000000e+04 5.551115123125782702e-17
4.130000000000000000e+02 1.620100000000000000e+04 1.665334536937734811e-16
4.140000000000000000e+02 1.632300000000000000e+04 5.551115123125782702e-17
4.150000000000000000e+02 1.644500000000000000e+04 1.110223024625156540e-16
4.160000000000000000e+02 1.656800000000000000e+04 1.665334536937734811e-16
4.170000000000000000e+02 1.669200000000000000e+04 1.665334536937734811e-16
4.180000000000000000e+02 1.681600000000000000e+04 2.220446049250313081e-16
4.190000000000000000e+02 1.694100000000000000e+04 5.551115123125782702e-17
4.200000000000000000e+02 1.706700000000000000e+04 1.665334536937734811e-16
4.210000000000000000e+02 1.719200000000000000e+04 1.110223024625156540e-16
4.220000000000000000e+02 1.731800000000000000e+04 5.551115123125782702e-17
4.230000000000000000e+02 1.744500000000000000e+04 1.665334536937734811e-16
4.240000000000000000e+02 1.757200000000000000e+04 1.110223024625156540e-16
4.250000000000000000e+02 1.770000000000000000e+04 1.110223024625156540e-16
4.260000000000000000e+02 1.782800000000000000e+04 5.551115123125782702e-17
4.270000000000000000e+02 1.795700000000000000e+04 1.665334536937734811e-16
4.280000000000000000e+02 1.808600000000000000e+04 0.000000000000000000e+00
4.290000000000000000e+02 1.821600000000000000e+04 1.110223024625156540e-16
4.300000000000000000e+02 1.834500000000000000e+04 5.551115123125782702e-17
4.310000000000000000e+02 1.847600000000000000e+04 1.110223024625156540e-16
4.320000000000000000e+02 1.860700000000000000e+04 5.551115123125782702e-17
4.330000000000000000e+02 1.873900000000000000e+04 1.665334536937734811e-16
4.340000000000000000e+02 1.887200000000000000e+04 1.110223024625156540e-16
4.350000000000000000e+02 1.900500000000000000e+04 1.665334536937734811e-16
4.360000000000000000e+02 1.913900000000000000e+04 1.665334536937734811e-16
4.370000000000000000e+02 1.927300000000000000e+04 1.110223024625156540e-16
4.380000000000000000e+02 1.940700000000000000e+04 1.665334536937734811e-16
4.390000000000000000e+02 1.954100000000000000e+04 1.110223024625156540e-16
4.400000000000000000e+02 1.967700000000000000e+04 1.110223024625156540e-16
4.410000000000000000e+02 1.981400000000000000e+04 1.110223024625156540e-16
4.420000000000000000e+02 1.995200000000000000e+04 5.551115123125782702e-17
4.430000000000000000e+02 2.008800000000000000e+04 1.110223024625156540e-16


==> data/CUR/CUR_a1a_L_1.331492e-01_mu_2.662985e-04_sigma_0.000000e+00_zeta_0.000000e+00_xi_lin_maxiter_20000_inneriter_20000_backtrack.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 1.522867596895485787e-01
1.000000000000000000e+00 2.000000000000000000e+00 1.498432039533859061e-02
2.000000000000000000e+00 4.000000000000000000e+00 1.141667346943742167e-02
3.000000000000000000e+00 6.000000000000000000e+00 8.252537931996151155e-03
4.000000000000000000e+00 8.000000000000000000e+00 5.643741526762113825e-03
5.000000000000000000e+00 1.000000000000000000e+01 3.592733086469679371e-03
6.000000000000000000e+00 1.200000000000000000e+01 2.078668747691136964e-03
7.000000000000000000e+00 1.400000000000000000e+01 1.043357544524503577e-03
8.000000000000000000e+00 1.600000000000000000e+01 4.329372568712686054e-04
9.000000000000000000e+00 1.800000000000000000e+01 1.840260245472569167e-04
1.000000000000000000e+01 2.000000000000000000e+01 8.074946288910700432e-05
1.100000000000000000e+01 2.200000000000000000e+01 9.777549870770840812e-05
1.200000000000000000e+01 2.400000000000000000e+01 1.212683912281686816e-04
1.300000000000000000e+01 2.600000000000000000e+01 7.741320089821313033e-05
1.400000000000000000e+01 2.800000000000000000e+01 5.189822525791809582e-05
1.500000000000000000e+01 3.000000000000000000e+01 3.797354487294901659e-05
1.600000000000000000e+01 3.200000000000000000e+01 3.073230349970312858e-05
1.700000000000000000e+01 3.400000000000000000e+01 2.707863980683233862e-05
1.800000000000000000e+01 3.600000000000000000e+01 2.461787738777809764e-05
1.900000000000000000e+01 3.800000000000000000e+01 2.204995548371613268e-05
2.000000000000000000e+01 4.000000000000000000e+01 1.890397679416011556e-05
2.100000000000000000e+01 4.200000000000000000e+01 1.530066328508938867e-05
2.200000000000000000e+01 4.500000000000000000e+01 1.165281112341931546e-05
2.300000000000000000e+01 4.800000000000000000e+01 8.452255631286043069e-06
2.400000000000000000e+01 5.100000000000000000e+01 5.994447040913453151e-06
2.500000000000000000e+01 5.500000000000000000e+01 4.306660997821509795e-06
2.600000000000000000e+01 5.900000000000000000e+01 3.231932649006008518e-06
2.700000000000000000e+01 6.300000000000000000e+01 2.518767200532234796e-06
2.800000000000000000e+01 6.800000000000000000e+01 1.946774652927807381e-06
2.900000000000000000e+01 7.000000000000000000e+01 2.170571784865238385e-06
3.000000000000000000e+01 7.300000000000000000e+01 1.811696509201876637e-06
3.100000000000000000e+01 7.600000000000000000e+01 1.447596368053805094e-06
3.200000000000000000e+01 7.900000000000000000e+01 1.088606966959115852e-06
3.300000000000000000e+01 8.300000000000000000e+01 7.599657233514633958e-07
3.400000000000000000e+01 8.700000000000000000e+01 5.023877366894247132e-07
3.500000000000000000e+01 9.200000000000000000e+01 3.276709099053753960e-07
3.600000000000000000e+01 9.700000000000000000e+01 2.326851585854328164e-07
3.700000000000000000e+01 1.000000000000000000e+02 2.585231239637941769e-07
3.800000000000000000e+01 1.030000000000000000e+02 2.193810199058177091e-07
3.900000000000000000e+01 1.060000000000000000e+02 1.997783675156128425e-07
4.000000000000000000e+01 1.100000000000000000e+02 1.847842817648270852e-07
4.100000000000000000e+01 1.140000000000000000e+02 1.712742582204995756e-07
4.200000000000000000e+01 1.190000000000000000e+02 1.505575479288090435e-07
4.300000000000000000e+01 1.240000000000000000e+02 1.259136759301782149e-07
4.400000000000000000e+01 1.270000000000000000e+02 1.354065084502309446e-07
4.500000000000000000e+01 1.300000000000000000e+02 1.183400210602592040e-07
4.600000000000000000e+01 1.330000000000000000e+02 1.006311873830156856e-07
4.700000000000000000e+01 1.370000000000000000e+02 8.065584389260749276e-08
4.800000000000000000e+01 1.410000000000000000e+02 6.455268819482995468e-08
4.900000000000000000e+01 1.450000000000000000e+02 5.175906864218760006e-08
5.000000000000000000e+01 1.500000000000000000e+02 3.964301431569339229e-08
5.100000000000000000e+01 1.560000000000000000e+02 2.986238017976816650e-08
5.200000000000000000e+01 1.620000000000000000e+02 2.342265198462811782e-08
5.300000000000000000e+01 1.690000000000000000e+02 1.801383503474696113e-08
5.400000000000000000e+01 1.770000000000000000e+02 1.428277374149189427e-08
5.500000000000000000e+01 1.810000000000000000e+02 1.600518384492488622e-08
5.600000000000000000e+01 1.850000000000000000e+02 1.519404785321754048e-08
5.700000000000000000e+01 1.900000000000000000e+02 1.329916926584573389e-08
5.800000000000000000e+01 1.950000000000000000e+02 1.296400542472042616e-08
5.900000000000000000e+01 1.980000000000000000e+02 1.284798450962298944e-08
6.000000000000000000e+01 2.010000000000000000e+02 1.311039166118632693e-08
6.100000000000000000e+01 2.040000000000000000e+02 1.368280933000676214e-08
6.200000000000000000e+01 2.080000000000000000e+02 1.199625165870799037e-08
6.300000000000000000e+01 2.120000000000000000e+02 1.168417324004522584e-08
6.400000000000000000e+01 2.170000000000000000e+02 1.019983730810025691e-08
6.500000000000000000e+01 2.220000000000000000e+02 9.543555945512594008e-09
6.600000000000000000e+01 2.280000000000000000e+02 8.057564671037908965e-09
6.700000000000000000e+01 2.350000000000000000e+02 6.667591589959442899e-09
6.800000000000000000e+01 2.420000000000000000e+02 6.159093457469566602e-09
6.900000000000000000e+01 2.510000000000000000e+02 4.939364250944322521e-09
7.000000000000000000e+01 2.550000000000000000e+02 6.033661126281231191e-09
7.100000000000000000e+01 2.590000000000000000e+02 6.345926728545947526e-09
7.200000000000000000e+01 2.640000000000000000e+02 5.581175854807440828e-09
7.300000000000000000e+01 2.700000000000000000e+02 4.991258850672863900e-09
7.400000000000000000e+01 2.760000000000000000e+02 5.139006942211921114e-09
7.500000000000000000e+01 2.830000000000000000e+02 4.744262316336289587e-09
7.600000000000000000e+01 2.910000000000000000e+02 4.329055836027606574e-09
7.700000000000000000e+01 3.000000000000000000e+02 3.962985994920842359e-09
7.800000000000000000e+01 3.040000000000000000e+02 4.855295221428690411e-09
7.900000000000000000e+01 3.090000000000000000e+02 4.307201040276709136e-09
8.000000000000000000e+01 3.140000000000000000e+02 4.477939963276611479e-09
8.100000000000000000e+01 3.200000000000000000e+02 4.093157812690151331e-09
8.200000000000000000e+01 3.270000000000000000e+02 3.742709031584467994e-09
8.300000000000000000e+01 3.350000000000000000e+02 3.447478746920751291e-09
8.400000000000000000e+01 3.440000000000000000e+02 3.190785802242857017e-09
8.500000000000000000e+01 3.540000000000000000e+02 2.987916303265336637e-09
8.600000000000000000e+01 3.660000000000000000e+02 2.647567276525819580e-09
8.700000000000000000e+01 3.800000000000000000e+02 2.400869725249776820e-09
8.800000000000000000e+01 3.860000000000000000e+02 2.916247576756347826e-09
8.900000000000000000e+01 3.930000000000000000e+02 2.760504880239267322e-09
9.000000000000000000e+01 4.000000000000000000e+02 2.962994349875458511e-09
9.100000000000000000e+01 4.090000000000000000e+02 2.622211336955615479e-09
9.200000000000000000e+01 4.130000000000000000e+02 3.131300052583441129e-09
9.300000000000000000e+01 4.170000000000000000e+02 3.502886258832660360e-09
9.400000000000000000e+01 4.220000000000000000e+02 3.199941256415428370e-09
9.500000000000000000e+01 4.280000000000000000e+02 2.984147040585582999e-09
9.600000000000000000e+01 4.340000000000000000e+02 3.193618203223280716e-09
9.700000000000000000e+01 4.410000000000000000e+02 3.034534346024742035e-09
9.800000000000000000e+01 4.490000000000000000e+02 2.845238766813196207e-09
9.900000000000000000e+01 4.580000000000000000e+02 2.667950194101820216e-09
1.000000000000000000e+02 4.690000000000000000e+02 2.337982529798665610e-09
1.010000000000000000e+02 4.820000000000000000e+02 2.072335691938320679e-09
1.020000000000000000e+02 4.960000000000000000e+02 1.974153562844804810e-09
1.030000000000000000e+02 5.020000000000000000e+02 2.386158159950468871e-09
1.040000000000000000e+02 5.090000000000000000e+02 2.262706189082308583e-09
1.050000000000000000e+02 5.170000000000000000e+02 2.159828538239594309e-09
1.060000000000000000e+02 5.260000000000000000e+02 2.108850261084427302e-09
1.070000000000000000e+02 5.360000000000000000e+02 2.085256467498908250e-09
1.080000000000000000e+02 5.480000000000000000e+02 1.931341919725326761e-09
1.090000000000000000e+02 5.620000000000000000e+02 1.767219481862980501e-09
1.100000000000000000e+02 5.680000000000000000e+02 2.153980604990834991e-09
1.110000000000000000e+02 5.750000000000000000e+02 2.075190741468446731e-09
1.120000000000000000e+02 5.780000000000000000e+02 2.555189726471951417e-09
1.130000000000000000e+02 5.820000000000000000e+02 2.223446982085874879e-09
1.140000000000000000e+02 5.860000000000000000e+02 2.326441816968838339e-09
1.150000000000000000e+02 5.900000000000000000e+02 2.549198185874956835e-09
1.160000000000000000e+02 5.950000000000000000e+02 2.344747784821521464e-09
1.170000000000000000e+02 6.010000000000000000e+02 2.187054815028233179e-09
1.180000000000000000e+02 6.070000000000000000e+02 2.298971735203991784e-09
1.190000000000000000e+02 6.140000000000000000e+02 2.183512259890107998e-09
1.200000000000000000e+02 6.220000000000000000e+02 2.056049608345489332e-09
1.210000000000000000e+02 6.320000000000000000e+02 1.780424085939813494e-09
1.220000000000000000e+02 6.430000000000000000e+02 1.621964895726080158e-09
1.230000000000000000e+02 6.560000000000000000e+02 1.409085736980841830e-09
1.240000000000000000e+02 6.710000000000000000e+02 1.252617121139110168e-09
1.250000000000000000e+02 6.880000000000000000e+02 1.156823026260411780e-09
1.260000000000000000e+02 7.080000000000000000e+02 1.071250976814042133e-09
1.270000000000000000e+02 7.160000000000000000e+02 1.316007136598074112e-09
1.280000000000000000e+02 7.250000000000000000e+02 1.301885488302900740e-09
1.290000000000000000e+02 7.350000000000000000e+02 1.304400976120945188e-09
1.300000000000000000e+02 7.470000000000000000e+02 1.252605019708141754e-09
1.310000000000000000e+02 7.610000000000000000e+02 1.217808964781852410e-09
1.320000000000000000e+02 7.780000000000000000e+02 1.137861138644780112e-09
1.330000000000000000e+02 7.980000000000000000e+02 1.034313135139797168e-09
1.340000000000000000e+02 8.210000000000000000e+02 9.096085551441035477e-10
1.350000000000000000e+02 8.470000000000000000e+02 7.876029828324249138e-10
1.360000000000000000e+02 8.770000000000000000e+02 6.634464089216862703e-10
1.370000000000000000e+02 8.880000000000000000e+02 9.747149753991379839e-10
1.380000000000000000e+02 9.010000000000000000e+02 9.666631939353464986e-10
1.390000000000000000e+02 9.170000000000000000e+02 9.411132428915891524e-10
1.400000000000000000e+02 9.360000000000000000e+02 9.153903746117464379e-10
1.410000000000000000e+02 9.580000000000000000e+02 8.457958777796648064e-10
1.420000000000000000e+02 9.830000000000000000e+02 7.341675045680062794e-10
1.430000000000000000e+02 1.011000000000000000e+03 6.149277198552738355e-10
1.440000000000000000e+02 1.022000000000000000e+03 8.554538188931815057e-10
1.450000000000000000e+02 1.035000000000000000e+03 8.162129860878053478e-10
1.460000000000000000e+02 1.050000000000000000e+03 7.928327439010729449e-10
1.470000000000000000e+02 1.056000000000000000e+03 1.018448825274020919e-09
1.480000000000000000e+02 1.063000000000000000e+03 1.037576580209531585e-09
1.490000000000000000e+02 1.071000000000000000e+03 1.077290867623759141e-09
1.500000000000000000e+02 1.081000000000000000e+03 1.065991517279485379e-09
1.510000000000000000e+02 1.092000000000000000e+03 1.062743115731734633e-09
1.520000000000000000e+02 1.105000000000000000e+03 9.820986246467100500e-10
1.530000000000000000e+02 1.120000000000000000e+03 8.572154097663542416e-10
1.540000000000000000e+02 1.137000000000000000e+03 7.135937951652238098e-10
1.550000000000000000e+02 1.156000000000000000e+03 5.836393035529852114e-10
1.560000000000000000e+02 1.178000000000000000e+03 4.597012215334927987e-10
1.570000000000000000e+02 1.202000000000000000e+03 3.952347338298523027e-10
1.580000000000000000e+02 1.230000000000000000e+03 3.263335712766490815e-10
1.590000000000000000e+02 1.262000000000000000e+03 2.812711730193484527e-10
1.600000000000000000e+02 1.275000000000000000e+03 4.309926304735256508e-10
1.610000000000000000e+02 1.290000000000000000e+03 4.301093925462851075e-10
1.620000000000000000e+02 1.308000000000000000e+03 4.148556498329014630e-10
1.630000000000000000e+02 1.328000000000000000e+03 4.320914182009971682e-10
1.640000000000000000e+02 1.352000000000000000e+03 3.921297730968831274e-10
1.650000000000000000e+02 1.379000000000000000e+03 3.468126896777334878e-10
1.660000000000000000e+02 1.409000000000000000e+03 2.943442711789145960e-10
1.670000000000000000e+02 1.443000000000000000e+03 2.368553686515895151e-10
1.680000000000000000e+02 1.457000000000000000e+03 3.687209981784178581e-10
1.690000000000000000e+02 1.473000000000000000e+03 3.563430106545695253e-10
1.700000000000000000e+02 1.492000000000000000e+03 3.280252736104216638e-10
1.710000000000000000e+02 1.500000000000000000e+03 4.458554081487875465e-10
1.720000000000000000e+02 1.509000000000000000e+03 4.658091135034680974e-10
1.730000000000000000e+02 1.519000000000000000e+03 4.970079348076694714e-10
1.740000000000000000e+02 1.531000000000000000e+03 4.921743013142076961e-10
1.750000000000000000e+02 1.545000000000000000e+03 4.819272203526736575e-10
1.760000000000000000e+02 1.562000000000000000e+03 4.214049664774677240e-10
1.770000000000000000e+02 1.581000000000000000e+03 3.555027938695332068e-10
1.780000000000000000e+02 1.602000000000000000e+03 2.850593650016719494e-10
1.790000000000000000e+02 1.625000000000000000e+03 2.281644317925213272e-10
1.800000000000000000e+02 1.651000000000000000e+03 1.781828018465603236e-10
1.810000000000000000e+02 1.680000000000000000e+03 1.482676759145817869e-10
1.820000000000000000e+02 1.713000000000000000e+03 1.248676717580110562e-10
1.830000000000000000e+02 1.751000000000000000e+03 1.050992071149892126e-10
1.840000000000000000e+02 1.794000000000000000e+03 9.229456088277743220e-11
1.850000000000000000e+02 1.812000000000000000e+03 1.645973357611296706e-10
1.860000000000000000e+02 1.833000000000000000e+03 1.607167177120061297e-10
1.870000000000000000e+02 1.857000000000000000e+03 1.623827183827586396e-10
1.880000000000000000e+02 1.885000000000000000e+03 1.523658976765318585e-10
1.890000000000000000e+02 1.917000000000000000e+03 1.347251754602041274e-10
1.900000000000000000e+02 1.953000000000000000e+03 1.114596193119155032e-10
1.910000000000000000e+02 1.993000000000000000e+03 8.955713948211041497e-11
1.920000000000000000e+02 2.038000000000000000e+03 6.949429920410921113e-11
1.930000000000000000e+02 2.058000000000000000e+03 1.145888939291239694e-10
1.940000000000000000e+02 2.080000000000000000e+03 1.158263485123711689e-10
1.950000000000000000e+02 2.106000000000000000e+03 1.013315542586212814e-10
1.960000000000000000e+02 2.135000000000000000e+03 9.879591589267988638e-11
1.970000000000000000e+02 2.168000000000000000e+03 8.956696495587834761e-11
1.980000000000000000e+02 2.206000000000000000e+03 7.378248012557264701e-11
1.990000000000000000e+02 2.248000000000000000e+03 6.255057583004486332e-11
2.000000000000000000e+02 2.295000000000000000e+03 5.067063435504337576e-11
2.010000000000000000e+02 2.316000000000000000e+03 8.536610307530168029e-11
2.020000000000000000e+02 2.340000000000000000e+03 7.927675182983762170e-11
2.030000000000000000e+02 2.367000000000000000e+03 7.598754958593190167e-11
2.040000000000000000e+02 2.398000000000000000e+03 6.858530410269736421e-11
2.050000000000000000e+02 2.433000000000000000e+03 6.096767535268554639e-11
2.060000000000000000e+02 2.472000000000000000e+03 5.305517136733328698e-11
2.070000000000000000e+02 2.516000000000000000e+03 4.291234034781155060e-11
2.080000000000000000e+02 2.566000000000000000e+03 3.264682968406873442e-11
2.090000000000000000e+02 2.622000000000000000e+03 2.549987998534675171e-11
2.100000000000000000e+02 2.685000000000000000e+03 1.993127884958312279e-11
2.110000000000000000e+02 2.713000000000000000e+03 4.109895757054005117e-11
2.120000000000000000e+02 2.745000000000000000e+03 3.865036068972926842e-11
2.130000000000000000e+02 2.781000000000000000e+03 3.802114179052296095e-11
2.140000000000000000e+02 2.822000000000000000e+03 3.520844726878635811e-11
2.150000000000000000e+02 2.868000000000000000e+03 3.151484628816092481e-11
2.160000000000000000e+02 2.920000000000000000e+03 2.542227539592545327e-11
2.170000000000000000e+02 2.979000000000000000e+03 1.869843169188811771e-11
2.180000000000000000e+02 3.005000000000000000e+03 3.844563556398838955e-11
2.190000000000000000e+02 3.035000000000000000e+03 3.390104863498777377e-11
2.200000000000000000e+02 3.048000000000000000e+03 6.184491807559311383e-11
2.210000000000000000e+02 3.063000000000000000e+03 5.875383513043175299e-11
2.220000000000000000e+02 3.080000000000000000e+03 5.844952299938199758e-11
2.230000000000000000e+02 3.099000000000000000e+03 6.084532877537185414e-11
2.240000000000000000e+02 3.121000000000000000e+03 5.660594215584069389e-11
2.250000000000000000e+02 3.146000000000000000e+03 5.059841434729150933e-11
2.260000000000000000e+02 3.174000000000000000e+03 4.275041431966997152e-11
2.270000000000000000e+02 3.206000000000000000e+03 3.166195083892375806e-11
2.280000000000000000e+02 3.241000000000000000e+03 2.463157455778741678e-11
2.290000000000000000e+02 3.281000000000000000e+03 1.683764239146512409e-11
2.300000000000000000e+02 3.326000000000000000e+03 1.212041578213529647e-11
2.310000000000000000e+02 3.376000000000000000e+03 9.740708240002504681e-12
2.320000000000000000e+02 3.433000000000000000e+03 7.431832926840797882e-12
2.330000000000000000e+02 3.497000000000000000e+03 6.237788063856442022e-12
2.340000000000000000e+02 3.569000000000000000e+03 5.237921207879026042e-12
2.350000000000000000e+02 3.601000000000000000e+03 1.320193954157389271e-11
2.360000000000000000e+02 3.638000000000000000e+03 1.199046417710292189e-11
2.370000000000000000e+02 3.654000000000000000e+03 2.621819428227922799e-11
2.380000000000000000e+02 3.673000000000000000e+03 2.285877043206596682e-11
2.390000000000000000e+02 3.694000000000000000e+03 2.505012863807110080e-11
2.400000000000000000e+02 3.718000000000000000e+03 2.512773322749239924e-11
2.410000000000000000e+02 3.745000000000000000e+03 2.441841173705938672e-11
2.420000000000000000e+02 3.776000000000000000e+03 2.048139435828488786e-11
2.430000000000000000e+02 3.811000000000000000e+03 1.571531793587155335e-11
2.440000000000000000e+02 3.850000000000000000e+03 1.125805004775770612e-11
2.450000000000000000e+02 3.894000000000000000e+03 7.318423644875338141e-12
2.460000000000000000e+02 3.914000000000000000e+03 1.451289088905127755e-11
2.470000000000000000e+02 3.936000000000000000e+03 1.353311906981957691e-11
2.480000000000000000e+02 3.961000000000000000e+03 1.116201575612763008e-11
2.490000000000000000e+02 3.989000000000000000e+03 9.991618643567790059e-12
2.500000000000000000e+02 4.021000000000000000e+03 8.411882301828654818e-12
2.510000000000000000e+02 4.035000000000000000e+03 1.795941173554638226e-11
2.520000000000000000e+02 4.051000000000000000e+03 1.685979134080639597e-11
2.530000000000000000e+02 4.069000000000000000e+03 1.618732925479093865e-11
2.540000000000000000e+02 4.090000000000000000e+03 1.422439943610243063e-11
2.550000000000000000e+02 4.113000000000000000e+03 1.444716568599346829e-11
2.560000000000000000e+02 4.139000000000000000e+03 1.289401918569410554e-11
2.570000000000000000e+02 4.169000000000000000e+03 9.969691738831443217e-12
2.580000000000000000e+02 4.202000000000000000e+03 7.992440043125270677e-12
2.590000000000000000e+02 4.239000000000000000e+03 5.762001986653331187e-12
2.600000000000000000e+02 4.256000000000000000e+03 1.064032195685626903e-11
2.610000000000000000e+02 4.275000000000000000e+03 9.458711591747714920e-12
2.620000000000000000e+02 4.296000000000000000e+03 8.537504037064991280e-12
2.630000000000000000e+02 4.320000000000000000e+03 6.964429033473606978e-12
2.640000000000000000e+02 4.347000000000000000e+03 5.984601703090675073e-12
2.650000000000000000e+02 4.359000000000000000e+03 1.246003300536813185e-11
2.660000000000000000e+02 4.373000000000000000e+03 1.054067944039616123e-11
2.670000000000000000e+02 4.389000000000000000e+03 8.996303701991337221e-12
2.680000000000000000e+02 4.396000000000000000e+03 1.906258484396516906e-11
2.690000000000000000e+02 4.404000000000000000e+03 1.831385043615796349e-11
2.700000000000000000e+02 4.413000000000000000e+03 1.686434325520735911e-11
2.710000000000000000e+02 4.423000000000000000e+03 1.703998053770305887e-11
2.720000000000000000e+02 4.435000000000000000e+03 1.425148887790328445e-11
2.730000000000000000e+02 4.448000000000000000e+03 1.478306366209380940e-11
2.740000000000000000e+02 4.454000000000000000e+03 2.238786933617120667e-11
2.750000000000000000e+02 4.461000000000000000e+03 2.094030504551369631e-11
2.760000000000000000e+02 4.469000000000000000e+03 1.823285966651155832e-11
2.770000000000000000e+02 4.473000000000000000e+03 2.399397347474518938e-11
2.780000000000000000e+02 4.477000000000000000e+03 3.144212668004797706e-11
2.790000000000000000e+02 4.480000000000000000e+03 1.862038301325696921e-11
2.800000000000000000e+02 4.483000000000000000e+03 1.859279397109503407e-11
2.810000000000000000e+02 4.486000000000000000e+03 2.297934065254025882e-11
2.820000000000000000e+02 4.489000000000000000e+03 2.985273139799460296e-11
2.830000000000000000e+02 4.491000000000000000e+03 2.586414415972626557e-11
2.840000000000000000e+02 4.493000000000000000e+03 1.681760286587064002e-11
2.850000000000000000e+02 4.495000000000000000e+03 1.749905775838556110e-11
2.860000000000000000e+02 4.496000000000000000e+03 2.273342625258578664e-11
2.870000000000000000e+02 4.497000000000000000e+03 2.203215387908130651e-11
2.880000000000000000e+02 4.498000000000000000e+03 2.213662586569853374e-11
2.890000000000000000e+02 4.499000000000000000e+03 2.396699505524679807e-11
2.900000000000000000e+02 4.500000000000000000e+03 2.156291811772348410e-11
2.910000000000000000e+02 4.501000000000000000e+03 2.143657473752114129e-11
2.920000000000000000e+02 4.502000000000000000e+03 2.169259216699970239e-11
2.930000000000000000e+02 4.503000000000000000e+03 2.190836401183560156e-11
2.940000000000000000e+02 4.504000000000000000e+03 2.203520699239902569e-11
2.950000000000000000e+02 4.505000000000000000e+03 2.209948890552482226e-11
2.960000000000000000e+02 4.506000000000000000e+03 2.196814952171166624e-11
2.970000000000000000e+02 4.507000000000000000e+03 2.202599214129463689e-11
2.980000000000000000e+02 4.508000000000000000e+03 2.205763349749645386e-11
2.990000000000000000e+02 4.509000000000000000e+03 2.198824455845738157e-11
3.000000000000000000e+02 4.510000000000000000e+03 2.188832448624111748e-11
3.010000000000000000e+02 4.511000000000000000e+03 2.175476465637871115e-11
3.020000000000000000e+02 4.512000000000000000e+03 2.158501155591352472e-11
3.030000000000000000e+02 4.513000000000000000e+03 2.137645616073768906e-11
3.040000000000000000e+02 4.514000000000000000e+03 2.144434629869351738e-11
3.050000000000000000e+02 4.515000000000000000e+03 2.128069942486376931e-11
3.060000000000000000e+02 4.516000000000000000e+03 2.133249132896253286e-11
3.070000000000000000e+02 4.517000000000000000e+03 2.136713028733083775e-11
3.080000000000000000e+02 4.518000000000000000e+03 2.128164311443470069e-11
3.090000000000000000e+02 4.519000000000000000e+03 2.118749620194648742e-11
3.100000000000000000e+02 4.520000000000000000e+03 2.121619546713304771e-11
3.110000000000000000e+02 4.521000000000000000e+03 2.123601294812260676e-11
3.120000000000000000e+02 4.522000000000000000e+03 2.124961318017426493e-11
3.130000000000000000e+02 4.523000000000000000e+03 2.121536279986457885e-11
3.140000000000000000e+02 4.524000000000000000e+03 2.117866992890071742e-11
3.150000000000000000e+02 4.525000000000000000e+03 2.113942354498021814e-11
3.160000000000000000e+02 4.526000000000000000e+03 2.109751262580061848e-11
3.170000000000000000e+02 4.527000000000000000e+03 2.105265961560576216e-11
3.180000000000000000e+02 4.528000000000000000e+03 2.100464246979072414e-11
3.190000000000000000e+02 4.529000000000000000e+03 2.095335016605304190e-11
3.200000000000000000e+02 4.530000000000000000e+03 2.096861573264163781e-11
3.210000000000000000e+02 4.531000000000000000e+03 2.093020201598960739e-11
3.220000000000000000e+02 4.532000000000000000e+03 2.088945683098586414e-11
3.230000000000000000e+02 4.533000000000000000e+03 2.090150275080304709e-11
3.240000000000000000e+02 4.534000000000000000e+03 2.087097161762585529e-11
3.250000000000000000e+02 4.535000000000000000e+03 2.083871963876049449e-11
3.260000000000000000e+02 4.536000000000000000e+03 2.080452476960203967e-11
3.270000000000000000e+02 4.537000000000000000e+03 2.081451677682366608e-11
3.280000000000000000e+02 4.538000000000000000e+03 2.078898164725728748e-11
3.290000000000000000e+02 4.539000000000000000e+03 2.076205873891012743e-11
3.300000000000000000e+02 4.540000000000000000e+03 2.076999683353619730e-11
3.310000000000000000e+02 4.541000000000000000e+03 2.074984628563925071e-11
3.320000000000000000e+02 4.542000000000000000e+03 2.072880755932260399e-11
3.330000000000000000e+02 4.543000000000000000e+03 2.073496929710927361e-11
3.340000000000000000e+02 4.544000000000000000e+03 2.071920413015959639e-11
3.350000000000000000e+02 4.545000000000000000e+03 2.070266180709268156e-11
3.360000000000000000e+02 4.546000000000000000e+03 2.068506477215237283e-11
3.370000000000000000e+02 4.547000000000000000e+03 2.069022730921687980e-11
3.380000000000000000e+02 4.548000000000000000e+03 2.067729321097999673e-11
3.390000000000000000e+02 4.549000000000000000e+03 2.066352644547464479e-11
3.400000000000000000e+02 4.550000000000000000e+03 2.066752324836329535e-11
3.410000000000000000e+02 4.551000000000000000e+03 2.065742021883920643e-11
3.420000000000000000e+02 4.552000000000000000e+03 2.066041782100569435e-11
3.430000000000000000e+02 4.553000000000000000e+03 2.066252724475248215e-11
3.440000000000000000e+02 4.554000000000000000e+03 2.066397053468449485e-11
3.450000000000000000e+02 4.555000000000000000e+03 2.066019577640076932e-11
3.460000000000000000e+02 4.556000000000000000e+03 2.065619897351211876e-11
3.470000000000000000e+02 4.557000000000000000e+03 2.065209114832100568e-11
3.480000000000000000e+02 4.558000000000000000e+03 2.064776127852496757e-11
3.490000000000000000e+02 4.559000000000000000e+03 2.064903803500328650e-11
3.500000000000000000e+02 4.560000000000000000e+03 2.064992621342298662e-11
3.510000000000000000e+02 4.561000000000000000e+03 2.064765025622250505e-11
3.520000000000000000e+02 4.562000000000000000e+03 2.064531878787079222e-11
3.530000000000000000e+02 4.563000000000000000e+03 2.064270976376292310e-11
3.540000000000000000e+02 4.564000000000000000e+03 2.064010073965505399e-11
3.550000000000000000e+02 4.565000000000000000e+03 2.064082238462106034e-11
3.560000000000000000e+02 4.566000000000000000e+03 2.063887949432796631e-11
3.570000000000000000e+02 4.567000000000000000e+03 2.063682558173240977e-11
3.580000000000000000e+02 4.568000000000000000e+03 2.063466064683439072e-11
3.590000000000000000e+02 4.569000000000000000e+03 2.063232917848267789e-11
3.600000000000000000e+02 4.570000000000000000e+03 2.062994219897973380e-11
3.610000000000000000e+02 4.571000000000000000e+03 2.062749970832555846e-11
3.620000000000000000e+02 4.572000000000000000e+03 2.062489068421768934e-11
3.630000000000000000e+02 4.573000000000000000e+03 2.062217063780735771e-11
3.640000000000000000e+02 4.574000000000000000e+03 2.062289228277336406e-11
3.650000000000000000e+02 4.575000000000000000e+03 2.062083837017780752e-11
3.660000000000000000e+02 4.576000000000000000e+03 2.061878445758225098e-11
3.670000000000000000e+02 4.577000000000000000e+03 2.061933956909456356e-11
3.680000000000000000e+02 4.578000000000000000e+03 2.061778525686008834e-11
3.690000000000000000e+02 4.579000000000000000e+03 2.061611992232315060e-11
3.700000000000000000e+02 4.580000000000000000e+03 2.061451009893744413e-11
3.710000000000000000e+02 4.581000000000000000e+03 2.061267823094681262e-11
3.720000000000000000e+02 4.582000000000000000e+03 2.061062431835125608e-11
3.730000000000000000e+02 4.583000000000000000e+03 2.060862591690693080e-11
3.740000000000000000e+02 4.584000000000000000e+03 2.060657200431137426e-11
3.750000000000000000e+02 4.585000000000000000e+03 2.060424053595966143e-11
3.760000000000000000e+02 4.586000000000000000e+03 2.060190906760794860e-11
3.770000000000000000e+02 4.587000000000000000e+03 2.059946657695377326e-11
3.780000000000000000e+02 4.588000000000000000e+03 2.059685755284590414e-11
3.790000000000000000e+02 4.589000000000000000e+03 2.059430403988926628e-11
3.800000000000000000e+02 4.590000000000000000e+03 2.059502568485527263e-11
3.810000000000000000e+02 4.591000000000000000e+03 2.059302728341094735e-11
3.820000000000000000e+02 4.592000000000000000e+03 2.059091785966415955e-11
3.830000000000000000e+02 4.593000000000000000e+03 2.058869741361490924e-11
3.840000000000000000e+02 4.594000000000000000e+03 2.058647696756565892e-11
3.850000000000000000e+02 4.595000000000000000e+03 2.058703207907797150e-11
3.860000000000000000e+02 4.596000000000000000e+03 2.058525572223857125e-11
3.870000000000000000e+02 4.597000000000000000e+03 2.058359038770163352e-11
3.880000000000000000e+02 4.598000000000000000e+03 2.058170300855977075e-11
3.890000000000000000e+02 4.599000000000000000e+03 2.057964909596421421e-11
3.900000000000000000e+02 4.600000000000000000e+03 2.057759518336865767e-11
3.910000000000000000e+02 4.601000000000000000e+03 2.057543024847063862e-11
3.920000000000000000e+02 4.602000000000000000e+03 2.057320980242138830e-11
3.930000000000000000e+02 4.603000000000000000e+03 2.057071180061598170e-11
3.940000000000000000e+02 4.604000000000000000e+03 2.056810277650811258e-11
3.950000000000000000e+02 4.605000000000000000e+03 2.056549375240024347e-11
3.960000000000000000e+02 4.606000000000000000e+03 2.056282921714114309e-11
3.970000000000000000e+02 4.607000000000000000e+03 2.056360637325838070e-11
3.980000000000000000e+02 4.608000000000000000e+03 2.056149694951159290e-11
3.990000000000000000e+02 4.609000000000000000e+03 2.055933201461357385e-11
4.000000000000000000e+02 4.610000000000000000e+03 2.055711156856432353e-11
4.010000000000000000e+02 4.611000000000000000e+03 2.055478010021261071e-11
4.020000000000000000e+02 4.612000000000000000e+03 2.055217107610474159e-11
4.030000000000000000e+02 4.613000000000000000e+03 2.054956205199687247e-11
4.040000000000000000e+02 4.614000000000000000e+03 2.055028369696287882e-11
4.050000000000000000e+02 4.615000000000000000e+03 2.054834080666978480e-11
4.060000000000000000e+02 4.616000000000000000e+03 2.054628689407422826e-11
4.070000000000000000e+02 4.617000000000000000e+03 2.054406644802497794e-11
4.080000000000000000e+02 4.618000000000000000e+03 2.054195702427819015e-11
4.090000000000000000e+02 4.619000000000000000e+03 2.054267866924419650e-11
4.100000000000000000e+02 4.620000000000000000e+03 2.054106884585849002e-11
4.110000000000000000e+02 4.621000000000000000e+03 2.053923697786785851e-11
4.120000000000000000e+02 4.622000000000000000e+03 2.053740510987722701e-11
4.130000000000000000e+02 4.623000000000000000e+03 2.053546221958413298e-11
4.140000000000000000e+02 4.624000000000000000e+03 2.053346381813980770e-11
4.150000000000000000e+02 4.625000000000000000e+03 2.053124337209055739e-11
4.160000000000000000e+02 4.626000000000000000e+03 2.052907843719253833e-11
4.170000000000000000e+02 4.627000000000000000e+03 2.052663594653836299e-11
4.180000000000000000e+02 4.628000000000000000e+03 2.052430447818665016e-11
4.190000000000000000e+02 4.629000000000000000e+03 2.052497061200142525e-11
4.200000000000000000e+02 4.630000000000000000e+03 2.052324976631325626e-11
4.210000000000000000e+02 4.631000000000000000e+03 2.052130687602016224e-11
4.220000000000000000e+02 4.632000000000000000e+03 2.051919745227337444e-11
4.230000000000000000e+02 4.633000000000000000e+03 2.051719905082904916e-11
4.240000000000000000e+02 4.634000000000000000e+03 2.051503411593103010e-11
4.250000000000000000e+02 4.635000000000000000e+03 2.051264713642808601e-11
4.260000000000000000e+02 4.636000000000000000e+03 2.051026015692514193e-11
4.270000000000000000e+02 4.637000000000000000e+03 2.051092629073991702e-11
4.280000000000000000e+02 4.638000000000000000e+03 2.050914993390051677e-11
4.290000000000000000e+02 4.639000000000000000e+03 2.050726255475865401e-11
4.300000000000000000e+02 4.640000000000000000e+03 2.050520864216309747e-11
4.310000000000000000e+02 4.641000000000000000e+03 2.050321024071877218e-11
4.320000000000000000e+02 4.642000000000000000e+03 2.050093428351829061e-11
4.330000000000000000e+02 4.643000000000000000e+03 2.049876934862027156e-11
4.340000000000000000e+02 4.644000000000000000e+03 2.049632685796609621e-11
4.350000000000000000e+02 4.645000000000000000e+03 2.049377334500945835e-11
4.360000000000000000e+02 4.646000000000000000e+03 2.049105329859912672e-11
4.370000000000000000e+02 4.647000000000000000e+03 2.049183045471636433e-11
4.380000000000000000e+02 4.648000000000000000e+03 2.048999858672573282e-11
4.390000000000000000e+02 4.649000000000000000e+03 2.048777814067648251e-11
4.400000000000000000e+02 4.650000000000000000e+03 2.048566871692969471e-11
4.410000000000000000e+02 4.651000000000000000e+03 2.048344827088044440e-11
4.420000000000000000e+02 4.652000000000000000e+03 2.048405889354398823e-11
4.430000000000000000e+02 4.653000000000000000e+03 2.048239355900705050e-11
4.440000000000000000e+02 4.654000000000000000e+03 2.048061720216765025e-11
4.450000000000000000e+02 4.655000000000000000e+03 2.047878533417701874e-11
4.460000000000000000e+02 4.656000000000000000e+03 2.047678693273269346e-11
4.470000000000000000e+02 4.657000000000000000e+03 2.047484404243959943e-11
4.480000000000000000e+02 4.658000000000000000e+03 2.047267910754158038e-11
4.490000000000000000e+02 4.659000000000000000e+03 2.047029212803863629e-11
4.500000000000000000e+02 4.660000000000000000e+03 2.046801617083815472e-11
4.510000000000000000e+02 4.661000000000000000e+03 2.046868230465292982e-11
4.520000000000000000e+02 4.662000000000000000e+03 2.046690594781352956e-11
4.530000000000000000e+02 4.663000000000000000e+03 2.046507407982289806e-11
4.540000000000000000e+02 4.664000000000000000e+03 2.046318670068103529e-11
4.550000000000000000e+02 4.665000000000000000e+03 2.046113278808547875e-11
4.560000000000000000e+02 4.666000000000000000e+03 2.045907887548992221e-11
4.570000000000000000e+02 4.667000000000000000e+03 2.045680291828944064e-11
4.580000000000000000e+02 4.668000000000000000e+03 2.045441593878649655e-11
4.590000000000000000e+02 4.669000000000000000e+03 2.045202895928355247e-11
4.600000000000000000e+02 4.670000000000000000e+03 2.045275060424955882e-11
4.610000000000000000e+02 4.671000000000000000e+03 2.045102975856138983e-11
4.620000000000000000e+02 4.672000000000000000e+03 2.044908686826829580e-11
4.630000000000000000e+02 4.673000000000000000e+03 2.044697744452150800e-11
4.640000000000000000e+02 4.674000000000000000e+03 2.044492353192595147e-11
4.650000000000000000e+02 4.675000000000000000e+03 2.044270308587670115e-11
4.660000000000000000e+02 4.676000000000000000e+03 2.044042712867621958e-11
4.670000000000000000e+02 4.677000000000000000e+03 2.044109326249099468e-11
4.680000000000000000e+02 4.678000000000000000e+03 2.043937241680282568e-11
4.690000000000000000e+02 4.679000000000000000e+03 2.043754054881219417e-11
4.700000000000000000e+02 4.680000000000000000e+03 2.043570868082156267e-11
4.710000000000000000e+02 4.681000000000000000e+03 2.043376579052846864e-11
4.720000000000000000e+02 4.682000000000000000e+03 2.043171187793291210e-11
4.730000000000000000e+02 4.683000000000000000e+03 2.042943592073243053e-11
4.740000000000000000e+02 4.684000000000000000e+03 2.042715996353194896e-11
4.750000000000000000e+02 4.685000000000000000e+03 2.042466196172654236e-11
4.760000000000000000e+02 4.686000000000000000e+03 2.042543911784377997e-11
4.770000000000000000e+02 4.687000000000000000e+03 2.042366276100437972e-11
4.780000000000000000e+02 4.688000000000000000e+03 2.042177538186251695e-11
4.790000000000000000e+02 4.689000000000000000e+03 2.041977698041819167e-11
4.800000000000000000e+02 4.690000000000000000e+03 2.041772306782263513e-11
4.810000000000000000e+02 4.691000000000000000e+03 2.041566915522707859e-11
4.820000000000000000e+02 4.692000000000000000e+03 2.041328217572413450e-11
4.830000000000000000e+02 4.693000000000000000e+03 2.041089519622119042e-11
4.840000000000000000e+02 4.694000000000000000e+03 2.040839719441578382e-11
4.850000000000000000e+02 4.695000000000000000e+03 2.040578817030791470e-11
4.860000000000000000e+02 4.696000000000000000e+03 2.040667634872761482e-11
4.870000000000000000e+02 4.697000000000000000e+03 2.040467794728328954e-11
4.880000000000000000e+02 4.698000000000000000e+03 2.040256852353650174e-11
4.890000000000000000e+02 4.699000000000000000e+03 2.040045909978971395e-11
4.900000000000000000e+02 4.700000000000000000e+03 2.039823865374046363e-11
4.910000000000000000e+02 4.701000000000000000e+03 2.039590718538875080e-11
4.920000000000000000e+02 4.702000000000000000e+03 2.039329816128088169e-11
4.930000000000000000e+02 4.703000000000000000e+03 2.039085567062670634e-11
4.940000000000000000e+02 4.704000000000000000e+03 2.038808011306514345e-11
4.950000000000000000e+02 4.705000000000000000e+03 2.038519353320111804e-11
4.960000000000000000e+02 4.706000000000000000e+03 2.038219593103463012e-11
4.970000000000000000e+02 4.707000000000000000e+03 2.037908730656567968e-11
4.980000000000000000e+02 4.708000000000000000e+03 2.037986446268291729e-11
4.990000000000000000e+02 4.709000000000000000e+03 2.037764401663366698e-11
5.000000000000000000e+02 4.710000000000000000e+03 2.037520152597949163e-11
5.010000000000000000e+02 4.711000000000000000e+03 2.037264801302285377e-11
5.020000000000000000e+02 4.712000000000000000e+03 2.036998347776375340e-11
5.030000000000000000e+02 4.713000000000000000e+03 2.037064961157852849e-11
5.040000000000000000e+02 4.714000000000000000e+03 2.036870672128543447e-11
5.050000000000000000e+02 4.715000000000000000e+03 2.036659729753864667e-11
5.060000000000000000e+02 4.716000000000000000e+03 2.036443236264062762e-11
5.070000000000000000e+02 4.717000000000000000e+03 2.036210089428891479e-11
5.080000000000000000e+02 4.718000000000000000e+03 2.035965840363473944e-11
5.090000000000000000e+02 4.719000000000000000e+03 2.036038004860074579e-11
5.100000000000000000e+02 4.720000000000000000e+03 2.035865920291257680e-11
5.110000000000000000e+02 4.721000000000000000e+03 2.035666080146825152e-11
5.120000000000000000e+02 4.722000000000000000e+03 2.035466240002392624e-11
5.130000000000000000e+02 4.723000000000000000e+03 2.035260848742836970e-11
5.140000000000000000e+02 4.724000000000000000e+03 2.035044355253035064e-11
5.150000000000000000e+02 4.725000000000000000e+03 2.034811208417863782e-11
5.160000000000000000e+02 4.726000000000000000e+03 2.034583612697815624e-11
5.170000000000000000e+02 4.727000000000000000e+03 2.034317159171905587e-11
5.180000000000000000e+02 4.728000000000000000e+03 2.034067358991364927e-11
5.190000000000000000e+02 4.729000000000000000e+03 2.034133972372842436e-11
5.200000000000000000e+02 4.730000000000000000e+03 2.033945234458656159e-11
5.210000000000000000e+02 4.731000000000000000e+03 2.033734292083977380e-11
5.220000000000000000e+02 4.732000000000000000e+03 2.033523349709298600e-11
5.230000000000000000e+02 4.733000000000000000e+03 2.033290202874127317e-11
5.240000000000000000e+02 4.734000000000000000e+03 2.033062607154079160e-11
5.250000000000000000e+02 4.735000000000000000e+03 2.033123669420433544e-11
5.260000000000000000e+02 4.736000000000000000e+03 2.032946033736493519e-11
5.270000000000000000e+02 4.737000000000000000e+03 2.032751744707184116e-11
5.280000000000000000e+02 4.738000000000000000e+03 2.032574109023244091e-11
5.290000000000000000e+02 4.739000000000000000e+03 2.032363166648565311e-11
5.300000000000000000e+02 4.740000000000000000e+03 2.032152224273886532e-11
5.310000000000000000e+02 4.741000000000000000e+03 2.031924628553838375e-11
5.320000000000000000e+02 4.742000000000000000e+03 2.031685930603543966e-11
5.330000000000000000e+02 4.743000000000000000e+03 2.031447232653249557e-11
5.340000000000000000e+02 4.744000000000000000e+03 2.031180779127339520e-11
5.350000000000000000e+02 4.745000000000000000e+03 2.030908774486306356e-11
5.360000000000000000e+02 4.746000000000000000e+03 2.030631218730150067e-11
5.370000000000000000e+02 4.747000000000000000e+03 2.030331458513501275e-11
5.380000000000000000e+02 4.748000000000000000e+03 2.030414725240348162e-11
5.390000000000000000e+02 4.749000000000000000e+03 2.030192680635423130e-11
5.400000000000000000e+02 4.750000000000000000e+03 2.029959533800251847e-11
5.410000000000000000e+02 4.751000000000000000e+03 2.029709733619711187e-11
5.420000000000000000e+02 4.752000000000000000e+03 2.029793000346558074e-11
5.430000000000000000e+02 4.753000000000000000e+03 2.029842960382666206e-11
5.440000000000000000e+02 4.754000000000000000e+03 2.029704182504588061e-11
5.450000000000000000e+02 4.755000000000000000e+03 2.029576506856756168e-11
5.460000000000000000e+02 4.756000000000000000e+03 2.029432177863554898e-11
5.470000000000000000e+02 4.757000000000000000e+03 2.029293399985476753e-11
5.480000000000000000e+02 4.758000000000000000e+03 2.029126866531782980e-11
5.490000000000000000e+02 4.759000000000000000e+03 2.028971435308335458e-11
5.500000000000000000e+02 4.760000000000000000e+03 2.028793799624395433e-11
5.510000000000000000e+02 4.761000000000000000e+03 2.028616163940455408e-11
5.520000000000000000e+02 4.762000000000000000e+03 2.028432977141392257e-11
5.530000000000000000e+02 4.763000000000000000e+03 2.028227585881836603e-11
5.540000000000000000e+02 4.764000000000000000e+03 2.028022194622280949e-11
5.550000000000000000e+02 4.765000000000000000e+03 2.027811252247602170e-11
5.560000000000000000e+02 4.766000000000000000e+03 2.027572554297307761e-11
5.570000000000000000e+02 4.767000000000000000e+03 2.027644718793908396e-11
5.580000000000000000e+02 4.768000000000000000e+03 2.027700229945139654e-11
5.590000000000000000e+02 4.769000000000000000e+03 2.027572554297307761e-11
5.600000000000000000e+02 4.770000000000000000e+03 2.027444878649475868e-11
5.610000000000000000e+02 4.771000000000000000e+03 2.027311651886520849e-11
5.620000000000000000e+02 4.772000000000000000e+03 2.027161771778196453e-11
5.630000000000000000e+02 4.773000000000000000e+03 2.027034096130364560e-11
5.640000000000000000e+02 4.774000000000000000e+03 2.026873113791793912e-11
5.650000000000000000e+02 4.775000000000000000e+03 2.026728784798592642e-11
5.660000000000000000e+02 4.776000000000000000e+03 2.026551149114652617e-11
5.670000000000000000e+02 4.777000000000000000e+03 2.026384615660958843e-11
5.680000000000000000e+02 4.778000000000000000e+03 2.026195877746772567e-11
5.690000000000000000e+02 4.779000000000000000e+03 2.026001588717463164e-11
5.700000000000000000e+02 4.780000000000000000e+03 2.025796197457907510e-11
5.710000000000000000e+02 4.781000000000000000e+03 2.025579703968105605e-11
5.720000000000000000e+02 4.782000000000000000e+03 2.025357659363180574e-11
5.730000000000000000e+02 4.783000000000000000e+03 2.025124512528009291e-11
5.740000000000000000e+02 4.784000000000000000e+03 2.024869161232345505e-11
5.750000000000000000e+02 4.785000000000000000e+03 2.024619361051804844e-11
5.760000000000000000e+02 4.786000000000000000e+03 2.024352907525894807e-11
5.770000000000000000e+02 4.787000000000000000e+03 2.024425072022495442e-11
5.780000000000000000e+02 4.788000000000000000e+03 2.024230782993186040e-11
5.790000000000000000e+02 4.789000000000000000e+03 2.024019840618507260e-11
5.800000000000000000e+02 4.790000000000000000e+03 2.023797796013582229e-11
5.810000000000000000e+02 4.791000000000000000e+03 2.023570200293534072e-11
5.820000000000000000e+02 2.479100000000000000e+04 2.023320400112993411e-11


==> data/CUR/CUR_a1a_L_1.331492e-01_mu_2.662985e-04_sigma_0.000000e+00_zeta_0.000000e+00_xi_lin_maxiter_20000_inneriter_20000_no_mu.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 1.522867596895485787e-01
1.000000000000000000e+00 2.000000000000000000e+00 1.498432039533859061e-02
2.000000000000000000e+00 4.000000000000000000e+00 1.166610241466498055e-02
3.000000000000000000e+00 6.000000000000000000e+00 8.792551169950979517e-03
4.000000000000000000e+00 8.000000000000000000e+00 6.435983795326949419e-03
5.000000000000000000e+00 1.000000000000000000e+01 4.556534500315123637e-03
6.000000000000000000e+00 1.200000000000000000e+01 3.090877017817905692e-03
7.000000000000000000e+00 1.400000000000000000e+01 1.992880342321756704e-03
8.000000000000000000e+00 1.600000000000000000e+01 1.193575516112321822e-03
9.000000000000000000e+00 1.800000000000000000e+01 6.599507943046423186e-04
1.000000000000000000e+01 2.000000000000000000e+01 3.331901252683344694e-04
1.100000000000000000e+01 2.200000000000000000e+01 1.932594620443484068e-04
1.200000000000000000e+01 2.400000000000000000e+01 1.045833629746972804e-04
1.300000000000000000e+01 2.600000000000000000e+01 6.285657271615230357e-05
1.400000000000000000e+01 2.800000000000000000e+01 4.456004769243238073e-05
1.500000000000000000e+01 3.000000000000000000e+01 3.747471290738157990e-05
1.600000000000000000e+01 3.200000000000000000e+01 3.488950345342800574e-05
1.700000000000000000e+01 3.400000000000000000e+01 3.316420952481635709e-05
1.800000000000000000e+01 3.600000000000000000e+01 3.084374818579371791e-05
1.900000000000000000e+01 3.800000000000000000e+01 2.761606076967515477e-05
2.000000000000000000e+01 4.000000000000000000e+01 2.373879323186445234e-05
2.100000000000000000e+01 4.200000000000000000e+01 1.965914559393100447e-05
2.200000000000000000e+01 4.400000000000000000e+01 1.582646506254059560e-05
2.300000000000000000e+01 4.600000000000000000e+01 1.255313177250805268e-05
2.400000000000000000e+01 4.800000000000000000e+01 9.968237532465007433e-06
2.500000000000000000e+01 5.000000000000000000e+01 8.070315966501873106e-06
2.600000000000000000e+01 5.200000000000000000e+01 6.753551683946756867e-06
2.700000000000000000e+01 5.400000000000000000e+01 5.864801249533257987e-06
2.800000000000000000e+01 5.600000000000000000e+01 5.245535264486456128e-06
2.900000000000000000e+01 5.800000000000000000e+01 4.760608069642735529e-06
3.000000000000000000e+01 6.000000000000000000e+01 4.313502819042192016e-06
3.100000000000000000e+01 6.200000000000000000e+01 3.850186787390796894e-06
3.200000000000000000e+01 6.400000000000000000e+01 3.354714017522741898e-06
3.300000000000000000e+01 6.600000000000000000e+01 2.839676996713169643e-06
3.400000000000000000e+01 6.800000000000000000e+01 2.334290214844880751e-06
3.500000000000000000e+01 7.000000000000000000e+01 1.872520448087389155e-06
3.600000000000000000e+01 7.200000000000000000e+01 1.483294843507287908e-06
3.700000000000000000e+01 7.400000000000000000e+01 1.183971046037068930e-06
3.800000000000000000e+01 7.600000000000000000e+01 9.777829381163449796e-07
3.900000000000000000e+01 7.800000000000000000e+01 8.548654404361144543e-07
4.000000000000000000e+01 8.000000000000000000e+01 7.959220422182333721e-07
4.100000000000000000e+01 8.200000000000000000e+01 7.772180639631365295e-07
4.200000000000000000e+01 8.400000000000000000e+01 7.755819418919784880e-07
4.300000000000000000e+01 8.600000000000000000e+01 7.720517852249919599e-07
4.400000000000000000e+01 8.800000000000000000e+01 7.539686810442702836e-07
4.500000000000000000e+01 9.000000000000000000e+01 7.170982190274344248e-07
4.600000000000000000e+01 9.300000000000000000e+01 6.574379149415499057e-07
4.700000000000000000e+01 9.600000000000000000e+01 5.872749857527281847e-07
4.800000000000000000e+01 9.900000000000000000e+01 5.113516404198215071e-07
4.900000000000000000e+01 1.020000000000000000e+02 4.363986486621840299e-07
5.000000000000000000e+01 1.050000000000000000e+02 3.682735638110834486e-07
5.100000000000000000e+01 1.080000000000000000e+02 3.105918416346220567e-07
5.200000000000000000e+01 1.110000000000000000e+02 2.645325535843845444e-07
5.300000000000000000e+01 1.140000000000000000e+02 2.292754198718327530e-07
5.400000000000000000e+01 1.170000000000000000e+02 2.027631331169565954e-07
5.500000000000000000e+01 1.200000000000000000e+02 1.825275487976618649e-07
5.600000000000000000e+01 1.230000000000000000e+02 1.663541241980759366e-07
5.700000000000000000e+01 1.260000000000000000e+02 1.526704411225487945e-07
5.800000000000000000e+01 1.290000000000000000e+02 1.406464399944518107e-07
5.900000000000000000e+01 1.320000000000000000e+02 1.300570965367953136e-07
6.000000000000000000e+01 1.350000000000000000e+02 1.210129746964661024e-07
6.100000000000000000e+01 1.380000000000000000e+02 1.136686761382676991e-07
6.200000000000000000e+01 1.410000000000000000e+02 1.079990386565476967e-07
6.300000000000000000e+01 1.440000000000000000e+02 1.036945591614824025e-07
6.400000000000000000e+01 1.470000000000000000e+02 1.001843295544979640e-07
6.500000000000000000e+01 1.500000000000000000e+02 9.675824635957397390e-08
6.600000000000000000e+01 1.530000000000000000e+02 9.273794748798636078e-08
6.700000000000000000e+01 1.560000000000000000e+02 8.764061637522857495e-08
6.800000000000000000e+01 1.590000000000000000e+02 8.128967354803506851e-08
6.900000000000000000e+01 1.620000000000000000e+02 7.384638883722871583e-08
7.000000000000000000e+01 1.650000000000000000e+02 6.576002054003993180e-08
7.100000000000000000e+01 1.680000000000000000e+02 5.765493499287899226e-08
7.200000000000000000e+01 1.720000000000000000e+02 4.864801378401395482e-08
7.300000000000000000e+01 1.760000000000000000e+02 4.165872519168445365e-08
7.400000000000000000e+01 1.800000000000000000e+02 3.623668420882353303e-08
7.500000000000000000e+01 1.840000000000000000e+02 3.241350482463545291e-08
7.600000000000000000e+01 1.880000000000000000e+02 3.010098670319649727e-08
7.700000000000000000e+01 1.920000000000000000e+02 2.899803636102760152e-08
7.800000000000000000e+01 1.960000000000000000e+02 2.866273252077888856e-08
7.900000000000000000e+01 2.000000000000000000e+02 2.862215364718423416e-08
8.000000000000000000e+01 2.040000000000000000e+02 2.847209212841761428e-08
8.100000000000000000e+01 2.080000000000000000e+02 2.794278453066567636e-08
8.200000000000000000e+01 2.120000000000000000e+02 2.692189321473748009e-08
8.300000000000000000e+01 2.160000000000000000e+02 2.544114202640557210e-08
8.400000000000000000e+01 2.200000000000000000e+02 2.363501988567051626e-08
8.500000000000000000e+01 2.240000000000000000e+02 2.168725860007825190e-08
8.600000000000000000e+01 2.280000000000000000e+02 1.977918678841561473e-08
8.700000000000000000e+01 2.320000000000000000e+02 1.805074301142184368e-08
8.800000000000000000e+01 2.360000000000000000e+02 1.657977122260234637e-08
8.900000000000000000e+01 2.400000000000000000e+02 1.538000049539078873e-08
9.000000000000000000e+01 2.440000000000000000e+02 1.441397973200864158e-08
9.100000000000000000e+01 2.490000000000000000e+02 1.303648583528271843e-08
9.200000000000000000e+01 2.540000000000000000e+02 1.218474771080835239e-08
9.300000000000000000e+01 2.590000000000000000e+02 1.140897581963784546e-08
9.400000000000000000e+01 2.640000000000000000e+02 1.063801491341109795e-08
9.500000000000000000e+01 2.690000000000000000e+02 9.886445162532453423e-09
9.600000000000000000e+01 2.740000000000000000e+02 9.186837290897642561e-09
9.700000000000000000e+01 2.790000000000000000e+02 8.576937882143198522e-09
9.800000000000000000e+01 2.840000000000000000e+02 8.090656811177154850e-09
9.900000000000000000e+01 2.890000000000000000e+02 7.749358710285036977e-09
1.000000000000000000e+02 2.940000000000000000e+02 7.554950109955882454e-09
1.010000000000000000e+02 2.990000000000000000e+02 7.486904984865816459e-09
1.020000000000000000e+02 3.040000000000000000e+02 7.504398324975625201e-09
1.030000000000000000e+02 3.100000000000000000e+02 7.241211741337849617e-09
1.040000000000000000e+02 3.160000000000000000e+02 7.199997431595051012e-09
1.050000000000000000e+02 3.220000000000000000e+02 7.093636067434516690e-09
1.060000000000000000e+02 3.280000000000000000e+02 6.868631052814322402e-09
1.070000000000000000e+02 3.340000000000000000e+02 6.525722517913834508e-09
1.080000000000000000e+02 3.400000000000000000e+02 6.085679682410471969e-09
1.090000000000000000e+02 3.460000000000000000e+02 5.584086804066856757e-09
1.100000000000000000e+02 3.520000000000000000e+02 5.064821062550350916e-09
1.110000000000000000e+02 3.580000000000000000e+02 4.572387690693346940e-09
1.120000000000000000e+02 3.640000000000000000e+02 4.144848630982522764e-09
1.130000000000000000e+02 3.710000000000000000e+02 3.605681642149249910e-09
1.140000000000000000e+02 3.780000000000000000e+02 3.307460194612588111e-09
1.150000000000000000e+02 3.850000000000000000e+02 3.117597735524668678e-09
1.160000000000000000e+02 3.920000000000000000e+02 3.017046501518905188e-09
1.170000000000000000e+02 3.990000000000000000e+02 2.990694414339856166e-09
1.180000000000000000e+02 4.060000000000000000e+02 3.013705673904354398e-09
1.190000000000000000e+02 4.130000000000000000e+02 3.058565678504265861e-09
1.200000000000000000e+02 4.200000000000000000e+02 3.101277623596132571e-09
1.210000000000000000e+02 4.270000000000000000e+02 3.124652536712346773e-09
1.220000000000000000e+02 4.350000000000000000e+02 2.995338144184955809e-09
1.230000000000000000e+02 4.430000000000000000e+02 2.926675402026290840e-09
1.240000000000000000e+02 4.510000000000000000e+02 2.828530354381797451e-09
1.250000000000000000e+02 4.590000000000000000e+02 2.699897305724618946e-09
1.260000000000000000e+02 4.670000000000000000e+02 2.554081890426829204e-09
1.270000000000000000e+02 4.760000000000000000e+02 2.317108616090024498e-09
1.280000000000000000e+02 4.850000000000000000e+02 2.152182432269000856e-09
1.290000000000000000e+02 4.940000000000000000e+02 2.005195065546416799e-09
1.300000000000000000e+02 5.030000000000000000e+02 1.878033673019530170e-09
1.310000000000000000e+02 5.120000000000000000e+02 1.777059555063686958e-09
1.320000000000000000e+02 5.220000000000000000e+02 1.635652169262868938e-09
1.330000000000000000e+02 5.320000000000000000e+02 1.559550544261156801e-09
1.340000000000000000e+02 5.420000000000000000e+02 1.503960900262057976e-09
1.350000000000000000e+02 5.520000000000000000e+02 1.463888343877783882e-09
1.360000000000000000e+02 5.620000000000000000e+02 1.438245356144562948e-09
1.370000000000000000e+02 5.720000000000000000e+02 1.423900219954532531e-09
1.380000000000000000e+02 5.820000000000000000e+02 1.416555650557427271e-09
1.390000000000000000e+02 5.930000000000000000e+02 1.348743339235625172e-09
1.400000000000000000e+02 6.040000000000000000e+02 1.311039332652086387e-09
1.410000000000000000e+02 6.150000000000000000e+02 1.265298699149042250e-09
1.420000000000000000e+02 6.260000000000000000e+02 1.211203526363391347e-09
1.430000000000000000e+02 6.370000000000000000e+02 1.152791362368787986e-09
1.440000000000000000e+02 6.480000000000000000e+02 1.093761581305585651e-09
1.450000000000000000e+02 6.600000000000000000e+02 9.845926851603792329e-10
1.460000000000000000e+02 6.720000000000000000e+02 9.129953459918738190e-10
1.470000000000000000e+02 6.840000000000000000e+02 8.488060809774822246e-10
1.480000000000000000e+02 6.960000000000000000e+02 7.946674984715684786e-10
1.490000000000000000e+02 7.080000000000000000e+02 7.544259106317952046e-10
1.500000000000000000e+02 7.210000000000000000e+02 6.855590539700529007e-10
1.510000000000000000e+02 7.340000000000000000e+02 6.572754562839122627e-10
1.520000000000000000e+02 7.470000000000000000e+02 6.396351781567943817e-10
1.530000000000000000e+02 7.600000000000000000e+02 6.301265620400897660e-10
1.540000000000000000e+02 7.730000000000000000e+02 6.275183705994891170e-10
1.550000000000000000e+02 7.870000000000000000e+02 5.927810464712024441e-10
1.560000000000000000e+02 8.010000000000000000e+02 5.819119075489709303e-10
1.570000000000000000e+02 8.150000000000000000e+02 5.694330562633354020e-10
1.580000000000000000e+02 8.290000000000000000e+02 5.542864500718280851e-10
1.590000000000000000e+02 8.430000000000000000e+02 5.375078160341217881e-10
1.600000000000000000e+02 8.580000000000000000e+02 4.897484084942504978e-10
1.610000000000000000e+02 8.730000000000000000e+02 4.612080162225140612e-10
1.620000000000000000e+02 8.880000000000000000e+02 4.330762970461421446e-10
1.630000000000000000e+02 9.030000000000000000e+02 4.065364711536290088e-10
1.640000000000000000e+02 9.180000000000000000e+02 3.837852813326492196e-10
1.650000000000000000e+02 9.330000000000000000e+02 3.660522440718239068e-10
1.660000000000000000e+02 9.490000000000000000e+02 3.294889916460874701e-10
1.670000000000000000e+02 9.650000000000000000e+02 3.140343540763979036e-10
1.680000000000000000e+02 9.810000000000000000e+02 3.025080186347395284e-10
1.690000000000000000e+02 9.970000000000000000e+02 2.940716004040666576e-10
1.700000000000000000e+02 1.014000000000000000e+03 2.689087286178448721e-10
1.710000000000000000e+02 1.031000000000000000e+03 2.595801906757344568e-10
1.720000000000000000e+02 1.048000000000000000e+03 2.520575415054793211e-10
1.730000000000000000e+02 1.065000000000000000e+03 2.457108405629071513e-10
1.740000000000000000e+02 1.082000000000000000e+03 2.407846699803428692e-10
1.750000000000000000e+02 1.100000000000000000e+03 2.210863159213261042e-10
1.760000000000000000e+02 1.118000000000000000e+03 2.132760079653905905e-10
1.770000000000000000e+02 1.136000000000000000e+03 2.059883374982973692e-10
1.780000000000000000e+02 1.154000000000000000e+03 1.989556297488093151e-10
1.790000000000000000e+02 1.173000000000000000e+03 1.796381932095414413e-10
1.800000000000000000e+02 1.192000000000000000e+03 1.703525098761815570e-10
1.810000000000000000e+02 1.211000000000000000e+03 1.621561218634326451e-10
1.820000000000000000e+02 1.230000000000000000e+03 1.550156114582534883e-10
1.830000000000000000e+02 1.249000000000000000e+03 1.494395163170736396e-10
1.840000000000000000e+02 1.269000000000000000e+03 1.349759748414669502e-10
1.850000000000000000e+02 1.289000000000000000e+03 1.293820606207418678e-10
1.860000000000000000e+02 1.309000000000000000e+03 1.250087255932896824e-10
1.870000000000000000e+02 1.329000000000000000e+03 1.214574552044211941e-10
1.880000000000000000e+02 1.350000000000000000e+03 1.102924973572783074e-10
1.890000000000000000e+02 1.371000000000000000e+03 1.059656806745579161e-10
1.900000000000000000e+02 1.392000000000000000e+03 1.023072737638131002e-10
1.910000000000000000e+02 1.413000000000000000e+03 9.904888020884072830e-11
1.920000000000000000e+02 1.434000000000000000e+03 9.637818321195368299e-11
1.930000000000000000e+02 1.456000000000000000e+03 8.748679558578942306e-11
1.940000000000000000e+02 1.478000000000000000e+03 8.398665096720492329e-11
1.950000000000000000e+02 1.500000000000000000e+03 8.095635273264178977e-11
1.960000000000000000e+02 1.522000000000000000e+03 7.823369729820228713e-11
1.970000000000000000e+02 1.545000000000000000e+03 7.052231021376087483e-11
1.980000000000000000e+02 1.568000000000000000e+03 6.733968938021916983e-11
1.990000000000000000e+02 1.591000000000000000e+03 6.475842084796568088e-11
2.000000000000000000e+02 1.614000000000000000e+03 6.263178864429619352e-11
2.010000000000000000e+02 1.638000000000000000e+03 5.666284108585273316e-11
2.020000000000000000e+02 1.662000000000000000e+03 5.443939743443593215e-11
2.030000000000000000e+02 1.686000000000000000e+03 5.269956693254584934e-11
2.040000000000000000e+02 1.710000000000000000e+03 5.123523827421649912e-11
2.050000000000000000e+02 1.735000000000000000e+03 4.654260310488211871e-11
2.060000000000000000e+02 1.760000000000000000e+03 4.471728543009589885e-11
2.070000000000000000e+02 1.785000000000000000e+03 4.314226753621142052e-11
2.080000000000000000e+02 1.811000000000000000e+03 3.881622800960826680e-11
2.090000000000000000e+02 1.837000000000000000e+03 3.682287808004502949e-11
2.100000000000000000e+02 1.863000000000000000e+03 3.513284108080938495e-11
2.110000000000000000e+02 1.889000000000000000e+03 3.369338141823163824e-11
2.120000000000000000e+02 1.916000000000000000e+03 3.030553585858797305e-11
2.130000000000000000e+02 1.943000000000000000e+03 2.898126183481508633e-11
2.140000000000000000e+02 1.970000000000000000e+03 2.802058585160693838e-11
2.150000000000000000e+02 1.998000000000000000e+03 2.545369470752234520e-11
2.160000000000000000e+02 2.026000000000000000e+03 2.452854586110220225e-11
2.170000000000000000e+02 2.054000000000000000e+03 2.385669439775028877e-11
2.180000000000000000e+02 2.082000000000000000e+03 2.332795068227255797e-11
2.190000000000000000e+02 2.111000000000000000e+03 2.145733590808163171e-11
2.200000000000000000e+02 2.140000000000000000e+03 2.079902916563014514e-11
2.210000000000000000e+02 2.169000000000000000e+03 2.022432221693293286e-11
2.220000000000000000e+02 2.199000000000000000e+03 1.845612551676367730e-11
2.230000000000000000e+02 2.229000000000000000e+03 1.762134882454802209e-11
2.240000000000000000e+02 2.259000000000000000e+03 1.685768191705960817e-11
2.250000000000000000e+02 2.290000000000000000e+03 1.517669323547465865e-11
2.260000000000000000e+02 2.321000000000000000e+03 1.431876839319556893e-11
2.270000000000000000e+02 2.352000000000000000e+03 1.360134227468279278e-11
2.280000000000000000e+02 2.383000000000000000e+03 1.300209939714136453e-11
2.290000000000000000e+02 2.415000000000000000e+03 1.177963282472660467e-11
2.300000000000000000e+02 2.447000000000000000e+03 1.128447335574378485e-11
2.310000000000000000e+02 2.479000000000000000e+03 1.093070078894697872e-11
2.320000000000000000e+02 2.512000000000000000e+03 1.004291094730547229e-11
2.330000000000000000e+02 2.545000000000000000e+03 9.715728221948438659e-12
2.340000000000000000e+02 2.579000000000000000e+03 8.966938302990001830e-12
2.350000000000000000e+02 2.613000000000000000e+03 8.646583449234412910e-12
2.360000000000000000e+02 2.647000000000000000e+03 8.385792060749963639e-12
2.370000000000000000e+02 2.682000000000000000e+03 7.753853115133324536e-12
2.380000000000000000e+02 2.717000000000000000e+03 7.468026197443577985e-12
2.390000000000000000e+02 2.752000000000000000e+03 7.222000775186643295e-12
2.400000000000000000e+02 2.788000000000000000e+03 6.668721130864696534e-12
2.410000000000000000e+02 2.824000000000000000e+03 6.386502438004981741e-12
2.420000000000000000e+02 2.860000000000000000e+03 6.133649144146602339e-12
2.430000000000000000e+02 2.897000000000000000e+03 5.633993271914050638e-12
2.440000000000000000e+02 2.934000000000000000e+03 5.360600852100105840e-12
2.450000000000000000e+02 2.972000000000000000e+03 4.908462525321510839e-12
2.460000000000000000e+02 3.010000000000000000e+03 4.646671936114898926e-12
2.470000000000000000e+02 3.048000000000000000e+03 4.427069821844042963e-12
2.480000000000000000e+02 3.087000000000000000e+03 4.072520098929999222e-12
2.490000000000000000e+02 3.126000000000000000e+03 3.890998634403786127e-12
2.500000000000000000e+02 3.166000000000000000e+03 3.614109012062272086e-12
2.510000000000000000e+02 3.206000000000000000e+03 3.474665000169352425e-12
2.520000000000000000e+02 3.246000000000000000e+03 3.366862344478249724e-12
2.530000000000000000e+02 3.287000000000000000e+03 3.168187934221577962e-12
2.540000000000000000e+02 3.328000000000000000e+03 3.072597731801351983e-12
2.550000000000000000e+02 3.370000000000000000e+03 2.901179296799227814e-12
2.560000000000000000e+02 3.412000000000000000e+03 2.803979270993295358e-12
2.570000000000000000e+02 3.455000000000000000e+03 2.640498930617241058e-12
2.580000000000000000e+02 3.498000000000000000e+03 2.534916720975388671e-12
2.590000000000000000e+02 3.541000000000000000e+03 2.434996648759124582e-12
2.600000000000000000e+02 3.585000000000000000e+03 2.279787469916527698e-12
2.610000000000000000e+02 3.629000000000000000e+03 2.176037128265306819e-12
2.620000000000000000e+02 3.674000000000000000e+03 2.033317958449742946e-12
2.630000000000000000e+02 3.719000000000000000e+03 1.934341575804410240e-12
2.640000000000000000e+02 3.765000000000000000e+03 1.806887972577442270e-12
2.650000000000000000e+02 3.811000000000000000e+03 1.718292175212354778e-12
2.660000000000000000e+02 3.858000000000000000e+03 1.609878896857708241e-12
2.670000000000000000e+02 3.905000000000000000e+03 1.535493954207822753e-12
2.680000000000000000e+02 3.953000000000000000e+03 1.447231223750122808e-12
2.690000000000000000e+02 4.001000000000000000e+03 1.387334691571595613e-12
2.700000000000000000e+02 4.050000000000000000e+03 1.316724507205435657e-12
2.710000000000000000e+02 4.099000000000000000e+03 1.268873894844091410e-12
2.720000000000000000e+02 4.148000000000000000e+03 1.227962176386654392e-12
2.730000000000000000e+02 4.198000000000000000e+03 1.174949026960803167e-12
2.740000000000000000e+02 4.248000000000000000e+03 1.138089622543247970e-12
2.750000000000000000e+02 4.299000000000000000e+03 1.090738610542985043e-12
2.760000000000000000e+02 4.350000000000000000e+03 1.054489828788973682e-12
2.770000000000000000e+02 4.402000000000000000e+03 1.008304550964567170e-12
2.780000000000000000e+02 4.454000000000000000e+03 9.703904346736180742e-13
2.790000000000000000e+02 4.507000000000000000e+03 9.240386233955177886e-13
2.800000000000000000e+02 4.560000000000000000e+03 8.846812171725559892e-13
2.810000000000000000e+02 4.614000000000000000e+03 8.391620731629245711e-13
2.820000000000000000e+02 4.668000000000000000e+03 7.999712003936565452e-13
2.830000000000000000e+02 4.723000000000000000e+03 7.568945470382004714e-13
2.840000000000000000e+02 4.778000000000000000e+03 7.203682095280328213e-13
2.850000000000000000e+02 4.834000000000000000e+03 6.817879594223086315e-13
2.860000000000000000e+02 4.890000000000000000e+03 6.498135363131041231e-13
2.870000000000000000e+02 4.947000000000000000e+03 6.173950239940495521e-13
2.880000000000000000e+02 5.004000000000000000e+03 5.910827383104333421e-13
2.890000000000000000e+02 5.062000000000000000e+03 5.651590306854359369e-13
2.900000000000000000e+02 5.120000000000000000e+03 5.445088824274080253e-13
2.910000000000000000e+02 5.179000000000000000e+03 5.240252676230738871e-13
2.920000000000000000e+02 5.238000000000000000e+03 5.075384557073903125e-13
2.930000000000000000e+02 5.298000000000000000e+03 4.907185768843191909e-13
2.940000000000000000e+02 5.358000000000000000e+03 4.763411887154234137e-13
2.950000000000000000e+02 5.419000000000000000e+03 4.606870440682087064e-13
2.960000000000000000e+02 5.480000000000000000e+03 4.460876112943878979e-13
2.970000000000000000e+02 5.542000000000000000e+03 4.297118216811668390e-13
2.980000000000000000e+02 5.604000000000000000e+03 4.137801212777958426e-13
2.990000000000000000e+02 5.667000000000000000e+03 3.960720640350245958e-13
3.000000000000000000e+02 5.730000000000000000e+03 3.786415625484096381e-13
3.010000000000000000e+02 5.794000000000000000e+03 3.602118603396320395e-13
3.020000000000000000e+02 5.858000000000000000e+03 3.425038030968607927e-13
3.030000000000000000e+02 5.923000000000000000e+03 3.247402347028582881e-13
3.040000000000000000e+02 5.988000000000000000e+03 3.085309785433310026e-13
3.050000000000000000e+02 6.054000000000000000e+03 2.931543896522725845e-13
3.060000000000000000e+02 6.120000000000000000e+03 2.797762022055394482e-13
3.070000000000000000e+02 6.187000000000000000e+03 2.676192600858939841e-13
3.080000000000000000e+02 6.254000000000000000e+03 2.576827640154988330e-13
3.090000000000000000e+02 6.322000000000000000e+03 2.488009798184975807e-13
3.100000000000000000e+02 6.390000000000000000e+03 2.414735078559715475e-13
3.110000000000000000e+02 6.459000000000000000e+03 2.349231920106831240e-13
3.120000000000000000e+02 6.528000000000000000e+03 2.289279876777072786e-13
3.130000000000000000e+02 6.598000000000000000e+03 2.229882944959626911e-13
3.140000000000000000e+02 6.668000000000000000e+03 2.167710455580618145e-13
3.150000000000000000e+02 6.739000000000000000e+03 2.101652185615421331e-13
3.160000000000000000e+02 6.810000000000000000e+03 2.028932577502473578e-13
3.170000000000000000e+02 6.882000000000000000e+03 1.948441408217149728e-13
3.180000000000000000e+02 6.955000000000000000e+03 1.862399123808700097e-13
3.190000000000000000e+02 7.028000000000000000e+03 1.773026170326374995e-13
3.200000000000000000e+02 7.102000000000000000e+03 1.680877659282487002e-13
3.210000000000000000e+02 7.176000000000000000e+03 1.591504705800161901e-13
3.220000000000000000e+02 7.251000000000000000e+03 1.506572644416337425e-13
3.230000000000000000e+02 7.326000000000000000e+03 1.428301921180263889e-13
3.240000000000000000e+02 7.402000000000000000e+03 1.361133428190441919e-13
3.250000000000000000e+02 7.478000000000000000e+03 1.302846719397621200e-13
3.260000000000000000e+02 7.555000000000000000e+03 1.255662240851052047e-13
3.270000000000000000e+02 7.632000000000000000e+03 1.216249323476858990e-13
3.280000000000000000e+02 7.710000000000000000e+03 1.185163078787354607e-13
3.290000000000000000e+02 7.788000000000000000e+03 1.159072837708663428e-13
3.300000000000000000e+02 7.867000000000000000e+03 1.136313265703847719e-13
3.310000000000000000e+02 7.946000000000000000e+03 1.111888359162094275e-13
3.320000000000000000e+02 8.026000000000000000e+03 1.086353229595715675e-13
3.330000000000000000e+02 8.106000000000000000e+03 1.055822096418523870e-13
3.340000000000000000e+02 8.187000000000000000e+03 1.019739848118206282e-13
3.350000000000000000e+02 8.268000000000000000e+03 9.808820422563258035e-14
3.360000000000000000e+02 8.350000000000000000e+03 9.348077867343818070e-14
3.370000000000000000e+02 8.432000000000000000e+03 8.881784197001252323e-14
3.380000000000000000e+02 8.515000000000000000e+03 8.376632720796806097e-14
3.390000000000000000e+02 8.598000000000000000e+03 7.915890165577366133e-14
3.400000000000000000e+02 8.682000000000000000e+03 7.477352070850429300e-14
3.410000000000000000e+02 8.766000000000000000e+03 7.061018436615995597e-14
3.420000000000000000e+02 8.851000000000000000e+03 6.716849298982197070e-14
3.430000000000000000e+02 8.936000000000000000e+03 6.444844657949033717e-14
3.440000000000000000e+02 9.022000000000000000e+03 6.228351168147128192e-14
3.450000000000000000e+02 9.108000000000000000e+03 6.061817714453354711e-14
3.460000000000000000e+02 9.195000000000000000e+03 5.939693181744587491e-14
3.470000000000000000e+02 9.282000000000000000e+03 5.856426454897700751e-14
3.480000000000000000e+02 9.370000000000000000e+03 5.756506382681436662e-14
3.490000000000000000e+02 9.458000000000000000e+03 5.662137425588298356e-14
3.500000000000000000e+02 9.547000000000000000e+03 5.540012892879531137e-14
3.510000000000000000e+02 9.636000000000000000e+03 5.384581669432009221e-14
3.520000000000000000e+02 9.726000000000000000e+03 5.212497100615109957e-14
3.530000000000000000e+02 9.816000000000000000e+03 4.990452495690078649e-14
3.540000000000000000e+02 9.907000000000000000e+03 4.746203430272544210e-14
3.550000000000000000e+02 9.999000000000000000e+03 4.485301019485632423e-14
3.560000000000000000e+02 1.009100000000000000e+04 4.235500838944972202e-14
3.570000000000000000e+02 1.018400000000000000e+04 3.974598428158060415e-14
3.580000000000000000e+02 1.027700000000000000e+04 3.747002708109903324e-14
3.590000000000000000e+02 1.037100000000000000e+04 3.547162563677375147e-14
3.600000000000000000e+02 1.046500000000000000e+04 3.369526879737350100e-14
3.610000000000000000e+02 1.056000000000000000e+04 3.247402347028582881e-14
3.620000000000000000e+02 1.065500000000000000e+04 3.158584505058570358e-14
3.630000000000000000e+02 1.075100000000000000e+04 3.075317778211683617e-14
3.640000000000000000e+02 1.084700000000000000e+04 3.030908857226677355e-14
3.650000000000000000e+02 1.094400000000000000e+04 2.986499936241671094e-14
3.660000000000000000e+02 1.104100000000000000e+04 2.947642130379790615e-14
3.670000000000000000e+02 1.113900000000000000e+04 2.908784324517910136e-14
3.680000000000000000e+02 1.123700000000000000e+04 2.853273173286652309e-14
3.690000000000000000e+02 1.133600000000000000e+04 2.764455331316639786e-14
3.700000000000000000e+02 1.143500000000000000e+04 2.670086374223501480e-14
3.710000000000000000e+02 1.153500000000000000e+04 2.553512956637860043e-14
3.720000000000000000e+02 1.163500000000000000e+04 2.425837308805967041e-14
3.730000000000000000e+02 1.173600000000000000e+04 2.292610545850948256e-14
3.740000000000000000e+02 1.183700000000000000e+04 2.159383782895929471e-14
3.750000000000000000e+02 1.193900000000000000e+04 2.037259250187162252e-14
3.760000000000000000e+02 1.204100000000000000e+04 1.920685832601520815e-14
3.770000000000000000e+02 1.214400000000000000e+04 1.826316875508382509e-14
3.780000000000000000e+02 1.224700000000000000e+04 1.737499033538369986e-14
3.790000000000000000e+02 1.235100000000000000e+04 1.665334536937734811e-14
3.800000000000000000e+02 1.245500000000000000e+04 1.615374500829602766e-14
3.810000000000000000e+02 1.256000000000000000e+04 1.582067810090848070e-14
3.820000000000000000e+02 1.266500000000000000e+04 1.554312234475219157e-14
3.830000000000000000e+02 1.277100000000000000e+04 1.543210004228967591e-14
3.840000000000000000e+02 1.287700000000000000e+04 1.526556658859590243e-14
3.850000000000000000e+02 1.298400000000000000e+04 1.487698852997709764e-14
3.860000000000000000e+02 1.309100000000000000e+04 1.459943277382080851e-14
3.870000000000000000e+02 1.319900000000000000e+04 1.426636586643326154e-14
3.880000000000000000e+02 1.330700000000000000e+04 1.371125435412068327e-14
3.890000000000000000e+02 1.341600000000000000e+04 1.326716514427062066e-14
3.900000000000000000e+02 1.352600000000000000e+04 1.265654248072678456e-14
3.910000000000000000e+02 1.363600000000000000e+04 1.193489751472043281e-14
3.920000000000000000e+02 1.374700000000000000e+04 1.137978600240785454e-14
3.930000000000000000e+02 1.385800000000000000e+04 1.065814103640150279e-14
3.940000000000000000e+02 1.397000000000000000e+04 1.004751837285766669e-14
3.950000000000000000e+02 1.408200000000000000e+04 9.547918011776346248e-15
3.960000000000000000e+02 1.419500000000000000e+04 9.159339953157541458e-15
3.970000000000000000e+02 1.430800000000000000e+04 8.826273045769994496e-15
3.980000000000000000e+02 1.442200000000000000e+04 8.493206138382447534e-15
3.990000000000000000e+02 1.453600000000000000e+04 8.271161533457416226e-15
4.000000000000000000e+02 1.465100000000000000e+04 8.104628079763642745e-15
4.010000000000000000e+02 1.476600000000000000e+04 7.938094626069869264e-15
4.020000000000000000e+02 1.488200000000000000e+04 7.827072323607353610e-15
4.030000000000000000e+02 1.499800000000000000e+04 7.605027718682322302e-15
4.040000000000000000e+02 1.511500000000000000e+04 7.549516567451064475e-15
4.050000000000000000e+02 1.523200000000000000e+04 7.327471962526033167e-15
4.060000000000000000e+02 1.534900000000000000e+04 7.105427357601001859e-15
4.070000000000000000e+02 1.546700000000000000e+04 6.994405055138486205e-15
4.080000000000000000e+02 1.558600000000000000e+04 6.605826996519681416e-15
4.090000000000000000e+02 1.570500000000000000e+04 6.272760089132134453e-15
4.100000000000000000e+02 1.582500000000000000e+04 5.995204332975845318e-15
4.110000000000000000e+02 1.594500000000000000e+04 5.773159728050814010e-15
4.120000000000000000e+02 1.606600000000000000e+04 5.384581669432009221e-15
4.130000000000000000e+02 1.618800000000000000e+04 5.218048215738235740e-15
4.140000000000000000e+02 1.631000000000000000e+04 4.829470157119430951e-15
4.150000000000000000e+02 1.643300000000000000e+04 4.773959005888173124e-15
4.160000000000000000e+02 1.655600000000000000e+04 4.496403249731883989e-15
4.170000000000000000e+02 1.668000000000000000e+04 4.385380947269368335e-15
4.180000000000000000e+02 1.680400000000000000e+04 4.163336342344337027e-15
4.190000000000000000e+02 1.692800000000000000e+04 4.163336342344337027e-15
4.200000000000000000e+02 1.705300000000000000e+04 4.052314039881821373e-15
4.210000000000000000e+02 1.717900000000000000e+04 3.941291737419305719e-15
4.220000000000000000e+02 1.730500000000000000e+04 3.941291737419305719e-15
4.230000000000000000e+02 1.743100000000000000e+04 3.830269434956790064e-15
4.240000000000000000e+02 1.755900000000000000e+04 3.719247132494274410e-15
4.250000000000000000e+02 1.768600000000000000e+04 3.608224830031758756e-15
4.260000000000000000e+02 1.781400000000000000e+04 3.497202527569243102e-15
4.270000000000000000e+02 1.794200000000000000e+04 3.386180225106727448e-15
4.280000000000000000e+02 1.807000000000000000e+04 3.219646771412953967e-15
4.290000000000000000e+02 1.819900000000000000e+04 3.108624468950438313e-15
4.300000000000000000e+02 1.832900000000000000e+04 2.942091015256664832e-15
4.310000000000000000e+02 1.845900000000000000e+04 2.831068712794149178e-15
4.320000000000000000e+02 1.859000000000000000e+04 2.664535259100375697e-15
4.330000000000000000e+02 1.872300000000000000e+04 2.609024107869117870e-15
4.340000000000000000e+02 1.885500000000000000e+04 2.498001805406602216e-15
4.350000000000000000e+02 1.898700000000000000e+04 2.386979502944086562e-15
4.360000000000000000e+02 1.912000000000000000e+04 2.275957200481570908e-15
4.370000000000000000e+02 1.925300000000000000e+04 2.220446049250313081e-15
4.380000000000000000e+02 1.938800000000000000e+04 2.164934898019055254e-15
4.390000000000000000e+02 1.952300000000000000e+04 2.164934898019055254e-15
4.400000000000000000e+02 1.965700000000000000e+04 2.109423746787797427e-15
4.410000000000000000e+02 1.979300000000000000e+04 2.109423746787797427e-15
4.420000000000000000e+02 1.992900000000000000e+04 1.998401444325281773e-15
4.430000000000000000e+02 2.006700000000000000e+04 1.887379141862766119e-15


==> data/CUR/CUR_a1a_L_1.331492e-01_mu_2.662985e-04_sigma_0.000000e+00_zeta_0.000000e+00_xi_lin_maxiter_20000_inneriter_20000_no_mu_backtrack.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 1.522867596895485787e-01
1.000000000000000000e+00 2.000000000000000000e+00 1.498432039533859061e-02
2.000000000000000000e+00 4.000000000000000000e+00 1.141667346943742167e-02
3.000000000000000000e+00 6.000000000000000000e+00 8.250982169460352456e-03
4.000000000000000000e+00 8.000000000000000000e+00 5.639009559357865964e-03
5.000000000000000000e+00 1.000000000000000000e+01 3.583833732787644610e-03
6.000000000000000000e+00 1.200000000000000000e+01 2.065914603710250486e-03
7.000000000000000000e+00 1.400000000000000000e+01 1.028879316330888471e-03
8.000000000000000000e+00 1.600000000000000000e+01 4.194819426441842580e-04
9.000000000000000000e+00 1.800000000000000000e+01 1.773930753672936511e-04
1.000000000000000000e+01 2.000000000000000000e+01 7.864241770089153150e-05
1.100000000000000000e+01 2.200000000000000000e+01 9.262604994109135959e-05
1.200000000000000000e+01 2.400000000000000000e+01 1.156914914898221625e-04
1.300000000000000000e+01 2.600000000000000000e+01 7.342414427047305736e-05
1.400000000000000000e+01 2.800000000000000000e+01 4.991924269143188653e-05
1.500000000000000000e+01 3.000000000000000000e+01 3.791739277120287355e-05
1.600000000000000000e+01 3.200000000000000000e+01 3.235708523124936065e-05
1.700000000000000000e+01 3.400000000000000000e+01 3.000671271913279980e-05
1.800000000000000000e+01 3.600000000000000000e+01 2.838060571680456334e-05
1.900000000000000000e+01 3.800000000000000000e+01 2.615157796426181847e-05
2.000000000000000000e+01 4.000000000000000000e+01 2.289890646017811449e-05
2.100000000000000000e+01 4.200000000000000000e+01 1.886190885863614497e-05
2.200000000000000000e+01 4.500000000000000000e+01 1.462139594060607450e-05
2.300000000000000000e+01 4.800000000000000000e+01 1.083676491503426931e-05
2.400000000000000000e+01 5.100000000000000000e+01 7.902140737314766739e-06
2.500000000000000000e+01 5.500000000000000000e+01 5.880051309248290892e-06
2.600000000000000000e+01 5.900000000000000000e+01 4.583851258010973595e-06
2.700000000000000000e+01 6.300000000000000000e+01 3.695683768512036949e-06
2.800000000000000000e+01 6.800000000000000000e+01 2.934233569507060935e-06
2.900000000000000000e+01 7.300000000000000000e+01 2.183055199500572030e-06
3.000000000000000000e+01 7.900000000000000000e+01 1.482147922005072616e-06
3.100000000000000000e+01 8.200000000000000000e+01 1.714861261548072946e-06
3.200000000000000000e+01 8.400000000000000000e+01 1.878292365364853111e-06
3.300000000000000000e+01 8.600000000000000000e+01 1.565825486160576929e-06
3.400000000000000000e+01 8.800000000000000000e+01 1.264675628054323653e-06
3.500000000000000000e+01 9.000000000000000000e+01 9.974576966054193861e-07
3.600000000000000000e+01 9.200000000000000000e+01 7.849011592342414190e-07
3.700000000000000000e+01 9.500000000000000000e+01 6.305463408073919140e-07
3.800000000000000000e+01 9.800000000000000000e+01 5.464580015712705574e-07
3.900000000000000000e+01 1.010000000000000000e+02 5.133436015714032408e-07
4.000000000000000000e+01 1.050000000000000000e+02 5.011430910806247141e-07
4.100000000000000000e+01 1.090000000000000000e+02 4.884539841487622880e-07
4.200000000000000000e+01 1.140000000000000000e+02 4.530465163021801800e-07
4.300000000000000000e+01 1.190000000000000000e+02 3.933726045457497378e-07
4.400000000000000000e+01 1.250000000000000000e+02 3.153952234935530896e-07
4.500000000000000000e+01 1.320000000000000000e+02 2.351771903885691017e-07
4.600000000000000000e+01 1.400000000000000000e+02 1.664406147905417299e-07
4.700000000000000000e+01 1.440000000000000000e+02 1.890131092752156405e-07
4.800000000000000000e+01 1.480000000000000000e+02 1.503557411353106943e-07
4.900000000000000000e+01 1.500000000000000000e+02 1.647793492765003975e-07
5.000000000000000000e+01 1.520000000000000000e+02 1.444351568347101988e-07
5.100000000000000000e+01 1.550000000000000000e+02 1.215364526796491873e-07
5.200000000000000000e+01 1.580000000000000000e+02 1.055845156860968359e-07
5.300000000000000000e+01 1.610000000000000000e+02 9.407739742783860493e-08
5.400000000000000000e+01 1.640000000000000000e+02 8.558413511217111136e-08
5.500000000000000000e+01 1.680000000000000000e+02 7.624163395059113668e-08
5.600000000000000000e+01 1.720000000000000000e+02 7.047082839495288908e-08
5.700000000000000000e+01 1.770000000000000000e+02 6.481667635949150963e-08
5.800000000000000000e+01 1.820000000000000000e+02 6.131488772265214493e-08
5.900000000000000000e+01 1.880000000000000000e+02 5.696671073751602421e-08
6.000000000000000000e+01 1.950000000000000000e+02 5.173154388193879072e-08
6.100000000000000000e+01 2.030000000000000000e+02 4.496183092506100820e-08
6.200000000000000000e+01 2.120000000000000000e+02 3.670335563255022748e-08
6.300000000000000000e+01 2.160000000000000000e+02 4.092340533112803769e-08
6.400000000000000000e+01 2.200000000000000000e+02 3.610642834717125993e-08
6.500000000000000000e+01 2.250000000000000000e+02 2.951408922813314462e-08
6.600000000000000000e+01 2.310000000000000000e+02 2.362400813860077164e-08
6.700000000000000000e+01 2.380000000000000000e+02 1.906569796483736923e-08
6.800000000000000000e+01 2.410000000000000000e+02 2.181976116455430770e-08
6.900000000000000000e+01 2.450000000000000000e+02 1.885722467065420460e-08
7.000000000000000000e+01 2.490000000000000000e+02 1.773165586582692299e-08
7.100000000000000000e+01 2.530000000000000000e+02 1.768280438740887917e-08
7.200000000000000000e+01 2.580000000000000000e+02 1.692037820966163508e-08
7.300000000000000000e+01 2.640000000000000000e+02 1.626364087847775863e-08
7.400000000000000000e+01 2.700000000000000000e+02 1.606355715111362770e-08
7.500000000000000000e+01 2.770000000000000000e+02 1.489354306549728335e-08
7.600000000000000000e+01 2.850000000000000000e+02 1.329349191836470823e-08
7.700000000000000000e+01 2.940000000000000000e+02 1.150016437634349131e-08
7.800000000000000000e+01 3.050000000000000000e+02 9.468307637927608766e-09
7.900000000000000000e+01 3.170000000000000000e+02 7.909942423278693013e-09
8.000000000000000000e+01 3.310000000000000000e+02 6.501645333223393664e-09
8.100000000000000000e+01 3.370000000000000000e+02 7.495147946734448396e-09
8.200000000000000000e+01 3.400000000000000000e+02 8.129631356990074664e-09
8.300000000000000000e+01 3.430000000000000000e+02 8.258712935749201733e-09
8.400000000000000000e+01 3.470000000000000000e+02 7.035033500191190114e-09
8.500000000000000000e+01 3.510000000000000000e+02 6.883335124108214131e-09
8.600000000000000000e+01 3.560000000000000000e+02 6.286816844891518485e-09
8.700000000000000000e+01 3.610000000000000000e+02 6.336312641241903520e-09
8.800000000000000000e+01 3.670000000000000000e+02 5.925894164260370189e-09
8.900000000000000000e+01 3.740000000000000000e+02 5.515901402297629375e-09
9.000000000000000000e+01 3.820000000000000000e+02 5.148165505008961418e-09
9.100000000000000000e+01 3.910000000000000000e+02 4.836097133864569741e-09
9.200000000000000000e+01 4.010000000000000000e+02 4.595614944147285996e-09
9.300000000000000000e+01 4.120000000000000000e+02 4.407789744309553726e-09
9.400000000000000000e+01 4.250000000000000000e+02 4.068520964572996945e-09
9.500000000000000000e+01 4.400000000000000000e+02 3.699104245136197733e-09
9.600000000000000000e+01 4.570000000000000000e+02 3.289338190715085375e-09
9.700000000000000000e+01 4.640000000000000000e+02 3.870706588582351060e-09
9.800000000000000000e+01 4.720000000000000000e+02 3.599336106940853597e-09
9.900000000000000000e+01 4.760000000000000000e+02 3.859391306537673927e-09
1.000000000000000000e+02 4.800000000000000000e+02 3.966184825010543591e-09
1.010000000000000000e+02 4.850000000000000000e+02 3.551444693883354375e-09
1.020000000000000000e+02 4.900000000000000000e+02 3.642835311179482005e-09
1.030000000000000000e+02 4.960000000000000000e+02 3.418112404229844969e-09
1.040000000000000000e+02 5.030000000000000000e+02 3.226756528640351007e-09
1.050000000000000000e+02 5.110000000000000000e+02 3.064278497610928298e-09
1.060000000000000000e+02 5.200000000000000000e+02 2.907694973686147932e-09
1.070000000000000000e+02 5.300000000000000000e+02 2.765712603380876544e-09
1.080000000000000000e+02 5.420000000000000000e+02 2.504559892813063016e-09
1.090000000000000000e+02 5.560000000000000000e+02 2.262968257227271351e-09
1.100000000000000000e+02 5.720000000000000000e+02 2.043238356286281032e-09
1.110000000000000000e+02 5.900000000000000000e+02 1.856615083895007956e-09
1.120000000000000000e+02 6.110000000000000000e+02 1.657855408510044981e-09
1.130000000000000000e+02 6.190000000000000000e+02 2.125976505951143736e-09
1.140000000000000000e+02 6.290000000000000000e+02 1.931362125784374939e-09
1.150000000000000000e+02 6.400000000000000000e+02 1.901064472509261805e-09
1.160000000000000000e+02 6.530000000000000000e+02 1.801936100331857915e-09
1.170000000000000000e+02 6.680000000000000000e+02 1.705143248820206736e-09
1.180000000000000000e+02 6.740000000000000000e+02 2.129152187890781533e-09
1.190000000000000000e+02 6.810000000000000000e+02 2.116803066165573455e-09
1.200000000000000000e+02 6.890000000000000000e+02 2.111826769013447347e-09
1.210000000000000000e+02 6.990000000000000000e+02 1.969467311457862024e-09
1.220000000000000000e+02 7.100000000000000000e+02 1.895329115875199477e-09
1.230000000000000000e+02 7.230000000000000000e+02 1.694358042758636884e-09
1.240000000000000000e+02 7.380000000000000000e+02 1.496628654340526055e-09
1.250000000000000000e+02 7.550000000000000000e+02 1.348742451057205471e-09
1.260000000000000000e+02 7.750000000000000000e+02 1.223414314299731132e-09
1.270000000000000000e+02 7.990000000000000000e+02 1.121148951455097631e-09
1.280000000000000000e+02 8.080000000000000000e+02 1.385556946953414581e-09
1.290000000000000000e+02 8.180000000000000000e+02 1.371919688963885164e-09
1.300000000000000000e+02 8.300000000000000000e+02 1.293572637894868649e-09
1.310000000000000000e+02 8.440000000000000000e+02 1.255635873054217200e-09
1.320000000000000000e+02 8.610000000000000000e+02 1.193439791435935149e-09
1.330000000000000000e+02 8.810000000000000000e+02 1.107627212171280462e-09
1.340000000000000000e+02 9.040000000000000000e+02 9.813583279338899956e-10
1.350000000000000000e+02 9.300000000000000000e+02 8.399305695405701044e-10
1.360000000000000000e+02 9.400000000000000000e+02 1.130015581107812750e-09
1.370000000000000000e+02 9.520000000000000000e+02 1.081963407756347806e-09
1.380000000000000000e+02 9.660000000000000000e+02 1.059137610948113206e-09
1.390000000000000000e+02 9.820000000000000000e+02 1.051534248563967822e-09
1.400000000000000000e+02 1.001000000000000000e+03 9.940895884241740532e-10
1.410000000000000000e+02 1.023000000000000000e+03 8.942777629528109173e-10
1.420000000000000000e+02 1.048000000000000000e+03 7.614230357333440224e-10
1.430000000000000000e+02 1.058000000000000000e+03 9.872199169258522033e-10
1.440000000000000000e+02 1.069000000000000000e+03 9.934835176750311803e-10
1.450000000000000000e+02 1.082000000000000000e+03 9.572654335876507048e-10
1.460000000000000000e+02 1.097000000000000000e+03 9.296539649206181366e-10
1.470000000000000000e+02 1.115000000000000000e+03 8.483874158748960781e-10
1.480000000000000000e+02 1.136000000000000000e+03 7.298532334054641524e-10
1.490000000000000000e+02 1.159000000000000000e+03 6.213705106006273127e-10
1.500000000000000000e+02 1.185000000000000000e+03 5.093206967288210762e-10
1.510000000000000000e+02 1.215000000000000000e+03 4.067129411033931774e-10
1.520000000000000000e+02 1.248000000000000000e+03 3.551612892671585087e-10
1.530000000000000000e+02 1.261000000000000000e+03 5.536786584769970432e-10
1.540000000000000000e+02 1.277000000000000000e+03 5.076375431123381077e-10
1.550000000000000000e+02 1.295000000000000000e+03 5.303218419960842311e-10
1.560000000000000000e+02 1.317000000000000000e+03 5.098808597558956990e-10
1.570000000000000000e+02 1.342000000000000000e+03 4.918406792953078366e-10
1.580000000000000000e+02 1.371000000000000000e+03 4.262014630107557878e-10
1.590000000000000000e+02 1.382000000000000000e+03 6.395836082973005432e-10
1.600000000000000000e+02 1.395000000000000000e+03 6.310470479498064833e-10
1.610000000000000000e+02 1.411000000000000000e+03 5.869139063641171106e-10
1.620000000000000000e+02 1.429000000000000000e+03 5.597847740901329416e-10
1.630000000000000000e+02 1.450000000000000000e+03 4.865552960531260851e-10
1.640000000000000000e+02 1.474000000000000000e+03 3.970294648603100995e-10
1.650000000000000000e+02 1.501000000000000000e+03 3.124486225303257925e-10
1.660000000000000000e+02 1.531000000000000000e+03 2.493659723157293229e-10
1.670000000000000000e+02 1.564000000000000000e+03 2.130107756848076406e-10
1.680000000000000000e+02 1.602000000000000000e+03 1.776164770816990313e-10
1.690000000000000000e+02 1.618000000000000000e+03 2.812747812441784845e-10
1.700000000000000000e+02 1.636000000000000000e+03 2.900734652477865438e-10
1.710000000000000000e+02 1.657000000000000000e+03 2.928418063596893717e-10
1.720000000000000000e+02 1.682000000000000000e+03 2.850306657364853891e-10
1.730000000000000000e+02 1.711000000000000000e+03 2.633070983470986448e-10
1.740000000000000000e+02 1.744000000000000000e+03 2.218676353749060581e-10
1.750000000000000000e+02 1.780000000000000000e+03 1.841133911995029848e-10
1.760000000000000000e+02 1.795000000000000000e+03 2.918514874217237320e-10
1.770000000000000000e+02 1.813000000000000000e+03 2.566776236001544476e-10
1.780000000000000000e+02 1.833000000000000000e+03 2.488992900673281383e-10
1.790000000000000000e+02 1.856000000000000000e+03 2.299905266234247847e-10
1.800000000000000000e+02 1.883000000000000000e+03 1.968927798579045430e-10
1.810000000000000000e+02 1.913000000000000000e+03 1.729544285566930739e-10
1.820000000000000000e+02 1.947000000000000000e+03 1.420763506843059076e-10
1.830000000000000000e+02 1.985000000000000000e+03 1.169673247147784423e-10
1.840000000000000000e+02 2.028000000000000000e+03 9.405959344732650607e-11
1.850000000000000000e+02 2.046000000000000000e+03 1.689076101207831471e-10
1.860000000000000000e+02 2.067000000000000000e+03 1.579231190262930795e-10
1.870000000000000000e+02 2.091000000000000000e+03 1.551353490114593114e-10
1.880000000000000000e+02 2.119000000000000000e+03 1.452177822436340193e-10
1.890000000000000000e+02 2.151000000000000000e+03 1.310594410774967855e-10
1.900000000000000000e+02 2.187000000000000000e+03 1.114160985693501971e-10
1.910000000000000000e+02 2.227000000000000000e+03 9.108142018376952365e-11
1.920000000000000000e+02 2.272000000000000000e+03 7.074651975358392519e-11
1.930000000000000000e+02 2.292000000000000000e+03 1.159664031469276324e-10
1.940000000000000000e+02 2.314000000000000000e+03 1.168425356468105747e-10
1.950000000000000000e+02 2.340000000000000000e+03 1.022421591834188348e-10
1.960000000000000000e+02 2.369000000000000000e+03 9.997830341390567810e-11
1.970000000000000000e+02 2.402000000000000000e+03 9.120798560857679149e-11
1.980000000000000000e+02 2.440000000000000000e+03 7.552031222601840454e-11
1.990000000000000000e+02 2.482000000000000000e+03 6.373734873221792441e-11
2.000000000000000000e+02 2.529000000000000000e+03 5.100336819552353518e-11
2.010000000000000000e+02 2.582000000000000000e+03 3.960759498156107838e-11
2.020000000000000000e+02 2.605000000000000000e+03 7.677064539635125584e-11
2.030000000000000000e+02 2.632000000000000000e+03 6.749539815942284804e-11
2.040000000000000000e+02 2.663000000000000000e+03 6.222727888527401774e-11
2.050000000000000000e+02 2.698000000000000000e+03 5.872669017747966791e-11
2.060000000000000000e+02 2.737000000000000000e+03 5.430494942615382570e-11
2.070000000000000000e+02 2.781000000000000000e+03 4.576294898583910253e-11
2.080000000000000000e+02 2.831000000000000000e+03 3.517908186978502272e-11
2.090000000000000000e+02 2.887000000000000000e+03 2.681832533824035636e-11
2.100000000000000000e+02 2.912000000000000000e+03 5.061656649374413064e-11
2.110000000000000000e+02 2.940000000000000000e+03 4.904515682468968407e-11
2.120000000000000000e+02 2.972000000000000000e+03 4.508038387029955629e-11
2.130000000000000000e+02 3.008000000000000000e+03 4.286460075775266887e-11
2.140000000000000000e+02 3.049000000000000000e+03 3.760375344441513334e-11
2.150000000000000000e+02 3.095000000000000000e+03 3.175726348558782774e-11
2.160000000000000000e+02 3.147000000000000000e+03 2.446221003538084915e-11
2.170000000000000000e+02 3.205000000000000000e+03 1.874123078948741750e-11
2.180000000000000000e+02 3.231000000000000000e+03 3.674466286796018721e-11
2.190000000000000000e+02 3.261000000000000000e+03 3.209016385952168093e-11
2.200000000000000000e+02 3.295000000000000000e+03 2.916838992561565647e-11
2.210000000000000000e+02 3.310000000000000000e+03 5.108269363063300261e-11
2.220000000000000000e+02 3.327000000000000000e+03 5.172906547556976875e-11
2.230000000000000000e+02 3.346000000000000000e+03 5.399408697925878187e-11
2.240000000000000000e+02 3.368000000000000000e+03 5.203509845230769315e-11
2.250000000000000000e+02 3.393000000000000000e+03 4.933092823122819937e-11
2.260000000000000000e+02 3.421000000000000000e+03 4.424527411117651354e-11
2.270000000000000000e+02 3.453000000000000000e+03 3.427436112701798265e-11
2.280000000000000000e+02 3.489000000000000000e+03 2.460592840591857566e-11
2.290000000000000000e+02 3.529000000000000000e+03 1.728178711246641797e-11
2.300000000000000000e+02 3.574000000000000000e+03 1.178485087294234290e-11
2.310000000000000000e+02 3.624000000000000000e+03 9.025391545236516322e-12
2.320000000000000000e+02 3.680000000000000000e+03 7.365552612270676036e-12
2.330000000000000000e+02 3.744000000000000000e+03 5.856704010653857040e-12
2.340000000000000000e+02 3.816000000000000000e+03 5.170808226040435329e-12
2.350000000000000000e+02 3.848000000000000000e+03 1.290750839544330120e-11
2.360000000000000000e+02 3.885000000000000000e+03 1.210948008534273868e-11
2.370000000000000000e+02 3.927000000000000000e+03 1.198513510658472114e-11
2.380000000000000000e+02 3.974000000000000000e+03 1.172617558609090338e-11
2.390000000000000000e+02 4.027000000000000000e+03 9.926670596627218401e-12
2.400000000000000000e+02 4.087000000000000000e+03 7.178979632982418480e-12
2.410000000000000000e+02 4.154000000000000000e+03 4.859501689935541435e-12
2.420000000000000000e+02 4.184000000000000000e+03 1.153327433556228243e-11
2.430000000000000000e+02 4.198000000000000000e+03 1.919781000836451312e-11
2.440000000000000000e+02 4.213000000000000000e+03 2.278843780345596315e-11
2.450000000000000000e+02 4.230000000000000000e+03 2.125982723200081637e-11
2.460000000000000000e+02 4.250000000000000000e+03 1.841748975550672185e-11
2.470000000000000000e+02 4.272000000000000000e+03 1.971739438388908638e-11
2.480000000000000000e+02 4.297000000000000000e+03 1.885125389122777051e-11
2.490000000000000000e+02 4.325000000000000000e+03 1.731781384961550430e-11
2.500000000000000000e+02 4.357000000000000000e+03 1.378547276331687499e-11
2.510000000000000000e+02 4.393000000000000000e+03 1.013161776697302230e-11
2.520000000000000000e+02 4.433000000000000000e+03 7.077116670473060367e-12
2.530000000000000000e+02 4.478000000000000000e+03 4.564515432292637342e-12
2.540000000000000000e+02 4.498000000000000000e+03 1.090100232303825578e-11
2.550000000000000000e+02 4.521000000000000000e+03 8.603839862786344383e-12
2.560000000000000000e+02 4.547000000000000000e+03 7.054357098468244658e-12
2.570000000000000000e+02 4.576000000000000000e+03 6.481648551215357656e-12
2.580000000000000000e+02 4.589000000000000000e+03 1.347472133872429367e-11
2.590000000000000000e+02 4.604000000000000000e+03 1.206973410106115807e-11
2.600000000000000000e+02 4.621000000000000000e+03 1.115796344208774826e-11
2.610000000000000000e+02 4.640000000000000000e+03 1.143857231156175658e-11
2.620000000000000000e+02 4.662000000000000000e+03 1.050287634640767465e-11
2.630000000000000000e+02 4.686000000000000000e+03 1.073913180604790796e-11
2.640000000000000000e+02 4.713000000000000000e+03 9.550416013581752850e-12
2.650000000000000000e+02 4.744000000000000000e+03 7.241485189268814793e-12
2.660000000000000000e+02 4.779000000000000000e+03 5.040745598705598240e-12
2.670000000000000000e+02 4.818000000000000000e+03 3.285982597134307071e-12
2.680000000000000000e+02 4.862000000000000000e+03 1.936006910341347975e-12
2.690000000000000000e+02 4.912000000000000000e+03 1.105171509863112078e-12
2.700000000000000000e+02 4.968000000000000000e+03 7.618350394977824180e-13
2.710000000000000000e+02 5.031000000000000000e+03 5.669908986760674452e-13
2.720000000000000000e+02 5.103000000000000000e+03 4.025668687290817616e-13
2.730000000000000000e+02 5.184000000000000000e+03 3.552713678800500929e-13
2.740000000000000000e+02 5.220000000000000000e+03 1.344147015913677023e-12
2.750000000000000000e+02 5.261000000000000000e+03 1.271704963556885559e-12
2.760000000000000000e+02 5.307000000000000000e+03 1.344424571669833313e-12
2.770000000000000000e+02 5.359000000000000000e+03 1.359967694014585504e-12
2.780000000000000000e+02 5.418000000000000000e+03 1.182776099284410520e-12
2.790000000000000000e+02 5.484000000000000000e+03 8.811285034937554883e-13
2.800000000000000000e+02 5.559000000000000000e+03 5.042077866335148428e-13
2.810000000000000000e+02 5.644000000000000000e+03 2.407518628899651958e-13
2.820000000000000000e+02 5.740000000000000000e+03 1.192934639959730703e-13
2.830000000000000000e+02 5.849000000000000000e+03 7.366329768387913646e-14
2.840000000000000000e+02 5.972000000000000000e+03 5.440092820663267048e-14
2.850000000000000000e+02 6.026000000000000000e+03 3.060329767379244004e-13
2.860000000000000000e+02 6.087000000000000000e+03 2.591260539475115365e-13
2.870000000000000000e+02 6.156000000000000000e+03 2.437494650564531185e-13
2.880000000000000000e+02 6.234000000000000000e+03 2.500222251455852529e-13
2.890000000000000000e+02 6.322000000000000000e+03 2.247646513353629416e-13
2.900000000000000000e+02 6.422000000000000000e+03 1.540989558179717278e-13
2.910000000000000000e+02 6.535000000000000000e+03 8.298917109073045140e-14
2.920000000000000000e+02 6.585000000000000000e+03 3.161360062620133249e-13
2.930000000000000000e+02 6.607000000000000000e+03 1.184274900367654482e-12
2.940000000000000000e+02 6.617000000000000000e+03 3.183009411600323801e-12
2.950000000000000000e+02 6.622000000000000000e+03 5.158595772769558607e-12
2.960000000000000000e+02 6.628000000000000000e+03 4.962086297410905900e-12
2.970000000000000000e+02 6.631000000000000000e+03 1.037919750146443221e-11
2.980000000000000000e+02 6.633000000000000000e+03 8.792910843880008542e-12
2.990000000000000000e+02 6.635000000000000000e+03 1.200478605412058641e-11
3.000000000000000000e+02 6.637000000000000000e+03 5.115574630565333791e-12
3.010000000000000000e+02 6.639000000000000000e+03 1.842859198575297341e-12
3.020000000000000000e+02 6.641000000000000000e+03 8.940626017306385620e-13
3.030000000000000000e+02 6.643000000000000000e+03 1.243838365638794130e-12
3.040000000000000000e+02 6.645000000000000000e+03 4.446443213623751944e-13
3.050000000000000000e+02 6.647000000000000000e+03 3.356204203441848222e-13
3.060000000000000000e+02 6.648000000000000000e+03 1.397548743398147053e-12
3.070000000000000000e+02 6.650000000000000000e+03 2.072120253160392167e-12
3.080000000000000000e+02 6.651000000000000000e+03 2.969624546267368714e-12
3.090000000000000000e+02 6.652000000000000000e+03 5.528411062272198251e-12
3.100000000000000000e+02 6.653000000000000000e+03 8.947398377756599075e-12
3.110000000000000000e+02 6.654000000000000000e+03 1.281319494950139415e-11
3.120000000000000000e+02 6.655000000000000000e+03 1.662425752613216900e-11
3.130000000000000000e+02 6.656000000000000000e+03 2.006739219240216698e-11
3.140000000000000000e+02 6.658000000000000000e+03 1.624556045243252811e-11
3.150000000000000000e+02 6.660000000000000000e+03 9.753919893995544044e-12
3.160000000000000000e+02 6.662000000000000000e+03 5.871636510335065395e-12
3.170000000000000000e+02 6.664000000000000000e+03 5.796529922719173555e-12
3.180000000000000000e+02 6.665000000000000000e+03 5.674349878859175078e-12
3.190000000000000000e+02 6.666000000000000000e+03 5.577538431111861428e-12
3.200000000000000000e+02 6.667000000000000000e+03 5.886957588074892556e-12
3.210000000000000000e+02 6.668000000000000000e+03 6.270484131931652882e-12
3.220000000000000000e+02 6.669000000000000000e+03 6.452449685667716039e-12
3.230000000000000000e+02 6.670000000000000000e+03 6.629530258095428508e-12
3.240000000000000000e+02 6.671000000000000000e+03 7.411293800885232486e-12
3.250000000000000000e+02 6.672000000000000000e+03 9.469980355447660259e-12
3.260000000000000000e+02 6.673000000000000000e+03 1.309613528732711529e-11
3.270000000000000000e+02 6.674000000000000000e+03 1.796496285066950804e-11
3.280000000000000000e+02 6.675000000000000000e+03 1.582939335165178818e-11
3.290000000000000000e+02 6.676000000000000000e+03 1.798422522014675451e-11
3.300000000000000000e+02 6.677000000000000000e+03 1.920913428321568972e-11
3.310000000000000000e+02 6.678000000000000000e+03 1.949534977896405508e-11
3.320000000000000000e+02 6.679000000000000000e+03 1.913363911754117908e-11
3.330000000000000000e+02 6.680000000000000000e+03 1.889038925284580728e-11
3.340000000000000000e+02 6.681000000000000000e+03 1.910738234300879412e-11
3.350000000000000000e+02 6.682000000000000000e+03 1.821115480638013651e-11
3.360000000000000000e+02 6.683000000000000000e+03 1.694400175722421409e-11
3.370000000000000000e+02 6.684000000000000000e+03 1.550226613744598581e-11
3.380000000000000000e+02 6.685000000000000000e+03 1.410144223612519454e-11
3.390000000000000000e+02 6.686000000000000000e+03 1.447153508138399047e-11
3.400000000000000000e+02 6.687000000000000000e+03 1.348543499091192643e-11
3.410000000000000000e+02 6.688000000000000000e+03 1.376332381397560312e-11
3.420000000000000000e+02 6.689000000000000000e+03 1.397210125375636380e-11
3.430000000000000000e+02 6.690000000000000000e+03 1.347394418260705606e-11
3.440000000000000000e+02 6.691000000000000000e+03 1.362066015531127050e-11
3.450000000000000000e+02 6.692000000000000000e+03 1.372474356386987893e-11
3.460000000000000000e+02 6.693000000000000000e+03 1.347277844843119965e-11
3.470000000000000000e+02 6.694000000000000000e+03 1.354710787992985388e-11
3.480000000000000000e+02 6.695000000000000000e+03 1.336558641540364079e-11
3.490000000000000000e+02 6.696000000000000000e+03 1.341898814288811081e-11
3.500000000000000000e+02 6.697000000000000000e+03 1.345662470342290362e-11
3.510000000000000000e+02 6.698000000000000000e+03 1.348327005601390738e-11
3.520000000000000000e+02 6.699000000000000000e+03 1.341687871914132302e-11
3.530000000000000000e+02 6.700000000000000000e+03 1.334815591391702583e-11
3.540000000000000000e+02 6.701000000000000000e+03 1.327682408458485952e-11
3.550000000000000000e+02 6.702000000000000000e+03 1.320310527574974913e-11
3.560000000000000000e+02 6.703000000000000000e+03 1.312711050971415716e-11
3.570000000000000000e+02 6.704000000000000000e+03 1.314942599250912281e-11
3.580000000000000000e+02 6.705000000000000000e+03 1.309380381897540246e-11
3.590000000000000000e+02 6.706000000000000000e+03 1.303623875514858810e-11
3.600000000000000000e+02 6.707000000000000000e+03 1.297667528987744845e-11
3.610000000000000000e+02 6.708000000000000000e+03 1.299416130251529466e-11
3.620000000000000000e+02 6.709000000000000000e+03 1.295052953764752601e-11
3.630000000000000000e+02 6.710000000000000000e+03 1.290550999399897592e-11
3.640000000000000000e+02 6.711000000000000000e+03 1.285876960466225682e-11
3.650000000000000000e+02 6.712000000000000000e+03 1.281058592539352503e-11
3.660000000000000000e+02 6.713000000000000000e+03 1.276095895619278053e-11
3.670000000000000000e+02 6.714000000000000000e+03 1.270994420821125459e-11
3.680000000000000000e+02 6.715000000000000000e+03 1.272476568559000043e-11
3.690000000000000000e+02 6.716000000000000000e+03 1.268735116966013265e-11
3.700000000000000000e+02 6.717000000000000000e+03 1.264877091955440847e-11
3.710000000000000000e+02 6.718000000000000000e+03 1.260896942412159660e-11
3.720000000000000000e+02 6.719000000000000000e+03 1.256800219451292833e-11
3.730000000000000000e+02 6.720000000000000000e+03 1.252581371957717238e-11
3.740000000000000000e+02 6.721000000000000000e+03 1.248273706622171630e-11
3.750000000000000000e+02 6.722000000000000000e+03 1.249539360870244309e-11
3.760000000000000000e+02 6.723000000000000000e+03 1.250433090405067560e-11
3.770000000000000000e+02 6.724000000000000000e+03 1.251054815298857648e-11
3.780000000000000000e+02 6.725000000000000000e+03 1.249472747488766800e-11
3.790000000000000000e+02 6.726000000000000000e+03 1.249933490043986239e-11
3.800000000000000000e+02 6.727000000000000000e+03 1.250261005836250661e-11
3.810000000000000000e+02 6.728000000000000000e+03 1.249428338567781793e-11
3.820000000000000000e+02 6.729000000000000000e+03 1.249683689863445579e-11
3.830000000000000000e+02 6.730000000000000000e+03 1.249844672202016227e-11
3.840000000000000000e+02 6.731000000000000000e+03 1.249961245619601868e-11
3.850000000000000000e+02 6.732000000000000000e+03 1.249661485402953076e-11
3.860000000000000000e+02 6.733000000000000000e+03 1.249750303244923089e-11
3.870000000000000000e+02 6.734000000000000000e+03 1.249816916626400598e-11
3.880000000000000000e+02 6.735000000000000000e+03 1.249861325547385604e-11
3.890000000000000000e+02 6.736000000000000000e+03 1.249894632238124359e-11
3.900000000000000000e+02 6.737000000000000000e+03 1.249905734468370611e-11
3.910000000000000000e+02 6.738000000000000000e+03 1.249844672202016227e-11
3.920000000000000000e+02 6.739000000000000000e+03 1.249789161050784969e-11
3.930000000000000000e+02 6.740000000000000000e+03 1.249733649899553711e-11
3.940000000000000000e+02 6.741000000000000000e+03 1.249661485402953076e-11
3.950000000000000000e+02 6.742000000000000000e+03 1.249594872021475567e-11
3.960000000000000000e+02 6.743000000000000000e+03 1.249528258639998057e-11
3.970000000000000000e+02 6.744000000000000000e+03 1.249450543028274296e-11
3.980000000000000000e+02 6.745000000000000000e+03 1.249472747488766800e-11
3.990000000000000000e+02 6.746000000000000000e+03 1.249417236337535542e-11
4.000000000000000000e+02 6.747000000000000000e+03 1.249350622956058032e-11
4.010000000000000000e+02 6.748000000000000000e+03 1.249300662919949900e-11
4.020000000000000000e+02 6.749000000000000000e+03 1.249222947308226139e-11
4.030000000000000000e+02 6.750000000000000000e+03 1.249167436156994881e-11
4.040000000000000000e+02 6.751000000000000000e+03 1.249084169430147995e-11
4.050000000000000000e+02 6.752000000000000000e+03 1.249017556048670485e-11
4.060000000000000000e+02 6.753000000000000000e+03 1.248928738206700473e-11
4.070000000000000000e+02 6.754000000000000000e+03 1.248956493782316102e-11
4.080000000000000000e+02 6.755000000000000000e+03 1.248895431515961718e-11
4.090000000000000000e+02 6.756000000000000000e+03 1.248845471479853586e-11
4.100000000000000000e+02 6.757000000000000000e+03 1.248778858098376077e-11
4.110000000000000000e+02 6.758000000000000000e+03 1.248712244716898567e-11
4.120000000000000000e+02 6.759000000000000000e+03 1.248640080220297932e-11
4.130000000000000000e+02 6.760000000000000000e+03 1.248567915723697297e-11
4.140000000000000000e+02 6.761000000000000000e+03 1.248595671299312926e-11
4.150000000000000000e+02 6.762000000000000000e+03 1.248534609032958542e-11
4.160000000000000000e+02 6.763000000000000000e+03 1.248473546766604159e-11
4.170000000000000000e+02 6.764000000000000000e+03 1.248418035615372901e-11
4.180000000000000000e+02 6.765000000000000000e+03 1.248345871118772266e-11
4.190000000000000000e+02 6.766000000000000000e+03 1.248279257737294756e-11
4.200000000000000000e+02 6.767000000000000000e+03 1.248218195470940373e-11
4.210000000000000000e+02 6.768000000000000000e+03 1.248240399931432876e-11
4.220000000000000000e+02 6.769000000000000000e+03 1.248184888780201618e-11
4.230000000000000000e+02 6.770000000000000000e+03 1.248129377628970360e-11
4.240000000000000000e+02 6.771000000000000000e+03 1.248079417592862228e-11
4.250000000000000000e+02 6.772000000000000000e+03 1.248023906441630970e-11
4.260000000000000000e+02 6.773000000000000000e+03 1.247951741945030335e-11
4.270000000000000000e+02 6.774000000000000000e+03 1.247896230793799077e-11
4.280000000000000000e+02 6.775000000000000000e+03 1.247818515182075316e-11
4.290000000000000000e+02 6.776000000000000000e+03 1.247840719642567819e-11
4.300000000000000000e+02 6.777000000000000000e+03 1.247790759606459687e-11
4.310000000000000000e+02 6.778000000000000000e+03 1.247740799570351555e-11
4.320000000000000000e+02 6.779000000000000000e+03 1.247685288419120297e-11
4.330000000000000000e+02 6.780000000000000000e+03 1.247635328383012165e-11
4.340000000000000000e+02 6.781000000000000000e+03 1.247563163886411530e-11
4.350000000000000000e+02 6.782000000000000000e+03 1.247507652735180272e-11
4.360000000000000000e+02 6.783000000000000000e+03 1.247441039353702763e-11
4.370000000000000000e+02 6.784000000000000000e+03 1.247374425972225254e-11
4.380000000000000000e+02 6.785000000000000000e+03 1.247280057015132115e-11
4.390000000000000000e+02 6.786000000000000000e+03 1.247207892518531480e-11
4.400000000000000000e+02 6.787000000000000000e+03 1.247241199209270235e-11
4.410000000000000000e+02 6.788000000000000000e+03 1.247169034712669600e-11
4.420000000000000000e+02 6.789000000000000000e+03 1.247113523561438342e-11
4.430000000000000000e+02 6.790000000000000000e+03 1.247052461295083958e-11
4.440000000000000000e+02 6.791000000000000000e+03 1.246991399028729575e-11
4.450000000000000000e+02 6.792000000000000000e+03 1.246919234532128939e-11
4.460000000000000000e+02 6.793000000000000000e+03 1.246847070035528304e-11
4.470000000000000000e+02 6.794000000000000000e+03 1.246874825611143933e-11
4.480000000000000000e+02 6.795000000000000000e+03 1.246819314459912675e-11
4.490000000000000000e+02 6.796000000000000000e+03 1.246752701078435166e-11
4.500000000000000000e+02 6.797000000000000000e+03 1.246708292157450160e-11
4.510000000000000000e+02 6.798000000000000000e+03 1.246630576545726399e-11
4.520000000000000000e+02 6.799000000000000000e+03 1.246569514279372015e-11
4.530000000000000000e+02 6.800000000000000000e+03 1.246502900897894506e-11
4.540000000000000000e+02 6.801000000000000000e+03 1.246441838631540122e-11
4.550000000000000000e+02 6.802000000000000000e+03 1.246452940861786374e-11
4.560000000000000000e+02 6.803000000000000000e+03 1.246397429710555116e-11
4.570000000000000000e+02 6.804000000000000000e+03 1.246341918559323858e-11
4.580000000000000000e+02 6.805000000000000000e+03 1.246280856292969474e-11
4.590000000000000000e+02 6.806000000000000000e+03 1.246225345141738217e-11
4.600000000000000000e+02 6.807000000000000000e+03 1.246164282875383833e-11
4.610000000000000000e+02 6.808000000000000000e+03 1.246092118378783198e-11
4.620000000000000000e+02 6.809000000000000000e+03 1.246025504997305688e-11
4.630000000000000000e+02 6.810000000000000000e+03 1.245942238270458802e-11
4.640000000000000000e+02 6.811000000000000000e+03 1.245958891615828179e-11
4.650000000000000000e+02 6.812000000000000000e+03 1.245920033809966299e-11
4.660000000000000000e+02 6.813000000000000000e+03 1.245858971543611915e-11
4.670000000000000000e+02 6.814000000000000000e+03 1.245803460392380657e-11
4.680000000000000000e+02 6.815000000000000000e+03 1.245736847010903148e-11
4.690000000000000000e+02 6.816000000000000000e+03 1.245670233629425638e-11
4.700000000000000000e+02 6.817000000000000000e+03 1.245598069132825003e-11
4.710000000000000000e+02 6.818000000000000000e+03 1.245525904636224368e-11
4.720000000000000000e+02 6.819000000000000000e+03 1.245548109096716871e-11
4.730000000000000000e+02 6.820000000000000000e+03 1.245498149060608739e-11
4.740000000000000000e+02 6.821000000000000000e+03 1.245437086794254355e-11
4.750000000000000000e+02 6.822000000000000000e+03 1.245381575643023098e-11
4.760000000000000000e+02 6.823000000000000000e+03 1.245309411146422462e-11
4.770000000000000000e+02 6.824000000000000000e+03 1.245242797764944953e-11
4.780000000000000000e+02 6.825000000000000000e+03 1.245187286613713695e-11
4.790000000000000000e+02 6.826000000000000000e+03 1.245115122117113060e-11
4.800000000000000000e+02 6.827000000000000000e+03 1.245031855390266173e-11
4.810000000000000000e+02 6.828000000000000000e+03 1.244954139778542412e-11
4.820000000000000000e+02 6.829000000000000000e+03 1.244987446469281167e-11
4.830000000000000000e+02 6.830000000000000000e+03 1.244926384202926783e-11
4.840000000000000000e+02 6.831000000000000000e+03 1.244865321936572400e-11
4.850000000000000000e+02 6.832000000000000000e+03 1.244798708555094890e-11
4.860000000000000000e+02 6.833000000000000000e+03 1.244809810785341142e-11
4.870000000000000000e+02 6.834000000000000000e+03 1.244770952979479262e-11
4.880000000000000000e+02 6.835000000000000000e+03 1.244720992943371130e-11
4.890000000000000000e+02 6.836000000000000000e+03 1.244665481792139872e-11
4.900000000000000000e+02 6.837000000000000000e+03 1.244609970640908614e-11
4.910000000000000000e+02 6.838000000000000000e+03 1.244560010604800482e-11
4.920000000000000000e+02 6.839000000000000000e+03 1.244487846108199847e-11
4.930000000000000000e+02 6.840000000000000000e+03 1.244426783841845463e-11
4.940000000000000000e+02 6.841000000000000000e+03 1.244365721575491079e-11
4.950000000000000000e+02 6.842000000000000000e+03 1.244299108194013570e-11
4.960000000000000000e+02 6.843000000000000000e+03 1.244226943697412935e-11
4.970000000000000000e+02 6.844000000000000000e+03 1.244149228085689174e-11
4.980000000000000000e+02 6.845000000000000000e+03 1.244065961358842287e-11
4.990000000000000000e+02 6.846000000000000000e+03 1.243988245747118526e-11
5.000000000000000000e+02 6.847000000000000000e+03 1.244016001322734155e-11
5.010000000000000000e+02 6.848000000000000000e+03 1.243938285711010394e-11
5.020000000000000000e+02 6.849000000000000000e+03 1.243877223444656011e-11
5.030000000000000000e+02 6.850000000000000000e+03 1.243816161178301627e-11
5.040000000000000000e+02 6.851000000000000000e+03 1.243738445566577866e-11
5.050000000000000000e+02 6.852000000000000000e+03 1.243666281069977231e-11
5.060000000000000000e+02 6.853000000000000000e+03 1.243588565458253470e-11
5.070000000000000000e+02 6.854000000000000000e+03 1.243616321033869099e-11
5.080000000000000000e+02 6.855000000000000000e+03 1.243549707652391589e-11
5.090000000000000000e+02 6.856000000000000000e+03 1.243488645386037206e-11
5.100000000000000000e+02 6.857000000000000000e+03 1.243427583119682822e-11
5.110000000000000000e+02 6.858000000000000000e+03 1.243355418623082187e-11
5.120000000000000000e+02 6.859000000000000000e+03 1.243283254126481552e-11
5.130000000000000000e+02 6.860000000000000000e+03 1.243299907471850929e-11
5.140000000000000000e+02 6.861000000000000000e+03 1.243261049665989049e-11
5.150000000000000000e+02 6.862000000000000000e+03 1.243205538514757791e-11
5.160000000000000000e+02 6.863000000000000000e+03 1.243144476248403407e-11
5.170000000000000000e+02 6.864000000000000000e+03 1.243083413982049024e-11
5.180000000000000000e+02 6.865000000000000000e+03 1.243022351715694640e-11
5.190000000000000000e+02 6.866000000000000000e+03 1.242966840564463382e-11
5.200000000000000000e+02 6.867000000000000000e+03 1.242878022722493370e-11
5.210000000000000000e+02 6.868000000000000000e+03 1.242811409341015860e-11
5.220000000000000000e+02 6.869000000000000000e+03 1.242733693729292099e-11
5.230000000000000000e+02 6.870000000000000000e+03 1.242667080347814590e-11
5.240000000000000000e+02 6.871000000000000000e+03 1.242689284808307093e-11
5.250000000000000000e+02 6.872000000000000000e+03 1.242617120311706458e-11
5.260000000000000000e+02 6.873000000000000000e+03 1.242561609160475200e-11
5.270000000000000000e+02 6.874000000000000000e+03 1.242500546894120816e-11
5.280000000000000000e+02 6.875000000000000000e+03 1.242500546894120816e-11
5.290000000000000000e+02 6.876000000000000000e+03 1.242472791318505188e-11
5.300000000000000000e+02 6.877000000000000000e+03 1.242406177937027678e-11
5.310000000000000000e+02 6.878000000000000000e+03 1.242361769016042672e-11
5.320000000000000000e+02 6.879000000000000000e+03 1.242311808979934540e-11
5.330000000000000000e+02 6.880000000000000000e+03 1.242239644483333905e-11
5.340000000000000000e+02 6.881000000000000000e+03 1.242189684447225773e-11
5.350000000000000000e+02 6.882000000000000000e+03 1.242123071065748263e-11
5.360000000000000000e+02 6.883000000000000000e+03 1.242045355454024502e-11
5.370000000000000000e+02 6.884000000000000000e+03 1.241989844302793244e-11
5.380000000000000000e+02 6.885000000000000000e+03 1.242012048763285748e-11
5.390000000000000000e+02 6.886000000000000000e+03 1.241950986496931364e-11
5.400000000000000000e+02 6.887000000000000000e+03 1.241895475345700106e-11
5.410000000000000000e+02 6.888000000000000000e+03 1.241834413079345723e-11
5.420000000000000000e+02 6.889000000000000000e+03 1.241778901928114465e-11
5.430000000000000000e+02 6.890000000000000000e+03 1.241712288546636955e-11
5.440000000000000000e+02 6.891000000000000000e+03 1.241651226280282572e-11
5.450000000000000000e+02 6.892000000000000000e+03 1.241579061783681937e-11
5.460000000000000000e+02 6.893000000000000000e+03 1.241512448402204427e-11
5.470000000000000000e+02 6.894000000000000000e+03 1.241429181675357540e-11
5.480000000000000000e+02 6.895000000000000000e+03 1.241456937250973169e-11
5.490000000000000000e+02 6.896000000000000000e+03 1.241401426099741911e-11
5.500000000000000000e+02 6.897000000000000000e+03 1.241334812718264402e-11
5.510000000000000000e+02 6.898000000000000000e+03 1.241279301567033144e-11
5.520000000000000000e+02 6.899000000000000000e+03 1.241218239300678761e-11
5.530000000000000000e+02 6.900000000000000000e+03 1.241151625919201251e-11
5.540000000000000000e+02 6.901000000000000000e+03 1.241073910307477490e-11
5.550000000000000000e+02 6.902000000000000000e+03 1.241090563652846868e-11
5.560000000000000000e+02 6.903000000000000000e+03 1.241046154731861861e-11
5.570000000000000000e+02 6.904000000000000000e+03 1.240996194695753729e-11
5.580000000000000000e+02 6.905000000000000000e+03 1.240935132429399346e-11
5.590000000000000000e+02 6.906000000000000000e+03 1.240862967932798711e-11
5.600000000000000000e+02 6.907000000000000000e+03 1.240801905666444327e-11
5.610000000000000000e+02 6.908000000000000000e+03 1.240729741169843692e-11
5.620000000000000000e+02 6.909000000000000000e+03 1.240746394515213069e-11
5.630000000000000000e+02 6.910000000000000000e+03 1.240707536709351189e-11
5.640000000000000000e+02 6.911000000000000000e+03 1.240657576673243057e-11
5.650000000000000000e+02 6.912000000000000000e+03 1.240602065522011799e-11
5.660000000000000000e+02 6.913000000000000000e+03 1.240541003255657415e-11
5.670000000000000000e+02 6.914000000000000000e+03 1.240491043219549283e-11
5.680000000000000000e+02 6.915000000000000000e+03 1.240413327607825522e-11
5.690000000000000000e+02 6.916000000000000000e+03 1.240357816456594264e-11
5.700000000000000000e+02 6.917000000000000000e+03 1.240368918686840516e-11
5.710000000000000000e+02 6.918000000000000000e+03 1.240307856420486132e-11
5.720000000000000000e+02 6.919000000000000000e+03 1.240263447499501126e-11
5.730000000000000000e+02 6.920000000000000000e+03 1.240213487463392994e-11
5.740000000000000000e+02 6.921000000000000000e+03 1.240157976312161736e-11
5.750000000000000000e+02 6.922000000000000000e+03 1.240085811815561101e-11
5.760000000000000000e+02 6.923000000000000000e+03 1.240030300664329843e-11
5.770000000000000000e+02 6.924000000000000000e+03 1.239969238397975460e-11
5.780000000000000000e+02 6.925000000000000000e+03 1.239985891743344837e-11
5.790000000000000000e+02 6.926000000000000000e+03 1.239941482822359831e-11
5.800000000000000000e+02 6.927000000000000000e+03 1.239891522786251699e-11
5.810000000000000000e+02 2.692700000000000000e+04 1.239841562750143567e-11


==> data/CUR/CUR_a1a_L_1.331492e-01_mu_2.662985e-04_sigma_0.000000e+00_zeta_0.000000e+00_xi_poly2_maxiter_20000_inneriter_20000.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 1.522867596895485787e-01
1.000000000000000000e+00 2.000000000000000000e+00 1.498432039533859061e-02
2.000000000000000000e+00 4.000000000000000000e+00 1.166610241466509157e-02
3.000000000000000000e+00 6.000000000000000000e+00 8.793997166371358976e-03
4.000000000000000000e+00 8.000000000000000000e+00 6.440273835910448330e-03
5.000000000000000000e+00 1.000000000000000000e+01 4.564589027698684465e-03
6.000000000000000000e+00 1.200000000000000000e+01 3.102818124773032427e-03
7.000000000000000000e+00 1.400000000000000000e+01 2.008164931539990761e-03
8.000000000000000000e+00 1.700000000000000000e+01 1.210589605499245991e-03
9.000000000000000000e+00 2.000000000000000000e+01 6.769007001378724020e-04
1.000000000000000000e+01 2.300000000000000000e+01 3.447995830505035109e-04
1.100000000000000000e+01 2.800000000000000000e+01 2.019449141427709371e-04
1.200000000000000000e+01 3.300000000000000000e+01 1.105789221438890912e-04
1.300000000000000000e+01 3.700000000000000000e+01 6.584523279284937303e-05
1.400000000000000000e+01 4.100000000000000000e+01 4.487115059342849932e-05
1.500000000000000000e+01 4.600000000000000000e+01 3.560820992032365240e-05
1.600000000000000000e+01 5.100000000000000000e+01 3.145912522256599786e-05
1.700000000000000000e+01 5.700000000000000000e+01 2.881257672099346578e-05
1.800000000000000000e+01 6.300000000000000000e+01 2.612645358007759100e-05
1.900000000000000000e+01 7.100000000000000000e+01 2.297582520643937087e-05
2.000000000000000000e+01 9.000000000000000000e+01 1.946947751763072887e-05
2.100000000000000000e+01 1.130000000000000000e+02 1.591974104070414953e-05
2.200000000000000000e+01 1.320000000000000000e+02 1.263721232702685882e-05
2.300000000000000000e+01 1.480000000000000000e+02 9.847217294300936175e-06
2.400000000000000000e+01 1.620000000000000000e+02 7.647284790135433497e-06
2.500000000000000000e+01 1.750000000000000000e+02 6.022814674211396380e-06
2.600000000000000000e+01 1.860000000000000000e+02 4.885322444136974696e-06
2.700000000000000000e+01 1.960000000000000000e+02 4.111688398145130208e-06
2.800000000000000000e+01 2.060000000000000000e+02 3.576779120773032616e-06
2.900000000000000000e+01 2.150000000000000000e+02 3.174681718398630892e-06
3.000000000000000000e+01 2.240000000000000000e+02 2.828592070958091398e-06
3.100000000000000000e+01 2.330000000000000000e+02 2.493375625856053546e-06
3.200000000000000000e+01 2.420000000000000000e+02 2.151317130050234283e-06
3.300000000000000000e+01 2.520000000000000000e+02 1.804873652644367610e-06
3.400000000000000000e+01 2.620000000000000000e+02 1.468472068610893189e-06
3.500000000000000000e+01 2.730000000000000000e+02 1.160191774762786565e-06
3.600000000000000000e+01 2.850000000000000000e+02 8.958888575993917414e-07
3.700000000000000000e+01 2.990000000000000000e+02 6.851111923333874643e-07
3.800000000000000000e+01 3.150000000000000000e+02 5.297791242919736021e-07
3.900000000000000000e+01 3.340000000000000000e+02 4.247428074810599696e-07
4.000000000000000000e+01 3.540000000000000000e+02 3.599999000014619810e-07
4.100000000000000000e+01 3.740000000000000000e+02 3.233798728796699606e-07
4.200000000000000000e+01 3.930000000000000000e+02 3.030113339130835470e-07
4.300000000000000000e+01 4.110000000000000000e+02 2.890486348050558263e-07
4.400000000000000000e+01 4.290000000000000000e+02 2.746625923366607935e-07
4.500000000000000000e+01 4.470000000000000000e+02 2.562857976395882531e-07
4.600000000000000000e+01 4.650000000000000000e+02 2.331023569168699794e-07
4.700000000000000000e+01 4.830000000000000000e+02 2.062261389990105442e-07
4.800000000000000000e+01 5.010000000000000000e+02 1.777409875391988692e-07
4.900000000000000000e+01 5.190000000000000000e+02 1.498780762276830103e-07
5.000000000000000000e+01 5.370000000000000000e+02 1.244441426573317244e-07
5.100000000000000000e+01 5.550000000000000000e+02 1.025352145966884621e-07
5.200000000000000000e+01 5.730000000000000000e+02 8.450584804142735607e-08
5.300000000000000000e+01 5.900000000000000000e+02 7.013551234225090525e-08
5.400000000000000000e+01 6.070000000000000000e+02 5.879635084360401720e-08
5.500000000000000000e+01 6.240000000000000000e+02 4.978834794444608747e-08
5.600000000000000000e+01 6.410000000000000000e+02 4.246312046429778775e-08
5.700000000000000000e+01 6.580000000000000000e+02 3.633924783308373208e-08
5.800000000000000000e+01 6.750000000000000000e+02 3.112703755858703403e-08
5.900000000000000000e+01 6.920000000000000000e+02 2.669311621739112184e-08
6.000000000000000000e+01 7.100000000000000000e+02 2.298188794824795878e-08
6.100000000000000000e+01 7.280000000000000000e+02 1.999779591921324595e-08
6.200000000000000000e+01 7.460000000000000000e+02 1.768609342311933119e-08
6.300000000000000000e+01 7.650000000000000000e+02 1.594038856467250298e-08
6.400000000000000000e+01 7.840000000000000000e+02 1.463914817145806069e-08
6.500000000000000000e+01 8.030000000000000000e+02 1.360864454458265982e-08
6.600000000000000000e+01 8.230000000000000000e+02 1.267767169021993823e-08
6.700000000000000000e+01 8.430000000000000000e+02 1.173573010992967625e-08
6.800000000000000000e+01 8.630000000000000000e+02 1.069947541676441460e-08
6.900000000000000000e+01 8.840000000000000000e+02 9.539283363224626555e-09
7.000000000000000000e+01 9.050000000000000000e+02 8.299024190083770236e-09
7.100000000000000000e+01 9.260000000000000000e+02 7.034354876367387988e-09
7.200000000000000000e+01 9.470000000000000000e+02 5.819953408092715108e-09
7.300000000000000000e+01 9.680000000000000000e+02 4.725353497381235002e-09
7.400000000000000000e+01 9.890000000000000000e+02 3.800622205840653578e-09
7.500000000000000000e+01 1.010000000000000000e+03 3.069411669276433940e-09
7.600000000000000000e+01 1.031000000000000000e+03 2.528704856619157226e-09
7.700000000000000000e+01 1.052000000000000000e+03 2.153901557111481679e-09
7.800000000000000000e+01 1.074000000000000000e+03 1.899734147770004711e-09
7.900000000000000000e+01 1.096000000000000000e+03 1.736529586793267299e-09
8.000000000000000000e+01 1.118000000000000000e+03 1.620288458958896172e-09
8.100000000000000000e+01 1.140000000000000000e+03 1.520828074585978129e-09
8.200000000000000000e+01 1.162000000000000000e+03 1.419320494466802529e-09
8.300000000000000000e+01 1.184000000000000000e+03 1.307467745181867258e-09
8.400000000000000000e+01 1.206000000000000000e+03 1.185366915734675786e-09
8.500000000000000000e+01 1.228000000000000000e+03 1.058358567451733734e-09
8.600000000000000000e+01 1.250000000000000000e+03 9.337898787542542323e-10
8.700000000000000000e+01 1.272000000000000000e+03 8.183891897495243484e-10
8.800000000000000000e+01 1.294000000000000000e+03 7.166295890037588379e-10
8.900000000000000000e+01 1.317000000000000000e+03 6.247752870613965115e-10
9.000000000000000000e+01 1.340000000000000000e+03 5.510729650382018008e-10
9.100000000000000000e+01 1.363000000000000000e+03 4.891652638505661344e-10
9.200000000000000000e+01 1.386000000000000000e+03 4.357649796560281175e-10
9.300000000000000000e+01 1.409000000000000000e+03 3.881079346790272666e-10
9.400000000000000000e+01 1.432000000000000000e+03 3.441597007380892137e-10
9.500000000000000000e+01 1.455000000000000000e+03 3.029221318229247117e-10
9.600000000000000000e+01 1.479000000000000000e+03 2.598699588851616227e-10
9.700000000000000000e+01 1.503000000000000000e+03 2.233757623315568708e-10
9.800000000000000000e+01 1.527000000000000000e+03 1.912137670423419422e-10
9.900000000000000000e+01 1.551000000000000000e+03 1.641553559750263958e-10
1.000000000000000000e+02 1.575000000000000000e+03 1.427852835966803013e-10
1.010000000000000000e+02 1.599000000000000000e+03 1.270272220743606795e-10
1.020000000000000000e+02 1.623000000000000000e+03 1.162116514130673295e-10
1.030000000000000000e+02 1.647000000000000000e+03 1.092366752608597835e-10
1.040000000000000000e+02 1.671000000000000000e+03 1.047905096029921879e-10
1.050000000000000000e+02 1.696000000000000000e+03 9.793527100399046503e-11
1.060000000000000000e+02 1.721000000000000000e+03 9.388523292130912523e-11
1.070000000000000000e+02 1.746000000000000000e+03 8.932993234012087669e-11
1.080000000000000000e+02 1.771000000000000000e+03 8.387590622049856393e-11
1.090000000000000000e+02 1.796000000000000000e+03 7.764872078652729215e-11
1.100000000000000000e+02 1.821000000000000000e+03 7.093137188718401376e-11
1.110000000000000000e+02 1.846000000000000000e+03 6.410377784149545732e-11
1.120000000000000000e+02 1.871000000000000000e+03 5.756145560198433486e-11
1.130000000000000000e+02 1.896000000000000000e+03 5.164152439007807516e-11
1.140000000000000000e+02 1.921000000000000000e+03 4.657568775101594838e-11
1.150000000000000000e+02 1.946000000000000000e+03 4.247174834048905723e-11
1.160000000000000000e+02 1.972000000000000000e+03 3.643363388761144961e-11
1.170000000000000000e+02 1.998000000000000000e+03 3.334948983635399600e-11
1.180000000000000000e+02 2.024000000000000000e+03 3.103711732066471995e-11
1.190000000000000000e+02 2.050000000000000000e+03 2.930172771087313777e-11
1.200000000000000000e+02 2.076000000000000000e+03 2.809547039461790519e-11
1.210000000000000000e+02 2.102000000000000000e+03 2.730893289282221303e-11
1.220000000000000000e+02 2.128000000000000000e+03 2.681693755945957491e-11
1.230000000000000000e+02 2.154000000000000000e+03 2.650218933197834303e-11
1.240000000000000000e+02 2.180000000000000000e+03 2.626543427197702840e-11
1.250000000000000000e+02 2.207000000000000000e+03 2.370009744012691044e-11
1.260000000000000000e+02 2.234000000000000000e+03 2.278871535921211944e-11
1.270000000000000000e+02 2.261000000000000000e+03 2.185041036995016839e-11
1.280000000000000000e+02 2.288000000000000000e+03 2.085814854169143473e-11
1.290000000000000000e+02 2.315000000000000000e+03 1.992467302258660311e-11
1.300000000000000000e+02 2.342000000000000000e+03 1.910988034481420073e-11
1.310000000000000000e+02 2.369000000000000000e+03 1.844069341672138762e-11
1.320000000000000000e+02 2.396000000000000000e+03 1.792171966386035820e-11
1.330000000000000000e+02 2.423000000000000000e+03 1.754008049914546064e-11
1.340000000000000000e+02 2.450000000000000000e+03 1.727279430596695420e-11
1.350000000000000000e+02 2.477000000000000000e+03 1.709105079683581607e-11
1.360000000000000000e+02 2.505000000000000000e+03 1.508831948271449619e-11
1.370000000000000000e+02 2.533000000000000000e+03 1.450406461600550756e-11
1.380000000000000000e+02 2.561000000000000000e+03 1.399030891136021637e-11
1.390000000000000000e+02 2.589000000000000000e+03 1.351624367984527453e-11
1.400000000000000000e+02 2.617000000000000000e+03 1.315175746086083564e-11
1.410000000000000000e+02 2.645000000000000000e+03 1.291683426885015251e-11
1.420000000000000000e+02 2.673000000000000000e+03 1.280342498688469277e-11
1.430000000000000000e+02 2.701000000000000000e+03 1.278827044259855938e-11
1.440000000000000000e+02 2.729000000000000000e+03 1.284000683554609168e-11
1.450000000000000000e+02 2.757000000000000000e+03 1.292493889692991615e-11
1.460000000000000000e+02 2.785000000000000000e+03 1.301247998242160975e-11
1.470000000000000000e+02 2.814000000000000000e+03 1.156946760616506253e-11
1.480000000000000000e+02 2.843000000000000000e+03 1.120764592243972402e-11
1.490000000000000000e+02 2.872000000000000000e+03 1.085209699880351764e-11
1.500000000000000000e+02 2.901000000000000000e+03 1.049060838198556667e-11
1.510000000000000000e+02 2.930000000000000000e+03 1.019412332325941861e-11
1.520000000000000000e+02 2.959000000000000000e+03 9.991563132416558801e-12
1.530000000000000000e+02 2.988000000000000000e+03 9.886591545438250250e-12
1.540000000000000000e+02 3.017000000000000000e+03 9.867717754019622589e-12
1.550000000000000000e+02 3.046000000000000000e+03 9.913514453785410296e-12
1.560000000000000000e+02 3.075000000000000000e+03 9.997835892505690936e-12
1.570000000000000000e+02 3.104000000000000000e+03 1.009448080679931081e-11
1.580000000000000000e+02 3.133000000000000000e+03 1.018168882538361686e-11
1.590000000000000000e+02 3.163000000000000000e+03 9.028167102798079213e-12
1.600000000000000000e+02 3.193000000000000000e+03 8.748446411743771023e-12
1.610000000000000000e+02 3.223000000000000000e+03 8.478717727911089241e-12
1.620000000000000000e+02 3.253000000000000000e+03 8.208933532927176202e-12
1.630000000000000000e+02 3.283000000000000000e+03 7.994938044930677279e-12
1.640000000000000000e+02 3.313000000000000000e+03 7.857603456784545415e-12
1.650000000000000000e+02 3.343000000000000000e+03 7.797984480362174509e-12
1.660000000000000000e+02 3.373000000000000000e+03 7.804812351963619221e-12
1.670000000000000000e+02 3.403000000000000000e+03 7.859657369380101954e-12
1.680000000000000000e+02 3.433000000000000000e+03 7.941203250538819702e-12
1.690000000000000000e+02 3.463000000000000000e+03 8.028133713366969459e-12
1.700000000000000000e+02 3.493000000000000000e+03 8.103739901343942620e-12
1.710000000000000000e+02 3.524000000000000000e+03 7.178646566075030933e-12
1.720000000000000000e+02 3.555000000000000000e+03 6.957490139569699750e-12
1.730000000000000000e+02 3.586000000000000000e+03 6.744660385749057241e-12
1.740000000000000000e+02 3.617000000000000000e+03 6.532385743440727310e-12
1.750000000000000000e+02 3.648000000000000000e+03 6.365519222839566282e-12
1.760000000000000000e+02 3.679000000000000000e+03 6.260936213919876536e-12
1.770000000000000000e+02 3.710000000000000000e+03 6.218525694379195556e-12
1.780000000000000000e+02 3.741000000000000000e+03 6.229350368869290833e-12
1.790000000000000000e+02 3.772000000000000000e+03 6.278144670801566463e-12
1.800000000000000000e+02 3.803000000000000000e+03 6.347311565235713715e-12
1.810000000000000000e+02 3.834000000000000000e+03 6.420086684499892726e-12
1.820000000000000000e+02 3.865000000000000000e+03 6.482592240786289040e-12
1.830000000000000000e+02 3.897000000000000000e+03 5.739297925799746736e-12
1.840000000000000000e+02 3.929000000000000000e+03 5.563993710211434518e-12
1.850000000000000000e+02 3.961000000000000000e+03 5.396127988888110849e-12
1.860000000000000000e+02 3.993000000000000000e+03 5.228484312169712211e-12
1.870000000000000000e+02 4.025000000000000000e+03 5.097089417205324935e-12
1.880000000000000000e+02 4.057000000000000000e+03 5.015210469139219640e-12
1.890000000000000000e+02 4.089000000000000000e+03 4.982847467971396327e-12
1.900000000000000000e+02 4.121000000000000000e+03 4.992783964041791478e-12
1.910000000000000000e+02 4.153000000000000000e+03 5.032363414869678309e-12
1.920000000000000000e+02 4.185000000000000000e+03 5.087874566100936136e-12
1.930000000000000000e+02 4.217000000000000000e+03 5.145772696835138049e-12
1.940000000000000000e+02 4.249000000000000000e+03 5.195233132582188773e-12
1.950000000000000000e+02 4.281000000000000000e+03 5.229261468286949821e-12
1.960000000000000000e+02 4.314000000000000000e+03 4.611921955444131527e-12
1.970000000000000000e+02 4.347000000000000000e+03 4.456046642786759548e-12
1.980000000000000000e+02 4.380000000000000000e+03 4.311773160736720456e-12
1.990000000000000000e+02 4.413000000000000000e+03 4.173383860717194693e-12
2.000000000000000000e+02 4.446000000000000000e+03 4.068911874099967463e-12
2.010000000000000000e+02 4.479000000000000000e+03 4.007238985082040017e-12
2.020000000000000000e+02 4.512000000000000000e+03 3.987088437185093426e-12
2.030000000000000000e+02 4.545000000000000000e+03 4.001132758446601656e-12
2.040000000000000000e+02 4.578000000000000000e+03 4.038380740922775658e-12
2.050000000000000000e+02 4.611000000000000000e+03 4.086786464796432483e-12
2.060000000000000000e+02 4.644000000000000000e+03 4.135247699821320566e-12
2.070000000000000000e+02 4.677000000000000000e+03 4.175215728707826202e-12
2.080000000000000000e+02 4.710000000000000000e+03 4.201416992088979896e-12
2.090000000000000000e+02 4.743000000000000000e+03 4.212130644276612657e-12
2.100000000000000000e+02 4.777000000000000000e+03 3.699762718412102913e-12
2.110000000000000000e+02 4.811000000000000000e+03 3.564259998256602557e-12
2.120000000000000000e+02 4.845000000000000000e+03 3.443745288933541815e-12
2.130000000000000000e+02 4.879000000000000000e+03 3.332834008773488677e-12
2.140000000000000000e+02 4.913000000000000000e+03 3.252176306034471054e-12
2.150000000000000000e+02 4.947000000000000000e+03 3.207822896200696050e-12
2.160000000000000000e+02 4.981000000000000000e+03 3.197275777466757063e-12
2.170000000000000000e+02 5.015000000000000000e+03 3.213596055928746864e-12
2.180000000000000000e+02 5.049000000000000000e+03 3.247346835877351623e-12
2.190000000000000000e+02 5.083000000000000000e+03 3.288369576637251157e-12
2.200000000000000000e+02 5.117000000000000000e+03 3.327782494011444214e-12
2.210000000000000000e+02 5.151000000000000000e+03 3.358868738700948597e-12
2.220000000000000000e+02 5.185000000000000000e+03 3.377909063573270032e-12
2.230000000000000000e+02 5.219000000000000000e+03 3.384459379418558456e-12
2.240000000000000000e+02 5.254000000000000000e+03 2.969569035116137456e-12
2.250000000000000000e+02 5.289000000000000000e+03 2.859879000283171990e-12
2.260000000000000000e+02 5.324000000000000000e+03 2.763234085989552113e-12
2.270000000000000000e+02 5.359000000000000000e+03 2.674915844380620911e-12
2.280000000000000000e+02 5.394000000000000000e+03 2.611411087372061957e-12
2.290000000000000000e+02 5.429000000000000000e+03 2.577216218213607135e-12
2.300000000000000000e+02 5.464000000000000000e+03 2.569999768553543618e-12
2.310000000000000000e+02 5.499000000000000000e+03 2.583822045210126817e-12
2.320000000000000000e+02 5.534000000000000000e+03 2.611411087372061957e-12
2.330000000000000000e+02 5.569000000000000000e+03 2.644606755808354137e-12
2.340000000000000000e+02 5.604000000000000000e+03 2.675970556254014809e-12
2.350000000000000000e+02 5.639000000000000000e+03 2.700450973946999511e-12
2.360000000000000000e+02 5.674000000000000000e+03 2.714994895569589062e-12
2.370000000000000000e+02 5.709000000000000000e+03 2.719713343424245977e-12
2.380000000000000000e+02 5.744000000000000000e+03 2.715827562838057929e-12
2.390000000000000000e+02 5.780000000000000000e+03 2.375932783849066254e-12
2.400000000000000000e+02 5.816000000000000000e+03 2.286115741156891090e-12
2.410000000000000000e+02 5.852000000000000000e+03 2.209898930516374094e-12
2.420000000000000000e+02 5.888000000000000000e+03 2.142119814863008287e-12
2.430000000000000000e+02 5.924000000000000000e+03 2.095046358618901650e-12
2.440000000000000000e+02 5.960000000000000000e+03 2.071398608194385815e-12
2.450000000000000000e+02 5.996000000000000000e+03 2.068512028330360408e-12
2.460000000000000000e+02 6.032000000000000000e+03 2.081834704625862287e-12
2.470000000000000000e+02 6.068000000000000000e+03 2.104927343538065543e-12
2.480000000000000000e+02 6.104000000000000000e+03 2.131406162675375526e-12
2.490000000000000000e+02 6.140000000000000000e+03 2.155720046914666455e-12
2.500000000000000000e+02 6.176000000000000000e+03 2.173927704518519022e-12
2.510000000000000000e+02 6.212000000000000000e+03 2.184086245193839204e-12
2.520000000000000000e+02 6.248000000000000000e+03 2.186528735848014549e-12
2.530000000000000000e+02 6.284000000000000000e+03 2.182531932959363985e-12
2.540000000000000000e+02 6.321000000000000000e+03 1.908306845876950320e-12
2.550000000000000000e+02 6.358000000000000000e+03 1.836419905032471434e-12
2.560000000000000000e+02 6.395000000000000000e+03 1.776134794795325433e-12
2.570000000000000000e+02 6.432000000000000000e+03 1.722566533857161630e-12
2.580000000000000000e+02 6.469000000000000000e+03 1.685707129439606433e-12
2.590000000000000000e+02 6.506000000000000000e+03 1.667499471835753866e-12
2.600000000000000000e+02 6.543000000000000000e+03 1.665778626147584873e-12
2.610000000000000000e+02 6.580000000000000000e+03 1.676825345242605181e-12
2.620000000000000000e+02 6.617000000000000000e+03 1.695310558602614037e-12
2.630000000000000000e+02 6.654000000000000000e+03 1.716349284919260754e-12
2.640000000000000000e+02 6.691000000000000000e+03 1.735611654396507220e-12
2.650000000000000000e+02 6.728000000000000000e+03 1.749766997960477966e-12
2.660000000000000000e+02 6.765000000000000000e+03 1.757594070284085319e-12
2.670000000000000000e+02 6.802000000000000000e+03 1.759092871367329280e-12
2.680000000000000000e+02 6.839000000000000000e+03 1.755873224595916327e-12
2.690000000000000000e+02 6.877000000000000000e+03 1.534550264636891370e-12
2.700000000000000000e+02 6.915000000000000000e+03 1.477207245415002035e-12
2.710000000000000000e+02 6.953000000000000000e+03 1.429079077297501499e-12
2.720000000000000000e+02 6.991000000000000000e+03 1.386724068908051777e-12
2.730000000000000000e+02 7.029000000000000000e+03 1.357469692209178902e-12
2.740000000000000000e+02 7.067000000000000000e+03 1.343092304040283125e-12
2.750000000000000000e+02 7.105000000000000000e+03 1.342148614469351742e-12
2.760000000000000000e+02 7.143000000000000000e+03 1.351030398666352994e-12
2.770000000000000000e+02 7.181000000000000000e+03 1.365851876045098834e-12
2.780000000000000000e+02 7.219000000000000000e+03 1.382727266019401213e-12
2.790000000000000000e+02 7.257000000000000000e+03 1.397937321456765858e-12
2.800000000000000000e+02 7.295000000000000000e+03 1.409039551703017423e-12
2.810000000000000000e+02 7.333000000000000000e+03 1.415145778338455784e-12
2.820000000000000000e+02 7.371000000000000000e+03 1.416256001363080941e-12
2.830000000000000000e+02 7.409000000000000000e+03 1.413480443801518049e-12
2.840000000000000000e+02 7.447000000000000000e+03 1.408317906737011072e-12
2.850000000000000000e+02 7.486000000000000000e+03 1.229294444016204579e-12
2.860000000000000000e+02 7.525000000000000000e+03 1.183886322309035677e-12
2.870000000000000000e+02 7.564000000000000000e+03 1.147137940193942995e-12
2.880000000000000000e+02 7.603000000000000000e+03 1.115052494782275971e-12
2.890000000000000000e+02 7.642000000000000000e+03 1.093403145802085419e-12
2.900000000000000000e+02 7.681000000000000000e+03 1.083244605126765236e-12
2.910000000000000000e+02 7.720000000000000000e+03 1.083244605126765236e-12
2.920000000000000000e+02 7.759000000000000000e+03 1.090849632845447559e-12
2.930000000000000000e+02 7.798000000000000000e+03 1.102729019208936734e-12
2.940000000000000000e+02 7.837000000000000000e+03 1.115718628597051065e-12
2.950000000000000000e+02 7.876000000000000000e+03 1.127320459204383951e-12
2.960000000000000000e+02 7.915000000000000000e+03 1.135591620737841367e-12
2.970000000000000000e+02 7.954000000000000000e+03 1.139810468231416962e-12
2.980000000000000000e+02 7.993000000000000000e+03 1.140254557441267025e-12
2.990000000000000000e+02 8.032000000000000000e+03 1.138034111392016712e-12
3.000000000000000000e+02 8.071000000000000000e+03 1.133815263898441117e-12
3.010000000000000000e+02 8.110000000000000000e+03 1.129152327195015459e-12
3.020000000000000000e+02 8.150000000000000000e+03 9.856560012622139766e-13
3.030000000000000000e+02 8.190000000000000000e+03 9.506284648352902877e-13
3.040000000000000000e+02 8.230000000000000000e+03 9.228728892196613742e-13
3.050000000000000000e+02 8.270000000000000000e+03 8.985590049803704460e-13
3.060000000000000000e+02 8.310000000000000000e+03 8.823497488208431605e-13
3.070000000000000000e+02 8.350000000000000000e+03 8.749667657070858695e-13
3.080000000000000000e+02 8.390000000000000000e+03 8.751888103120109008e-13
3.090000000000000000e+02 8.430000000000000000e+03 8.812395257962180040e-13
3.100000000000000000e+02 8.470000000000000000e+03 8.903988657493755454e-13
3.110000000000000000e+02 8.510000000000000000e+03 9.002798506685394386e-13
3.120000000000000000e+02 8.550000000000000000e+03 9.090506125630781753e-13
3.130000000000000000e+02 8.590000000000000000e+03 9.152123503497477941e-13
3.140000000000000000e+02 8.630000000000000000e+03 9.183209748186982324e-13
3.150000000000000000e+02 8.670000000000000000e+03 9.185430194236232637e-13
3.160000000000000000e+02 8.710000000000000000e+03 9.166556402817604976e-13
3.170000000000000000e+02 8.750000000000000000e+03 9.134915046615788015e-13
3.180000000000000000e+02 8.790000000000000000e+03 9.099387909827783005e-13
3.190000000000000000e+02 8.831000000000000000e+03 7.942535518168369890e-13
3.200000000000000000e+02 8.872000000000000000e+03 7.664424650499768177e-13
3.210000000000000000e+02 8.913000000000000000e+03 7.442380045574736869e-13
3.220000000000000000e+02 8.954000000000000000e+03 7.249201239289959631e-13
3.230000000000000000e+02 8.995000000000000000e+03 7.119305145408816315e-13
3.240000000000000000e+02 9.036000000000000000e+03 7.060463325103683019e-13
3.250000000000000000e+02 9.077000000000000000e+03 7.063793994177558488e-13
3.260000000000000000e+02 9.118000000000000000e+03 7.110423361211815063e-13
3.270000000000000000e+02 9.159000000000000000e+03 7.183698080837075395e-13
3.280000000000000000e+02 9.200000000000000000e+03 7.261968804073148931e-13
3.290000000000000000e+02 9.241000000000000000e+03 7.331912854624533793e-13
3.300000000000000000e+02 9.282000000000000000e+03 7.381317779220353259e-13
3.310000000000000000e+02 9.323000000000000000e+03 7.405187574249794125e-13
3.320000000000000000e+02 9.364000000000000000e+03 7.407963131811357016e-13
3.330000000000000000e+02 9.405000000000000000e+03 7.392420009466604824e-13
3.340000000000000000e+02 9.446000000000000000e+03 7.366884879900226224e-13
3.350000000000000000e+02 9.487000000000000000e+03 7.339129304284597310e-13
3.360000000000000000e+02 9.528000000000000000e+03 7.314704397742843867e-13
3.370000000000000000e+02 9.570000000000000000e+03 6.388223283693150734e-13
3.380000000000000000e+02 9.612000000000000000e+03 6.172840016915870365e-13
3.390000000000000000e+02 9.654000000000000000e+03 6.002975894148221414e-13
3.400000000000000000e+02 9.696000000000000000e+03 5.854761120360763016e-13
3.410000000000000000e+02 9.738000000000000000e+03 5.753175713607561192e-13
3.420000000000000000e+02 9.780000000000000000e+03 5.707656569597929774e-13
3.430000000000000000e+02 9.822000000000000000e+03 5.709321904134867509e-13
3.440000000000000000e+02 9.864000000000000000e+03 5.745404152435185097e-13
3.450000000000000000e+02 9.906000000000000000e+03 5.801470415178755502e-13
3.460000000000000000e+02 9.948000000000000000e+03 5.863087793045451690e-13
3.470000000000000000e+02 9.990000000000000000e+03 5.915823386715146626e-13
3.480000000000000000e+02 1.003200000000000000e+04 5.954126081064714526e-13
3.490000000000000000e+02 1.007400000000000000e+04 5.972999872483342187e-13
3.500000000000000000e+02 1.011600000000000000e+04 5.974110095507967344e-13
3.510000000000000000e+02 1.015800000000000000e+04 5.961342530724778044e-13
3.520000000000000000e+02 1.020000000000000000e+04 5.943578962330775539e-13
3.530000000000000000e+02 1.024200000000000000e+04 5.921374501838272408e-13
3.540000000000000000e+02 1.028400000000000000e+04 5.902500710419644747e-13
3.550000000000000000e+02 1.032700000000000000e+04 5.155875726359226974e-13
3.560000000000000000e+02 1.037000000000000000e+04 4.982125823005389975e-13
3.570000000000000000e+02 1.041300000000000000e+04 4.846678614001120877e-13
3.580000000000000000e+02 1.045600000000000000e+04 4.726774527341603971e-13
3.590000000000000000e+02 1.049900000000000000e+04 4.645728246543967543e-13
3.600000000000000000e+02 1.054200000000000000e+04 4.609090886731337378e-13
3.610000000000000000e+02 1.058500000000000000e+04 4.611311332780587691e-13
3.620000000000000000e+02 1.062800000000000000e+04 4.640177131420841761e-13
3.630000000000000000e+02 1.067100000000000000e+04 4.685141163918160601e-13
3.640000000000000000e+02 1.071400000000000000e+04 4.733435865489354910e-13
3.650000000000000000e+02 1.075700000000000000e+04 4.776734563449736015e-13
3.660000000000000000e+02 1.080000000000000000e+04 4.807820808139240398e-13
3.670000000000000000e+02 1.084300000000000000e+04 4.823363930483992590e-13
3.680000000000000000e+02 1.088600000000000000e+04 4.823363930483992590e-13
3.690000000000000000e+02 1.092900000000000000e+04 4.813371923262366181e-13
3.700000000000000000e+02 1.097200000000000000e+04 4.797828800917613989e-13
3.710000000000000000e+02 1.101500000000000000e+04 4.781175455548236641e-13
3.720000000000000000e+02 1.105800000000000000e+04 4.765632333203484450e-13
3.730000000000000000e+02 1.110100000000000000e+04 4.755085214469545463e-13
3.740000000000000000e+02 1.114500000000000000e+04 4.156119892684273509e-13
3.750000000000000000e+02 1.118900000000000000e+04 4.021782906704629568e-13
3.760000000000000000e+02 1.123300000000000000e+04 3.916311719365239696e-13
3.770000000000000000e+02 1.127700000000000000e+04 3.821942762272101390e-13
3.780000000000000000e+02 1.132100000000000000e+04 3.758660049868467468e-13
3.790000000000000000e+02 1.136500000000000000e+04 3.729239139715900819e-13
3.800000000000000000e+02 1.140900000000000000e+04 3.728128916691275663e-13
3.810000000000000000e+02 1.145300000000000000e+04 3.750333377183778794e-13
3.820000000000000000e+02 1.149700000000000000e+04 3.784750290947158646e-13
3.830000000000000000e+02 1.154100000000000000e+04 3.823052985296726547e-13
3.840000000000000000e+02 1.158500000000000000e+04 3.855804564523168665e-13
3.850000000000000000e+02 1.162900000000000000e+04 3.881339694089547265e-13
3.860000000000000000e+02 1.167300000000000000e+04 3.892997035848111409e-13
3.870000000000000000e+02 1.171700000000000000e+04 3.894107258872736566e-13
3.880000000000000000e+02 1.176100000000000000e+04 3.886890809212673048e-13
3.890000000000000000e+02 1.180500000000000000e+04 3.874678355941796326e-13
3.900000000000000000e+02 1.184900000000000000e+04 3.861910791158607026e-13
3.910000000000000000e+02 1.189300000000000000e+04 3.849143226375417726e-13
3.920000000000000000e+02 1.193700000000000000e+04 3.841926776715354208e-13
3.930000000000000000e+02 1.198100000000000000e+04 3.836375661592228425e-13
3.940000000000000000e+02 1.202600000000000000e+04 3.357314426466473378e-13
3.950000000000000000e+02 1.207100000000000000e+04 3.251288127614770929e-13
3.960000000000000000e+02 1.211600000000000000e+04 3.168021400767884188e-13
3.970000000000000000e+02 1.216100000000000000e+04 3.092526235093373543e-13
3.980000000000000000e+02 1.220600000000000000e+04 3.040345752935991186e-13
3.990000000000000000e+02 1.225100000000000000e+04 3.015920846394237742e-13
4.000000000000000000e+02 1.229600000000000000e+04 3.015365734881925164e-13
4.010000000000000000e+02 1.234100000000000000e+04 3.030353745714364777e-13
4.020000000000000000e+02 1.238600000000000000e+04 3.058664432842306269e-13
4.030000000000000000e+02 1.243100000000000000e+04 3.088640454507185495e-13
4.040000000000000000e+02 1.247600000000000000e+04 3.115285807098189252e-13
4.050000000000000000e+02 1.252100000000000000e+04 3.134714710029129492e-13
4.060000000000000000e+02 1.256600000000000000e+04 3.144706717250755901e-13
4.070000000000000000e+02 1.261100000000000000e+04 3.145816940275381057e-13
4.080000000000000000e+02 1.265600000000000000e+04 3.140820936664567853e-13
4.090000000000000000e+02 1.270100000000000000e+04 3.131384040955254022e-13
4.100000000000000000e+02 1.274600000000000000e+04 3.120836922221315035e-13
4.110000000000000000e+02 1.279100000000000000e+04 3.110289803487376048e-13
4.120000000000000000e+02 1.283600000000000000e+04 3.104183576851937687e-13
4.130000000000000000e+02 1.288100000000000000e+04 3.100297796265749639e-13
4.140000000000000000e+02 1.292700000000000000e+04 2.712274849159257428e-13
4.150000000000000000e+02 1.297300000000000000e+04 2.627342787775432953e-13
4.160000000000000000e+02 1.301900000000000000e+04 2.560174294785610982e-13
4.170000000000000000e+02 1.306500000000000000e+04 2.499667139943539951e-13
4.180000000000000000e+02 1.311100000000000000e+04 2.457478665007784002e-13
4.190000000000000000e+02 1.315700000000000000e+04 2.438604873589156341e-13
4.200000000000000000e+02 1.320300000000000000e+04 2.438049762076843763e-13
4.210000000000000000e+02 1.324900000000000000e+04 2.451372438372345641e-13
4.220000000000000000e+02 1.329500000000000000e+04 2.473021787352536194e-13
4.230000000000000000e+02 1.334100000000000000e+04 2.496891582381977059e-13
4.240000000000000000e+02 1.338700000000000000e+04 2.518540931362167612e-13
4.250000000000000000e+02 1.343300000000000000e+04 2.534639165219232382e-13
4.260000000000000000e+02 1.347900000000000000e+04 2.541855614879295899e-13
4.270000000000000000e+02 1.352500000000000000e+04 2.542965837903921056e-13
4.280000000000000000e+02 1.357100000000000000e+04 2.537414722780795273e-13
4.290000000000000000e+02 1.361700000000000000e+04 2.530198273120731756e-13
4.300000000000000000e+02 1.366300000000000000e+04 2.521316488923730503e-13
4.310000000000000000e+02 1.370900000000000000e+04 2.513544927751354408e-13
4.320000000000000000e+02 1.375500000000000000e+04 2.509104035652853781e-13
4.330000000000000000e+02 1.380100000000000000e+04 2.505218255066665733e-13
4.340000000000000000e+02 1.384700000000000000e+04 2.506328478091290890e-13
4.350000000000000000e+02 1.389400000000000000e+04 2.193800696659309324e-13
4.360000000000000000e+02 1.394100000000000000e+04 2.126077092157174775e-13
4.370000000000000000e+02 1.398800000000000000e+04 2.072786386975167261e-13
4.380000000000000000e+02 1.403500000000000000e+04 2.022826350867035217e-13
4.390000000000000000e+02 1.408200000000000000e+04 1.988964548615967942e-13
4.400000000000000000e+02 1.412900000000000000e+04 1.972311203246590594e-13
4.410000000000000000e+02 1.417600000000000000e+04 1.971756091734278016e-13
4.420000000000000000e+02 1.422300000000000000e+04 1.982858321980529581e-13
4.430000000000000000e+02 1.427000000000000000e+04 1.999511667349906929e-13
4.440000000000000000e+02 1.431700000000000000e+04 2.018940570280847169e-13
4.450000000000000000e+02 1.436400000000000000e+04 2.035593915650224517e-13
4.460000000000000000e+02 1.441100000000000000e+04 2.047806368921101239e-13
4.470000000000000000e+02 1.445800000000000000e+04 2.055022818581164756e-13
4.480000000000000000e+02 1.450500000000000000e+04 2.056133041605789913e-13
4.490000000000000000e+02 1.455200000000000000e+04 2.052247261019601865e-13
4.500000000000000000e+02 1.459900000000000000e+04 2.046696145896476082e-13
4.510000000000000000e+02 1.464600000000000000e+04 2.040034807748725143e-13
4.520000000000000000e+02 1.469300000000000000e+04 2.033373469600974204e-13
4.530000000000000000e+02 1.474000000000000000e+04 2.028932577502473578e-13
4.540000000000000000e+02 1.478700000000000000e+04 2.027267242965535843e-13
4.550000000000000000e+02 1.483400000000000000e+04 2.027267242965535843e-13
4.560000000000000000e+02 1.488100000000000000e+04 2.027822354477848421e-13
4.570000000000000000e+02 1.492900000000000000e+04 1.775801727887937886e-13
4.580000000000000000e+02 1.497700000000000000e+04 1.722511022705930372e-13
4.590000000000000000e+02 1.502500000000000000e+04 1.679212324745549267e-13
4.600000000000000000e+02 1.507300000000000000e+04 1.638134072834418475e-13
4.610000000000000000e+02 1.512100000000000000e+04 1.611488720243414718e-13
4.620000000000000000e+02 1.516900000000000000e+04 1.595945597898662527e-13
4.630000000000000000e+02 1.521700000000000000e+04 1.595390486386349949e-13
4.640000000000000000e+02 1.526500000000000000e+04 1.602606936046413466e-13
4.650000000000000000e+02 1.531300000000000000e+04 1.617039835366540501e-13
4.660000000000000000e+02 1.536100000000000000e+04 1.632582957711292693e-13
4.670000000000000000e+02 1.540900000000000000e+04 1.647015857031419728e-13
4.680000000000000000e+02 1.545700000000000000e+04 1.657007864253046137e-13
4.690000000000000000e+02 1.550500000000000000e+04 1.662558979376171919e-13
4.700000000000000000e+02 1.555300000000000000e+04 1.663669202400797076e-13
4.710000000000000000e+02 1.560100000000000000e+04 1.660893644839234184e-13
4.720000000000000000e+02 1.564900000000000000e+04 1.656452752740733558e-13
4.730000000000000000e+02 1.569700000000000000e+04 1.649791414592982619e-13
4.740000000000000000e+02 1.574500000000000000e+04 1.645905634006794571e-13
4.750000000000000000e+02 1.579300000000000000e+04 1.642019853420606523e-13
4.760000000000000000e+02 1.584100000000000000e+04 1.639244295859043632e-13
4.770000000000000000e+02 1.588900000000000000e+04 1.639244295859043632e-13
4.780000000000000000e+02 1.593700000000000000e+04 1.639799407371356210e-13
4.790000000000000000e+02 1.598500000000000000e+04 1.642019853420606523e-13
4.800000000000000000e+02 1.603400000000000000e+04 1.438849039914202876e-13
4.810000000000000000e+02 1.608300000000000000e+04 1.394995230441509193e-13
4.820000000000000000e+02 1.613200000000000000e+04 1.358357870628879027e-13
4.830000000000000000e+02 1.618100000000000000e+04 1.326161402914749488e-13
4.840000000000000000e+02 1.623000000000000000e+04 1.303401830909933778e-13
4.850000000000000000e+02 1.627900000000000000e+04 1.291744489151369635e-13
4.860000000000000000e+02 1.632800000000000000e+04 1.289524043102119322e-13
4.870000000000000000e+02 1.637700000000000000e+04 1.296740492762182839e-13
4.880000000000000000e+02 1.642600000000000000e+04 1.308397834520746983e-13
4.890000000000000000e+02 1.647500000000000000e+04 1.321165399303936283e-13
4.900000000000000000e+02 1.652400000000000000e+04 1.332822741062500427e-13
4.910000000000000000e+02 1.657300000000000000e+04 1.340594302234876523e-13
4.920000000000000000e+02 1.662200000000000000e+04 1.346145417358002305e-13
4.930000000000000000e+02 1.667100000000000000e+04 1.346145417358002305e-13
4.940000000000000000e+02 1.672000000000000000e+04 1.343924971308751992e-13
4.950000000000000000e+02 1.676900000000000000e+04 1.340594302234876523e-13
4.960000000000000000e+02 1.681800000000000000e+04 1.336153410136375896e-13
4.970000000000000000e+02 1.686700000000000000e+04 1.331712518037875270e-13
4.980000000000000000e+02 1.691600000000000000e+04 1.327826737451687222e-13
4.990000000000000000e+02 1.696500000000000000e+04 1.326716514427062066e-13
5.000000000000000000e+02 1.701400000000000000e+04 1.327271625939374644e-13
5.010000000000000000e+02 1.706300000000000000e+04 1.326716514427062066e-13
5.020000000000000000e+02 1.711200000000000000e+04 1.328936960476312379e-13
5.030000000000000000e+02 1.716100000000000000e+04 1.329492071988624957e-13
5.040000000000000000e+02 1.721100000000000000e+04 1.165179064344101789e-13
5.050000000000000000e+02 1.726100000000000000e+04 1.129651927556096780e-13
5.060000000000000000e+02 1.731100000000000000e+04 1.100786128915842710e-13
5.070000000000000000e+02 1.736100000000000000e+04 1.074140776324838953e-13
5.080000000000000000e+02 1.741100000000000000e+04 1.054711873393898713e-13
5.090000000000000000e+02 1.746100000000000000e+04 1.045830089196897461e-13
5.100000000000000000e+02 1.751100000000000000e+04 1.044719866172272305e-13
5.110000000000000000e+02 1.756100000000000000e+04 1.050270981295398087e-13
5.120000000000000000e+02 1.761100000000000000e+04 1.058597653980086761e-13
5.130000000000000000e+02 1.766100000000000000e+04 1.069144772714025748e-13
5.140000000000000000e+02 1.771100000000000000e+04 1.079136779935652157e-13
5.150000000000000000e+02 1.776100000000000000e+04 1.084687895058777940e-13
5.160000000000000000e+02 1.781100000000000000e+04 1.089128787157278566e-13
5.170000000000000000e+02 1.786100000000000000e+04 1.089128787157278566e-13
5.180000000000000000e+02 1.791100000000000000e+04 1.087463452620340831e-13
5.190000000000000000e+02 1.796100000000000000e+04 1.084687895058777940e-13
5.200000000000000000e+02 1.801100000000000000e+04 1.080802114472589892e-13
5.210000000000000000e+02 1.806100000000000000e+04 1.078026556911027001e-13
5.220000000000000000e+02 1.811100000000000000e+04 1.076361222374089266e-13
5.230000000000000000e+02 1.816100000000000000e+04 1.075250999349464109e-13
5.240000000000000000e+02 1.821100000000000000e+04 1.073585664812526375e-13
5.250000000000000000e+02 1.826100000000000000e+04 1.074140776324838953e-13
5.260000000000000000e+02 1.831100000000000000e+04 1.074695887837151531e-13
5.270000000000000000e+02 1.836100000000000000e+04 1.077471445398714422e-13
5.280000000000000000e+02 1.841100000000000000e+04 1.077471445398714422e-13
5.290000000000000000e+02 1.846200000000000000e+04 9.442446824436956376e-14
5.300000000000000000e+02 1.851300000000000000e+04 9.142686607788164110e-14
5.310000000000000000e+02 1.856400000000000000e+04 8.909539772616881237e-14
5.320000000000000000e+02 1.861500000000000000e+04 8.698597397938101494e-14
5.330000000000000000e+02 1.866600000000000000e+04 8.537615059367453796e-14
5.340000000000000000e+02 1.871700000000000000e+04 8.465450562766818621e-14
5.350000000000000000e+02 1.876800000000000000e+04 8.454348332520567055e-14
5.360000000000000000e+02 1.881900000000000000e+04 8.498757253505573317e-14
5.370000000000000000e+02 1.887000000000000000e+04 8.570921750106208492e-14
5.380000000000000000e+02 1.892100000000000000e+04 8.665290707199346798e-14
5.390000000000000000e+02 1.897200000000000000e+04 8.737455203799981973e-14
5.400000000000000000e+02 1.902300000000000000e+04 8.792966355031239800e-14
5.410000000000000000e+02 1.907400000000000000e+04 8.831824160893120279e-14
5.420000000000000000e+02 1.912500000000000000e+04 8.820721930646868714e-14
5.430000000000000000e+02 1.917600000000000000e+04 8.809619700400617148e-14
5.440000000000000000e+02 1.922700000000000000e+04 8.787415239908114017e-14
5.450000000000000000e+02 1.927800000000000000e+04 8.754108549169359321e-14
5.460000000000000000e+02 1.932900000000000000e+04 8.726352973553730408e-14
5.470000000000000000e+02 1.938000000000000000e+04 8.709699628184353060e-14
5.480000000000000000e+02 1.943100000000000000e+04 8.693046282814975712e-14
5.490000000000000000e+02 1.948200000000000000e+04 8.698597397938101494e-14
5.500000000000000000e+02 1.953300000000000000e+04 8.704148513061227277e-14
5.510000000000000000e+02 1.958400000000000000e+04 8.704148513061227277e-14
5.520000000000000000e+02 1.963500000000000000e+04 8.715250743307478842e-14
5.530000000000000000e+02 1.968600000000000000e+04 8.731904088676856190e-14
5.540000000000000000e+02 1.973700000000000000e+04 8.737455203799981973e-14
5.550000000000000000e+02 1.978900000000000000e+04 7.643885524544202781e-14
5.560000000000000000e+02 1.984100000000000000e+04 7.405187574249794125e-14
5.570000000000000000e+02 1.989300000000000000e+04 7.222000775186643295e-14
5.580000000000000000e+02 1.994500000000000000e+04 7.033262861000366684e-14
5.590000000000000000e+02 1.999700000000000000e+04 6.916689443414725247e-14
5.600000000000000000e+02 2.004900000000000000e+04 6.861178292183467420e-14


==> data/CUR/CUR_a1a_L_1.331492e-01_mu_2.662985e-04_sigma_0.000000e+00_zeta_0.000000e+00_xi_poly2_maxiter_20000_inneriter_20000_no_mu.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 1.522867596895485787e-01
1.000000000000000000e+00 2.000000000000000000e+00 1.498432039533859061e-02
2.000000000000000000e+00 4.000000000000000000e+00 1.166610241466498055e-02
3.000000000000000000e+00 6.000000000000000000e+00 8.792551169950979517e-03
4.000000000000000000e+00 8.000000000000000000e+00 6.435983795326949419e-03
5.000000000000000000e+00 1.000000000000000000e+01 4.556534500315123637e-03
6.000000000000000000e+00 1.200000000000000000e+01 3.090877017817905692e-03
7.000000000000000000e+00 1.400000000000000000e+01 1.992880342321756704e-03
8.000000000000000000e+00 1.700000000000000000e+01 1.193566878360974304e-03
9.000000000000000000e+00 2.000000000000000000e+01 6.599519373831630453e-04
1.000000000000000000e+01 2.300000000000000000e+01 3.332043101321735534e-04
1.100000000000000000e+01 2.900000000000000000e+01 1.932718559193302710e-04
1.200000000000000000e+01 3.400000000000000000e+01 1.045965154496952820e-04
1.300000000000000000e+01 3.800000000000000000e+01 6.287381949665604708e-05
1.400000000000000000e+01 4.200000000000000000e+01 4.457434986143704592e-05
1.500000000000000000e+01 4.700000000000000000e+01 3.748773619155487680e-05
1.600000000000000000e+01 5.200000000000000000e+01 3.489973719128514063e-05
1.700000000000000000e+01 5.800000000000000000e+01 3.317028674215682926e-05
1.800000000000000000e+01 6.500000000000000000e+01 3.084499311306609926e-05
1.900000000000000000e+01 7.600000000000000000e+01 2.761211281787634420e-05
2.000000000000000000e+01 9.900000000000000000e+01 2.372763367969321635e-05
2.100000000000000000e+01 1.210000000000000000e+02 1.964311171170907144e-05
2.200000000000000000e+01 1.390000000000000000e+02 1.579745680185817847e-05
2.300000000000000000e+01 1.550000000000000000e+02 1.250505576594340695e-05
2.400000000000000000e+01 1.700000000000000000e+02 9.907386682550534118e-06
2.500000000000000000e+01 1.840000000000000000e+02 7.999468353225847039e-06
2.600000000000000000e+01 1.960000000000000000e+02 6.677666584575803199e-06
2.700000000000000000e+01 2.060000000000000000e+02 5.790064324662225204e-06
2.800000000000000000e+01 2.150000000000000000e+02 5.177810441125973995e-06
2.900000000000000000e+01 2.240000000000000000e+02 4.704412798151036412e-06
3.000000000000000000e+01 2.330000000000000000e+02 4.271534814859201390e-06
3.100000000000000000e+01 2.420000000000000000e+02 3.823042665496156900e-06
3.200000000000000000e+01 2.510000000000000000e+02 3.341062953243767453e-06
3.300000000000000000e+01 2.600000000000000000e+02 2.836724337318408118e-06
3.400000000000000000e+01 2.700000000000000000e+02 2.338430449999595595e-06
3.500000000000000000e+01 2.800000000000000000e+02 1.880110214902419585e-06
3.600000000000000000e+01 2.920000000000000000e+02 1.491022150412746328e-06
3.700000000000000000e+01 3.070000000000000000e+02 1.189457092598544818e-06
3.800000000000000000e+01 3.260000000000000000e+02 9.794184731570787505e-07
3.900000000000000000e+01 3.450000000000000000e+02 8.517424697207509610e-07
4.000000000000000000e+01 3.640000000000000000e+02 7.880451233233110031e-07
4.100000000000000000e+01 3.830000000000000000e+02 7.650892827060218337e-07
4.200000000000000000e+01 4.010000000000000000e+02 7.598518864671000017e-07
4.300000000000000000e+01 4.200000000000000000e+02 7.533991132624429099e-07
4.400000000000000000e+01 4.390000000000000000e+02 7.333375627860405643e-07
4.500000000000000000e+01 4.590000000000000000e+02 6.943645808887843884e-07
4.600000000000000000e+01 4.800000000000000000e+02 6.373732714393121057e-07
4.700000000000000000e+01 5.010000000000000000e+02 5.675515221681415312e-07
4.800000000000000000e+01 5.220000000000000000e+02 4.921211811392822710e-07
4.900000000000000000e+01 5.430000000000000000e+02 4.183325009177174536e-07
5.000000000000000000e+01 5.620000000000000000e+02 3.519492401404811233e-07
5.100000000000000000e+01 5.800000000000000000e+02 2.963037398218126839e-07
5.200000000000000000e+01 5.970000000000000000e+02 2.523579653024299319e-07
5.300000000000000000e+01 6.140000000000000000e+02 2.190954476177786603e-07
5.400000000000000000e+01 6.300000000000000000e+02 1.943819144534231214e-07
5.500000000000000000e+01 6.460000000000000000e+02 1.756531234908820238e-07
5.600000000000000000e+01 6.620000000000000000e+02 1.606805558607149464e-07
5.700000000000000000e+01 6.780000000000000000e+02 1.478871298199457840e-07
5.800000000000000000e+01 6.940000000000000000e+02 1.364524860880678148e-07
5.900000000000000000e+01 7.100000000000000000e+02 1.261755268044950640e-07
6.000000000000000000e+01 7.270000000000000000e+02 1.171898299512363906e-07
6.100000000000000000e+01 7.440000000000000000e+02 1.097198570887414348e-07
6.200000000000000000e+01 7.620000000000000000e+02 1.037703130091216508e-07
6.300000000000000000e+01 7.810000000000000000e+02 9.909199955027148121e-08
6.400000000000000000e+01 8.000000000000000000e+02 9.516866111836108644e-08
6.500000000000000000e+01 8.200000000000000000e+02 9.130720973749006930e-08
6.600000000000000000e+01 8.410000000000000000e+02 8.685762370452820846e-08
6.700000000000000000e+01 8.620000000000000000e+02 8.135497209238451433e-08
6.800000000000000000e+01 8.840000000000000000e+02 7.460830842020982345e-08
6.900000000000000000e+01 9.060000000000000000e+02 6.678683589500522544e-08
7.000000000000000000e+01 9.280000000000000000e+02 5.832788263493426939e-08
7.100000000000000000e+01 9.500000000000000000e+02 4.985149687497525406e-08
7.200000000000000000e+01 9.720000000000000000e+02 4.201564690609060904e-08
7.300000000000000000e+01 9.940000000000000000e+02 3.537925435947997244e-08
7.400000000000000000e+01 1.016000000000000000e+03 3.029914036334346861e-08
7.500000000000000000e+01 1.038000000000000000e+03 2.687872552309400476e-08
7.600000000000000000e+01 1.060000000000000000e+03 2.497307610704879721e-08
7.700000000000000000e+01 1.082000000000000000e+03 2.424230721720377346e-08
7.800000000000000000e+01 1.103000000000000000e+03 2.424380957100069622e-08
7.900000000000000000e+01 1.124000000000000000e+03 2.449843206075996704e-08
8.000000000000000000e+01 1.145000000000000000e+03 2.461496073635771609e-08
8.100000000000000000e+01 1.166000000000000000e+03 2.432308260358340135e-08
8.200000000000000000e+01 1.187000000000000000e+03 2.350239924897579158e-08
8.300000000000000000e+01 1.208000000000000000e+03 2.217365846490793047e-08
8.400000000000000000e+01 1.229000000000000000e+03 2.046350794371321058e-08
8.500000000000000000e+01 1.250000000000000000e+03 1.855532394401393503e-08
8.600000000000000000e+01 1.271000000000000000e+03 1.663877818858239266e-08
8.700000000000000000e+01 1.293000000000000000e+03 1.486312450893478854e-08
8.800000000000000000e+01 1.315000000000000000e+03 1.333377275258840200e-08
8.900000000000000000e+01 1.337000000000000000e+03 1.207647076784112983e-08
9.000000000000000000e+01 1.359000000000000000e+03 1.106499647463010660e-08
9.100000000000000000e+01 1.382000000000000000e+03 1.023265794319883071e-08
9.200000000000000000e+01 1.405000000000000000e+03 9.515131405013477206e-09
9.300000000000000000e+01 1.428000000000000000e+03 8.846236354553838055e-09
9.400000000000000000e+01 1.452000000000000000e+03 8.183455690868868260e-09
9.500000000000000000e+01 1.476000000000000000e+03 7.527169554322199474e-09
9.600000000000000000e+01 1.500000000000000000e+03 6.892901194266443099e-09
9.700000000000000000e+01 1.524000000000000000e+03 6.314973821641700624e-09
9.800000000000000000e+01 1.548000000000000000e+03 5.830239235837808565e-09
9.900000000000000000e+01 1.572000000000000000e+03 5.465133456894477604e-09
1.000000000000000000e+02 1.597000000000000000e+03 5.222885013367317697e-09
1.010000000000000000e+02 1.622000000000000000e+03 5.095612265471061164e-09
1.020000000000000000e+02 1.647000000000000000e+03 5.045905471234846118e-09
1.030000000000000000e+02 1.672000000000000000e+03 5.026668248309107412e-09
1.040000000000000000e+02 1.697000000000000000e+03 4.988192192634244293e-09
1.050000000000000000e+02 1.721000000000000000e+03 4.891297866738142375e-09
1.060000000000000000e+02 1.745000000000000000e+03 4.701712297272564456e-09
1.070000000000000000e+02 1.770000000000000000e+03 4.410010634448013889e-09
1.080000000000000000e+02 1.795000000000000000e+03 4.033407552395118500e-09
1.090000000000000000e+02 1.820000000000000000e+03 3.596394793081714170e-09
1.100000000000000000e+02 1.845000000000000000e+03 3.136226667255215261e-09
1.110000000000000000e+02 1.870000000000000000e+03 2.693220646499128179e-09
1.120000000000000000e+02 1.895000000000000000e+03 2.303370660872161579e-09
1.130000000000000000e+02 1.920000000000000000e+03 1.992848830401072746e-09
1.140000000000000000e+02 1.945000000000000000e+03 1.774834390566581988e-09
1.150000000000000000e+02 1.970000000000000000e+03 1.648926883923707010e-09
1.160000000000000000e+02 1.995000000000000000e+03 1.602875943085280142e-09
1.170000000000000000e+02 2.021000000000000000e+03 1.613202960104587191e-09
1.180000000000000000e+02 2.047000000000000000e+03 1.659670678666458343e-09
1.190000000000000000e+02 2.073000000000000000e+03 1.715343866948160212e-09
1.200000000000000000e+02 2.099000000000000000e+03 1.758657608430524988e-09
1.210000000000000000e+02 2.125000000000000000e+03 1.774030866652509530e-09
1.220000000000000000e+02 2.151000000000000000e+03 1.752691491940794322e-09
1.230000000000000000e+02 2.178000000000000000e+03 1.690160400524831630e-09
1.240000000000000000e+02 2.205000000000000000e+03 1.594223364431712753e-09
1.250000000000000000e+02 2.232000000000000000e+03 1.470962185390334298e-09
1.260000000000000000e+02 2.259000000000000000e+03 1.330493437645685617e-09
1.270000000000000000e+02 2.286000000000000000e+03 1.183776243696144093e-09
1.280000000000000000e+02 2.313000000000000000e+03 1.041043862226587180e-09
1.290000000000000000e+02 2.340000000000000000e+03 9.108500620413906290e-10
1.300000000000000000e+02 2.367000000000000000e+03 7.994985784520736161e-10
1.310000000000000000e+02 2.394000000000000000e+03 7.108094668417663797e-10
1.320000000000000000e+02 2.421000000000000000e+03 6.461527424228563632e-10
1.330000000000000000e+02 2.448000000000000000e+03 6.046680378624103014e-10
1.340000000000000000e+02 2.475000000000000000e+03 5.836124361557892826e-10
1.350000000000000000e+02 2.502000000000000000e+03 5.787924028943791654e-10
1.360000000000000000e+02 2.529000000000000000e+03 5.850531725748453482e-10
1.370000000000000000e+02 2.557000000000000000e+03 5.949786774372967102e-10
1.380000000000000000e+02 2.585000000000000000e+03 6.062838564524497542e-10
1.390000000000000000e+02 2.613000000000000000e+03 6.128190732646032757e-10
1.400000000000000000e+02 2.641000000000000000e+03 6.108053507425381667e-10
1.410000000000000000e+02 2.669000000000000000e+03 5.979964856628328107e-10
1.420000000000000000e+02 2.697000000000000000e+03 5.737039177056146855e-10
1.430000000000000000e+02 2.725000000000000000e+03 5.388073320844455338e-10
1.440000000000000000e+02 2.753000000000000000e+03 4.955600929612558048e-10
1.450000000000000000e+02 2.781000000000000000e+03 4.472180958892124636e-10
1.460000000000000000e+02 2.809000000000000000e+03 3.975548223955627236e-10
1.470000000000000000e+02 2.838000000000000000e+03 3.488224709080611774e-10
1.480000000000000000e+02 2.867000000000000000e+03 3.068685305862572932e-10
1.490000000000000000e+02 2.896000000000000000e+03 2.729945158819191420e-10
1.500000000000000000e+02 2.925000000000000000e+03 2.484140670944157137e-10
1.510000000000000000e+02 2.954000000000000000e+03 2.332285475858952850e-10
1.520000000000000000e+02 2.983000000000000000e+03 2.263960130477471466e-10
1.530000000000000000e+02 3.012000000000000000e+03 2.259971654261505591e-10
1.540000000000000000e+02 3.041000000000000000e+03 2.295894030446277156e-10
1.550000000000000000e+02 3.070000000000000000e+03 2.345937888392768400e-10
1.560000000000000000e+02 3.099000000000000000e+03 2.386539299514822687e-10
1.570000000000000000e+02 3.128000000000000000e+03 2.399231369132337477e-10
1.580000000000000000e+02 3.158000000000000000e+03 2.360158735115192030e-10
1.590000000000000000e+02 3.188000000000000000e+03 2.286551503694056464e-10
1.600000000000000000e+02 3.218000000000000000e+03 2.172572122205451706e-10
1.610000000000000000e+02 3.248000000000000000e+03 2.026571688240608182e-10
1.620000000000000000e+02 3.278000000000000000e+03 1.861201748276641865e-10
1.630000000000000000e+02 3.308000000000000000e+03 1.690168005552550312e-10
1.640000000000000000e+02 3.338000000000000000e+03 1.526312409794172709e-10
1.650000000000000000e+02 3.368000000000000000e+03 1.380082159663231778e-10
1.660000000000000000e+02 3.398000000000000000e+03 1.258512738466777137e-10
1.670000000000000000e+02 3.428000000000000000e+03 1.164821017418660176e-10
1.680000000000000000e+02 3.458000000000000000e+03 1.098581225988937149e-10
1.690000000000000000e+02 3.488000000000000000e+03 1.056349452355220819e-10
1.700000000000000000e+02 3.518000000000000000e+03 1.032578467174971593e-10
1.710000000000000000e+02 3.549000000000000000e+03 1.010955208435859731e-10
1.720000000000000000e+02 3.580000000000000000e+03 1.001690952406875113e-10
1.730000000000000000e+02 3.611000000000000000e+03 9.920492205495179405e-11
1.740000000000000000e+02 3.642000000000000000e+03 9.774114850813475641e-11
1.750000000000000000e+02 3.673000000000000000e+03 9.554135260714247124e-11
1.760000000000000000e+02 3.704000000000000000e+03 9.251427401935075068e-11
1.770000000000000000e+02 3.735000000000000000e+03 8.870881806899433286e-11
1.780000000000000000e+02 3.766000000000000000e+03 8.428813202954188455e-11
1.790000000000000000e+02 3.797000000000000000e+03 7.948913749444841415e-11
1.800000000000000000e+02 3.828000000000000000e+03 7.457851003422888425e-11
1.810000000000000000e+02 3.859000000000000000e+03 6.981254463411801225e-11
1.820000000000000000e+02 3.890000000000000000e+03 6.540362695872659060e-11
1.830000000000000000e+02 3.922000000000000000e+03 6.070483005160554058e-11
1.840000000000000000e+02 3.954000000000000000e+03 5.717021300810642970e-11
1.850000000000000000e+02 3.986000000000000000e+03 5.423633764323199102e-11
1.860000000000000000e+02 4.018000000000000000e+03 5.183009577081065800e-11
1.870000000000000000e+02 4.050000000000000000e+03 4.987771307085608896e-11
1.880000000000000000e+02 4.082000000000000000e+03 4.825595478763489155e-11
1.890000000000000000e+02 4.114000000000000000e+03 4.682548793155660860e-11
1.900000000000000000e+02 4.146000000000000000e+03 4.545808174327703455e-11
1.910000000000000000e+02 4.178000000000000000e+03 4.405509290705822423e-11
1.920000000000000000e+02 4.210000000000000000e+03 4.255795715835120063e-11
1.930000000000000000e+02 4.242000000000000000e+03 4.095052075214766774e-11
1.940000000000000000e+02 4.274000000000000000e+03 3.925398894821796603e-11
1.950000000000000000e+02 4.306000000000000000e+03 3.751787769346037749e-11
1.960000000000000000e+02 4.338000000000000000e+03 3.580641338984946742e-11
1.970000000000000000e+02 4.371000000000000000e+03 3.355071775956730562e-11
1.980000000000000000e+02 4.404000000000000000e+03 3.190786523887823023e-11
1.990000000000000000e+02 4.437000000000000000e+03 3.045780294641531327e-11
2.000000000000000000e+02 4.470000000000000000e+03 2.919348096597218500e-11
2.010000000000000000e+02 4.503000000000000000e+03 2.811850752237887718e-11
2.020000000000000000e+02 4.536000000000000000e+03 2.719841019072077870e-11
2.030000000000000000e+02 4.569000000000000000e+03 2.637834395358140682e-11
2.040000000000000000e+02 4.602000000000000000e+03 2.559891187914331567e-11
2.050000000000000000e+02 4.635000000000000000e+03 2.480710081798065403e-11
2.060000000000000000e+02 4.668000000000000000e+03 2.396560727646601663e-11
2.070000000000000000e+02 4.701000000000000000e+03 2.305688973081032600e-11
2.080000000000000000e+02 4.734000000000000000e+03 2.208599969577562661e-11
2.090000000000000000e+02 4.767000000000000000e+03 2.107691798869382183e-11
2.100000000000000000e+02 4.801000000000000000e+03 1.955574591150366359e-11
2.110000000000000000e+02 4.835000000000000000e+03 1.846151009843310931e-11
2.120000000000000000e+02 4.869000000000000000e+03 1.747219036118963231e-11
2.130000000000000000e+02 4.903000000000000000e+03 1.661076831638297335e-11
2.140000000000000000e+02 4.937000000000000000e+03 1.591421439073315014e-11
2.150000000000000000e+02 4.971000000000000000e+03 1.538558169755788185e-11
2.160000000000000000e+02 5.005000000000000000e+03 1.500288782096959039e-11
2.170000000000000000e+02 5.039000000000000000e+03 1.472805211122363289e-11
2.180000000000000000e+02 5.073000000000000000e+03 1.451344600056359013e-11
2.190000000000000000e+02 5.107000000000000000e+03 1.431044172051088026e-11
2.200000000000000000e+02 5.141000000000000000e+03 1.407568506195389091e-11
2.210000000000000000e+02 5.175000000000000000e+03 1.377736813523711135e-11
2.220000000000000000e+02 5.209000000000000000e+03 1.339900412844485800e-11
2.230000000000000000e+02 5.243000000000000000e+03 1.294059304157713086e-11
2.240000000000000000e+02 5.278000000000000000e+03 1.200511912102797396e-11
2.250000000000000000e+02 5.313000000000000000e+03 1.133970695121888639e-11
2.260000000000000000e+02 5.348000000000000000e+03 1.068195532027971240e-11
2.270000000000000000e+02 5.383000000000000000e+03 1.005523442287881153e-11
2.280000000000000000e+02 5.418000000000000000e+03 9.502676423522871119e-12
2.290000000000000000e+02 5.453000000000000000e+03 9.046929871914244359e-12
2.300000000000000000e+02 5.488000000000000000e+03 8.694822639654375962e-12
2.310000000000000000e+02 5.523000000000000000e+03 8.440581567015215114e-12
2.320000000000000000e+02 5.558000000000000000e+03 8.268052908988465788e-12
2.330000000000000000e+02 5.593000000000000000e+03 8.154310560115618500e-12
2.340000000000000000e+02 5.628000000000000000e+03 8.072376100898281948e-12
2.350000000000000000e+02 5.663000000000000000e+03 7.996769912921308787e-12
2.360000000000000000e+02 5.698000000000000000e+03 7.906342247565589787e-12
2.370000000000000000e+02 5.733000000000000000e+03 7.786715716662229170e-12
2.380000000000000000e+02 5.768000000000000000e+03 7.631562048970863543e-12
2.390000000000000000e+02 5.804000000000000000e+03 7.110700916967971352e-12
2.400000000000000000e+02 5.840000000000000000e+03 6.811717856436416696e-12
2.410000000000000000e+02 5.876000000000000000e+03 6.506517546966961163e-12
2.420000000000000000e+02 5.912000000000000000e+03 6.199485369506874122e-12
2.430000000000000000e+02 5.948000000000000000e+03 5.913713962968358828e-12
2.440000000000000000e+02 5.984000000000000000e+03 5.662303959041992130e-12
2.450000000000000000e+02 6.020000000000000000e+03 5.451139539758287356e-12
2.460000000000000000e+02 6.056000000000000000e+03 5.280498260873400795e-12
2.470000000000000000e+02 6.092000000000000000e+03 5.146716386406069432e-12
2.480000000000000000e+02 6.128000000000000000e+03 5.041689288276529624e-12
2.490000000000000000e+02 6.164000000000000000e+03 4.956479671136548859e-12
2.500000000000000000e+02 6.200000000000000000e+03 4.880984505462038214e-12
2.510000000000000000e+02 6.236000000000000000e+03 4.807654274685546625e-12
2.520000000000000000e+02 6.272000000000000000e+03 4.731159908288873339e-12
2.530000000000000000e+02 6.308000000000000000e+03 4.649114426769074271e-12
2.540000000000000000e+02 6.345000000000000000e+03 4.294786748459955561e-12
2.550000000000000000e+02 6.382000000000000000e+03 4.138689391197658551e-12
2.560000000000000000e+02 6.419000000000000000e+03 3.990863195468818958e-12
2.570000000000000000e+02 6.456000000000000000e+03 3.847033802628629928e-12
2.580000000000000000e+02 6.493000000000000000e+03 3.719136110191811895e-12
2.590000000000000000e+02 6.530000000000000000e+03 3.611166921047015421e-12
2.600000000000000000e+02 6.567000000000000000e+03 3.522571123681927929e-12
2.610000000000000000e+02 6.604000000000000000e+03 3.451183783198530364e-12
2.620000000000000000e+02 6.641000000000000000e+03 3.392397474044628325e-12
2.630000000000000000e+02 6.678000000000000000e+03 3.340827614550789804e-12
2.640000000000000000e+02 6.715000000000000000e+03 3.291089623047582791e-12
2.650000000000000000e+02 6.752000000000000000e+03 3.239020163192662949e-12
2.660000000000000000e+02 6.789000000000000000e+03 3.182065722029392418e-12
2.670000000000000000e+02 6.826000000000000000e+03 3.120503855313927488e-12
2.680000000000000000e+02 6.863000000000000000e+03 3.055666830675818346e-12
2.690000000000000000e+02 6.901000000000000000e+03 2.776112673075203929e-12
2.700000000000000000e+02 6.939000000000000000e+03 2.662925435714669220e-12
2.710000000000000000e+02 6.977000000000000000e+03 2.563449452708255194e-12
2.720000000000000000e+02 7.015000000000000000e+03 2.474132010377161350e-12
2.730000000000000000e+02 7.053000000000000000e+03 2.403521826011001394e-12
2.740000000000000000e+02 7.091000000000000000e+03 2.353062189541788030e-12
2.750000000000000000e+02 7.129000000000000000e+03 2.320754699525195974e-12
2.760000000000000000e+02 7.167000000000000000e+03 2.302380508467649634e-12
2.770000000000000000e+02 7.205000000000000000e+03 2.292388501246023225e-12
2.780000000000000000e+02 7.243000000000000000e+03 2.284727962376109645e-12
2.790000000000000000e+02 7.281000000000000000e+03 2.273958799037245626e-12
2.800000000000000000e+02 7.319000000000000000e+03 2.255751141433393059e-12
2.810000000000000000e+02 7.357000000000000000e+03 2.228384143876382950e-12
2.820000000000000000e+02 7.395000000000000000e+03 2.192024339819909073e-12
2.830000000000000000e+02 7.433000000000000000e+03 2.148892175313221742e-12
2.840000000000000000e+02 7.471000000000000000e+03 2.102429341732658941e-12
2.850000000000000000e+02 7.510000000000000000e+03 1.883104783217959266e-12
2.860000000000000000e+02 7.549000000000000000e+03 1.799227433707528689e-12
2.870000000000000000e+02 7.588000000000000000e+03 1.727507026316743577e-12
2.880000000000000000e+02 7.627000000000000000e+03 1.664723914274190975e-12
2.890000000000000000e+02 7.666000000000000000e+03 1.617761480332546853e-12
2.900000000000000000e+02 7.705000000000000000e+03 1.587507902911511337e-12
2.910000000000000000e+02 7.744000000000000000e+03 1.572575403230302982e-12
2.920000000000000000e+02 7.783000000000000000e+03 1.569577801063815059e-12
2.930000000000000000e+02 7.822000000000000000e+03 1.573907670859853170e-12
2.940000000000000000e+02 7.861000000000000000e+03 1.580457986705141593e-12
2.950000000000000000e+02 7.900000000000000000e+03 1.584787856501179704e-12
2.960000000000000000e+02 7.939000000000000000e+03 1.583455588871629516e-12
2.970000000000000000e+02 7.978000000000000000e+03 1.574573804674628263e-12
2.980000000000000000e+02 8.017000000000000000e+03 1.558475570817563494e-12
2.990000000000000000e+02 8.056000000000000000e+03 1.536382132627522878e-12
3.000000000000000000e+02 8.095000000000000000e+03 1.510680469607450505e-12
3.010000000000000000e+02 8.134000000000000000e+03 1.483868583562752974e-12
3.020000000000000000e+02 8.174000000000000000e+03 1.318889442103454712e-12
3.030000000000000000e+02 8.214000000000000000e+03 1.263489313174659401e-12
3.040000000000000000e+02 8.254000000000000000e+03 1.217137501896559115e-12
3.050000000000000000e+02 8.294000000000000000e+03 1.176225783439122097e-12
3.060000000000000000e+02 8.334000000000000000e+03 1.146360784076705386e-12
3.070000000000000000e+02 8.374000000000000000e+03 1.128208637624084076e-12
3.080000000000000000e+02 8.414000000000000000e+03 1.121047699115251817e-12
3.090000000000000000e+02 8.454000000000000000e+03 1.122213433291108231e-12
3.100000000000000000e+02 8.494000000000000000e+03 1.128763749136396655e-12
3.110000000000000000e+02 8.534000000000000000e+03 1.136979399518622813e-12
3.120000000000000000e+02 8.574000000000000000e+03 1.143696248817605010e-12
3.130000000000000000e+02 8.614000000000000000e+03 1.146416295227936644e-12
3.140000000000000000e+02 8.654000000000000000e+03 1.144029315724992557e-12
3.150000000000000000e+02 8.694000000000000000e+03 1.136313265703847719e-12
3.160000000000000000e+02 8.734000000000000000e+03 1.124433879340358544e-12
3.170000000000000000e+02 8.774000000000000000e+03 1.109889957717768993e-12
3.180000000000000000e+02 8.814000000000000000e+03 1.094402346524248060e-12
3.190000000000000000e+02 8.855000000000000000e+03 9.669487432972800889e-13
3.200000000000000000e+02 8.896000000000000000e+03 9.274248036206245160e-13
3.210000000000000000e+02 8.937000000000000000e+03 8.942291351843323355e-13
3.220000000000000000e+02 8.978000000000000000e+03 8.649192473342282028e-13
3.230000000000000000e+02 9.019000000000000000e+03 8.436029652614251972e-13
3.240000000000000000e+02 9.060000000000000000e+03 8.313350008393172175e-13
3.250000000000000000e+02 9.101000000000000000e+03 8.275047314043604274e-13
3.260000000000000000e+02 9.142000000000000000e+03 8.302247778146920609e-13
3.270000000000000000e+02 9.183000000000000000e+03 8.372746940210618050e-13
3.280000000000000000e+02 9.224000000000000000e+03 8.459344336131380260e-13
3.290000000000000000e+02 9.265000000000000000e+03 8.534839501805890905e-13
3.300000000000000000e+02 9.306000000000000000e+03 8.582579091864772636e-13
3.310000000000000000e+02 9.347000000000000000e+03 8.590905764549461310e-13
3.320000000000000000e+02 9.388000000000000000e+03 8.559264408347644348e-13
3.330000000000000000e+02 9.429000000000000000e+03 8.496536807456323004e-13
3.340000000000000000e+02 9.470000000000000000e+03 8.411049634560185950e-13
3.350000000000000000e+02 9.511000000000000000e+03 8.318346012003985379e-13
3.360000000000000000e+02 9.552000000000000000e+03 8.227307723984722543e-13
3.370000000000000000e+02 9.594000000000000000e+03 7.240319455092958378e-13
3.380000000000000000e+02 9.636000000000000000e+03 6.965539256498232135e-13
3.390000000000000000e+02 9.678000000000000000e+03 6.739608870987012779e-13
3.400000000000000000e+02 9.720000000000000000e+03 6.538658503529859445e-13
3.410000000000000000e+02 9.762000000000000000e+03 6.395439733353214251e-13
3.420000000000000000e+02 9.804000000000000000e+03 6.319389456166391028e-13
3.430000000000000000e+02 9.846000000000000000e+03 6.302180999284701102e-13
3.440000000000000000e+02 9.888000000000000000e+03 6.334377466998830641e-13
3.450000000000000000e+02 9.930000000000000000e+03 6.397105067890151986e-13
3.460000000000000000e+02 9.972000000000000000e+03 6.470934899027724896e-13
3.470000000000000000e+02 1.001400000000000000e+04 6.535327834455983975e-13
3.480000000000000000e+02 1.005600000000000000e+04 6.578071420904052502e-13
3.490000000000000000e+02 1.009800000000000000e+04 6.591949208711866959e-13
3.500000000000000000e+02 1.014000000000000000e+04 6.574185640317864454e-13
3.510000000000000000e+02 1.018200000000000000e+04 6.533662499919046240e-13
3.520000000000000000e+02 1.022400000000000000e+04 6.477596237175475835e-13
3.530000000000000000e+02 1.026600000000000000e+04 6.414868636284154491e-13
3.540000000000000000e+02 1.030800000000000000e+04 6.356581927491333772e-13
3.550000000000000000e+02 1.035100000000000000e+04 5.573874695130598411e-13
3.560000000000000000e+02 1.039400000000000000e+04 5.366262989525694138e-13
3.570000000000000000e+02 1.043700000000000000e+04 5.197509089782670344e-13
3.580000000000000000e+02 1.048000000000000000e+04 5.047628981458274211e-13
3.590000000000000000e+02 1.052300000000000000e+04 4.944378240168134653e-13
3.600000000000000000e+02 1.056600000000000000e+04 4.891642646498439717e-13
3.610000000000000000e+02 1.060900000000000000e+04 4.888867088936876826e-13
3.620000000000000000e+02 1.065200000000000000e+04 4.923284002700256679e-13
3.630000000000000000e+02 1.069500000000000000e+04 4.981015599980764819e-13
3.640000000000000000e+02 1.073800000000000000e+04 5.045408535409023898e-13
3.650000000000000000e+02 1.078100000000000000e+04 5.103140132689532038e-13
3.660000000000000000e+02 1.082400000000000000e+04 5.141997938551412517e-13
3.670000000000000000e+02 1.086700000000000000e+04 5.155875726359226974e-13
3.680000000000000000e+02 1.091000000000000000e+04 5.148104165186850878e-13
3.690000000000000000e+02 1.095300000000000000e+04 5.119793478058909386e-13
3.700000000000000000e+02 1.099600000000000000e+04 5.080380560684716329e-13
3.710000000000000000e+02 1.103900000000000000e+04 5.036526751212022646e-13
3.720000000000000000e+02 1.108200000000000000e+04 4.995448499300891854e-13
3.730000000000000000e+02 1.112500000000000000e+04 4.963252031586762314e-13
3.740000000000000000e+02 1.116900000000000000e+04 4.348188475944425591e-13
3.750000000000000000e+02 1.121300000000000000e+04 4.198308367620029458e-13
3.760000000000000000e+02 1.125700000000000000e+04 4.078959392472825130e-13
3.770000000000000000e+02 1.130100000000000000e+04 3.969602424547247210e-13
3.780000000000000000e+02 1.134500000000000000e+04 3.894662370385049144e-13
3.790000000000000000e+02 1.138900000000000000e+04 3.858580122084731556e-13
3.800000000000000000e+02 1.143300000000000000e+04 3.857469899060106400e-13
3.810000000000000000e+02 1.147700000000000000e+04 3.886335697700360470e-13
3.820000000000000000e+02 1.152100000000000000e+04 3.930744618685366731e-13
3.830000000000000000e+02 1.156500000000000000e+04 3.980149543281186197e-13
3.840000000000000000e+02 1.160900000000000000e+04 4.025668687290817616e-13
3.850000000000000000e+02 1.165300000000000000e+04 4.055644708955696842e-13
3.860000000000000000e+02 1.169700000000000000e+04 4.068967385251198721e-13
3.870000000000000000e+02 1.174100000000000000e+04 4.064526493152698094e-13
3.880000000000000000e+02 1.178500000000000000e+04 4.044542478709445277e-13
3.890000000000000000e+02 1.182900000000000000e+04 4.017342014606128942e-13
3.900000000000000000e+02 1.187300000000000000e+04 3.986810881428937137e-13
3.910000000000000000e+02 1.191700000000000000e+04 3.959055305813308223e-13
3.920000000000000000e+02 1.196100000000000000e+04 3.937405956833117671e-13
3.930000000000000000e+02 1.200500000000000000e+04 3.923528169025303214e-13
3.940000000000000000e+02 1.205000000000000000e+04 3.439470930288734962e-13
3.950000000000000000e+02 1.209500000000000000e+04 3.329003739338531886e-13
3.960000000000000000e+02 1.214000000000000000e+04 3.240741008880831941e-13
3.970000000000000000e+02 1.218500000000000000e+04 3.158029393546257779e-13
3.980000000000000000e+02 1.223000000000000000e+04 3.099742684753437061e-13
3.990000000000000000e+02 1.227500000000000000e+04 3.070876886113182991e-13
4.000000000000000000e+02 1.232000000000000000e+04 3.070321774600870413e-13
4.010000000000000000e+02 1.236500000000000000e+04 3.090860900556435809e-13
4.020000000000000000e+02 1.241000000000000000e+04 3.125832925832128240e-13
4.030000000000000000e+02 1.245500000000000000e+04 3.165245843206321297e-13
4.040000000000000000e+02 1.250000000000000000e+04 3.201328091506638884e-13
4.050000000000000000e+02 1.254500000000000000e+04 3.226308109560704906e-13
4.060000000000000000e+02 1.259000000000000000e+04 3.238520562831581628e-13
4.070000000000000000e+02 1.263500000000000000e+04 3.237410339806956472e-13
4.080000000000000000e+02 1.268000000000000000e+04 3.223532551999142015e-13
4.090000000000000000e+02 1.272500000000000000e+04 3.203548537555889197e-13
4.100000000000000000e+02 1.277000000000000000e+04 3.181344077063386067e-13
4.110000000000000000e+02 1.281500000000000000e+04 3.161360062620133249e-13
4.120000000000000000e+02 1.286000000000000000e+04 3.145816940275381057e-13
4.130000000000000000e+02 1.290500000000000000e+04 3.135824933053754648e-13
4.140000000000000000e+02 1.295000000000000000e+04 3.133049375492191757e-13
4.150000000000000000e+02 1.299600000000000000e+04 2.748357097459575016e-13
4.160000000000000000e+02 1.304200000000000000e+04 2.663980147588063119e-13
4.170000000000000000e+02 1.308800000000000000e+04 2.595146320061303413e-13
4.180000000000000000e+02 1.313400000000000000e+04 2.528532938583794021e-13
4.190000000000000000e+02 1.318000000000000000e+04 2.482458683061850024e-13
4.200000000000000000e+02 1.322600000000000000e+04 2.458588888032409159e-13
4.210000000000000000e+02 1.327200000000000000e+04 2.457478665007784002e-13
4.220000000000000000e+02 1.331800000000000000e+04 2.471911564327911037e-13
4.230000000000000000e+02 1.336400000000000000e+04 2.499112028431227372e-13
4.240000000000000000e+02 1.341000000000000000e+04 2.530753384633044334e-13
4.250000000000000000e+02 1.345600000000000000e+04 2.561284517810236139e-13
4.260000000000000000e+02 1.350200000000000000e+04 2.582378755278114113e-13
4.270000000000000000e+02 1.354800000000000000e+04 2.593480985524365678e-13
4.280000000000000000e+02 1.359400000000000000e+04 2.593480985524365678e-13
4.290000000000000000e+02 1.364000000000000000e+04 2.584599201327364426e-13
4.300000000000000000e+02 1.368600000000000000e+04 2.569611190494924813e-13
4.310000000000000000e+02 1.373200000000000000e+04 2.551292510588609730e-13
4.320000000000000000e+02 1.377800000000000000e+04 2.536859611268482695e-13
4.330000000000000000e+02 1.382400000000000000e+04 2.525202269509918551e-13
4.340000000000000000e+02 1.387000000000000000e+04 2.518540931362167612e-13
4.350000000000000000e+02 1.391600000000000000e+04 2.516320485312917299e-13
4.360000000000000000e+02 1.396300000000000000e+04 2.206013149930186046e-13
4.370000000000000000e+02 1.401000000000000000e+04 2.139399768452676653e-13
4.380000000000000000e+02 1.405700000000000000e+04 2.083888617221418826e-13
4.390000000000000000e+02 1.410400000000000000e+04 2.032263246576349047e-13
4.400000000000000000e+02 1.415100000000000000e+04 1.994515663739093725e-13
4.410000000000000000e+02 1.419800000000000000e+04 1.975086760808153485e-13
4.420000000000000000e+02 1.424500000000000000e+04 1.973976537783528329e-13
4.430000000000000000e+02 1.429200000000000000e+04 1.986744102566717629e-13
4.440000000000000000e+02 1.433900000000000000e+04 2.008393451546908182e-13
4.450000000000000000e+02 1.438600000000000000e+04 2.035593915650224517e-13
4.460000000000000000e+02 1.443300000000000000e+04 2.059463710679665382e-13
4.470000000000000000e+02 1.448000000000000000e+04 2.076672167561355309e-13
4.480000000000000000e+02 1.452700000000000000e+04 2.086664174782981718e-13
4.490000000000000000e+02 1.457400000000000000e+04 2.086664174782981718e-13
4.500000000000000000e+02 1.462100000000000000e+04 2.078892613610605622e-13
4.510000000000000000e+02 1.466800000000000000e+04 2.067790383364354057e-13
4.520000000000000000e+02 1.471500000000000000e+04 2.054467707068852178e-13
4.530000000000000000e+02 1.476200000000000000e+04 2.043365476822600613e-13
4.540000000000000000e+02 1.480900000000000000e+04 2.033373469600974204e-13
4.550000000000000000e+02 1.485600000000000000e+04 2.028377465990160999e-13
4.560000000000000000e+02 1.490300000000000000e+04 2.028932577502473578e-13
4.570000000000000000e+02 1.495000000000000000e+04 2.030597912039411312e-13
4.580000000000000000e+02 1.499800000000000000e+04 1.781352843011063669e-13
4.590000000000000000e+02 1.504600000000000000e+04 1.728062137829056155e-13
4.600000000000000000e+02 1.509400000000000000e+04 1.682542993819424737e-13
4.610000000000000000e+02 1.514200000000000000e+04 1.640354518883668788e-13
4.620000000000000000e+02 1.519000000000000000e+04 1.609268274194164405e-13
4.630000000000000000e+02 1.523800000000000000e+04 1.592059817312474479e-13
4.640000000000000000e+02 1.528600000000000000e+04 1.589284259750911588e-13
4.650000000000000000e+02 1.533400000000000000e+04 1.599831378484850575e-13
4.660000000000000000e+02 1.538200000000000000e+04 1.617039835366540501e-13
4.670000000000000000e+02 1.543000000000000000e+04 1.638689184346731054e-13
4.680000000000000000e+02 1.547800000000000000e+04 1.658673198789983871e-13
4.690000000000000000e+02 1.552600000000000000e+04 1.673661209622423485e-13
4.700000000000000000e+02 1.557400000000000000e+04 1.682542993819424737e-13
4.710000000000000000e+02 1.562200000000000000e+04 1.683653216844049894e-13
4.720000000000000000e+02 1.567000000000000000e+04 1.678102101720924111e-13
4.730000000000000000e+02 1.571800000000000000e+04 1.669220317523922859e-13
4.740000000000000000e+02 1.576600000000000000e+04 1.658673198789983871e-13
4.750000000000000000e+02 1.581400000000000000e+04 1.649791414592982619e-13
4.760000000000000000e+02 1.586200000000000000e+04 1.641464741908293945e-13
4.770000000000000000e+02 1.591000000000000000e+04 1.638134072834418475e-13
4.780000000000000000e+02 1.595800000000000000e+04 1.637023849809793319e-13
4.790000000000000000e+02 1.600600000000000000e+04 1.638689184346731054e-13
4.800000000000000000e+02 1.605400000000000000e+04 1.642019853420606523e-13
4.810000000000000000e+02 1.610300000000000000e+04 1.441624597475765768e-13
4.820000000000000000e+02 1.615200000000000000e+04 1.396660564978446928e-13
4.830000000000000000e+02 1.620100000000000000e+04 1.362243651215067075e-13
4.840000000000000000e+02 1.625000000000000000e+04 1.325606291402436909e-13
4.850000000000000000e+02 1.629900000000000000e+04 1.299516050323745731e-13
4.860000000000000000e+02 1.634800000000000000e+04 1.285083151003618696e-13
4.870000000000000000e+02 1.639700000000000000e+04 1.282862704954368382e-13
4.880000000000000000e+02 1.644600000000000000e+04 1.289524043102119322e-13
4.890000000000000000e+02 1.649500000000000000e+04 1.303956942422246357e-13
4.900000000000000000e+02 1.654400000000000000e+04 1.321720510816248861e-13
4.910000000000000000e+02 1.659300000000000000e+04 1.339484079210251366e-13
4.920000000000000000e+02 1.664200000000000000e+04 1.351696532481128088e-13
4.930000000000000000e+02 1.669100000000000000e+04 1.358357870628879027e-13
4.940000000000000000e+02 1.674000000000000000e+04 1.360578316678129340e-13
4.950000000000000000e+02 1.678900000000000000e+04 1.356137424579628714e-13
4.960000000000000000e+02 1.683800000000000000e+04 1.348365863407252618e-13
4.970000000000000000e+02 1.688700000000000000e+04 1.341149413747189101e-13
4.980000000000000000e+02 1.693600000000000000e+04 1.332267629550187849e-13
4.990000000000000000e+02 1.698500000000000000e+04 1.326161402914749488e-13
5.000000000000000000e+02 1.703400000000000000e+04 1.323385845353186596e-13
5.010000000000000000e+02 1.708300000000000000e+04 1.322830733840874018e-13
5.020000000000000000e+02 1.713200000000000000e+04 1.322830733840874018e-13
5.030000000000000000e+02 1.718100000000000000e+04 1.327826737451687222e-13
5.040000000000000000e+02 1.723000000000000000e+04 1.331157406525562692e-13
5.050000000000000000e+02 1.728000000000000000e+04 1.168509733417977259e-13
5.060000000000000000e+02 1.733000000000000000e+04 1.132427485117659671e-13
5.070000000000000000e+02 1.738000000000000000e+04 1.101341240428155288e-13
5.080000000000000000e+02 1.743000000000000000e+04 1.070810107250963483e-13
5.090000000000000000e+02 1.748000000000000000e+04 1.049715869783085509e-13
5.100000000000000000e+02 1.753000000000000000e+04 1.037503416512208787e-13
5.110000000000000000e+02 1.758000000000000000e+04 1.034727858950645896e-13
5.120000000000000000e+02 1.763000000000000000e+04 1.040834085586084257e-13
5.130000000000000000e+02 1.768000000000000000e+04 1.053046538856960979e-13
5.140000000000000000e+02 1.773000000000000000e+04 1.067479438177088014e-13
5.150000000000000000e+02 1.778000000000000000e+04 1.082467449009527627e-13
5.160000000000000000e+02 1.783000000000000000e+04 1.093569679255779192e-13
5.170000000000000000e+02 1.788000000000000000e+04 1.099120794378904975e-13
5.180000000000000000e+02 1.793000000000000000e+04 1.101341240428155288e-13
5.190000000000000000e+02 1.798000000000000000e+04 1.097455459841967240e-13
5.200000000000000000e+02 1.803000000000000000e+04 1.091349233206528879e-13
5.210000000000000000e+02 1.808000000000000000e+04 1.085243006571090518e-13
5.220000000000000000e+02 1.813000000000000000e+04 1.078026556911027001e-13
5.230000000000000000e+02 1.818000000000000000e+04 1.073030553300213796e-13
5.240000000000000000e+02 1.823000000000000000e+04 1.069699884226338327e-13
5.250000000000000000e+02 1.828000000000000000e+04 1.069699884226338327e-13
5.260000000000000000e+02 1.833000000000000000e+04 1.070810107250963483e-13
5.270000000000000000e+02 1.838000000000000000e+04 1.073030553300213796e-13
5.280000000000000000e+02 1.843000000000000000e+04 1.075806110861776688e-13
5.290000000000000000e+02 1.848100000000000000e+04 9.453549054683207942e-14
5.300000000000000000e+02 1.853200000000000000e+04 9.148237722911289893e-14
5.310000000000000000e+02 1.858300000000000000e+04 8.909539772616881237e-14
5.320000000000000000e+02 1.863400000000000000e+04 8.681944052568724146e-14
5.330000000000000000e+02 1.868500000000000000e+04 8.493206138382447534e-14
5.340000000000000000e+02 1.873600000000000000e+04 8.393286066166183446e-14
5.350000000000000000e+02 1.878700000000000000e+04 8.376632720796806097e-14
5.360000000000000000e+02 1.883800000000000000e+04 8.443246102274315490e-14
5.370000000000000000e+02 1.888900000000000000e+04 8.520961713998076448e-14
5.380000000000000000e+02 1.894000000000000000e+04 8.648637361829969450e-14
5.390000000000000000e+02 1.899100000000000000e+04 8.765210779415610887e-14
5.400000000000000000e+02 1.904200000000000000e+04 8.848477506262497627e-14
5.410000000000000000e+02 1.909300000000000000e+04 8.898437542370629671e-14
5.420000000000000000e+02 1.914400000000000000e+04 8.909539772616881237e-14
5.430000000000000000e+02 1.919500000000000000e+04 8.887335312124378106e-14
5.440000000000000000e+02 1.924600000000000000e+04 8.831824160893120279e-14
5.450000000000000000e+02 1.929700000000000000e+04 8.765210779415610887e-14
5.460000000000000000e+02 1.934800000000000000e+04 8.720801858430604625e-14
5.470000000000000000e+02 1.939900000000000000e+04 8.681944052568724146e-14
5.480000000000000000e+02 1.945000000000000000e+04 8.659739592076221015e-14
5.490000000000000000e+02 1.950100000000000000e+04 8.654188476953095233e-14
5.500000000000000000e+02 1.955200000000000000e+04 8.665290707199346798e-14
5.510000000000000000e+02 1.960300000000000000e+04 8.681944052568724146e-14
5.520000000000000000e+02 1.965400000000000000e+04 8.715250743307478842e-14
5.530000000000000000e+02 1.970500000000000000e+04 8.737455203799981973e-14
5.540000000000000000e+02 1.975600000000000000e+04 8.765210779415610887e-14
5.550000000000000000e+02 1.980800000000000000e+04 7.677192215282957477e-14
5.560000000000000000e+02 1.986000000000000000e+04 7.427392034742297255e-14
5.570000000000000000e+02 1.991200000000000000e+04 7.216449660063517513e-14
5.580000000000000000e+02 1.996400000000000000e+04 7.005507285384737770e-14
5.590000000000000000e+02 2.001600000000000000e+04 6.855627177060341637e-14


==> data/CUR/CUR_a1a_L_1.331492e-01_mu_2.662985e-04_sigma_0.000000e+00_zeta_0.000000e+00_xi_poly3_maxiter_20000_inneriter_20000.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 1.522867596895485787e-01
1.000000000000000000e+00 2.000000000000000000e+00 1.498432039533859061e-02
2.000000000000000000e+00 4.000000000000000000e+00 1.166610241466509157e-02
3.000000000000000000e+00 6.000000000000000000e+00 8.793997166371358976e-03
4.000000000000000000e+00 8.000000000000000000e+00 6.440273835910448330e-03
5.000000000000000000e+00 1.100000000000000000e+01 4.564573460690113382e-03
6.000000000000000000e+00 1.400000000000000000e+01 3.102795236526623146e-03
7.000000000000000000e+00 1.700000000000000000e+01 2.008144541636003311e-03
8.000000000000000000e+00 2.100000000000000000e+01 1.210594075187476637e-03
9.000000000000000000e+00 2.800000000000000000e+01 6.769138478009417703e-04
1.000000000000000000e+01 3.900000000000000000e+01 3.448157643385352245e-04
1.100000000000000000e+01 5.600000000000000000e+01 2.019630945880313000e-04
1.200000000000000000e+01 9.300000000000000000e+01 1.105842269085166585e-04
1.300000000000000000e+01 1.000000000000000000e+02 6.585120674046374134e-05
1.400000000000000000e+01 1.080000000000000000e+02 4.487486183529787453e-05
1.500000000000000000e+01 1.170000000000000000e+02 3.561095633880517752e-05
1.600000000000000000e+01 1.270000000000000000e+02 3.146029003103789634e-05
1.700000000000000000e+01 1.370000000000000000e+02 2.881314662134260018e-05
1.800000000000000000e+01 1.480000000000000000e+02 2.612669663093480921e-05
1.900000000000000000e+01 3.450000000000000000e+02 2.297597019679242791e-05
2.000000000000000000e+01 5.170000000000000000e+02 1.946934324315030551e-05
2.100000000000000000e+01 6.360000000000000000e+02 1.591937718231628551e-05
2.200000000000000000e+01 7.010000000000000000e+02 1.263665304035432868e-05
2.300000000000000000e+01 7.490000000000000000e+02 9.846604678676040834e-06
2.400000000000000000e+01 7.880000000000000000e+02 7.646645801662188546e-06
2.500000000000000000e+01 8.210000000000000000e+02 6.022249438020210732e-06
2.600000000000000000e+01 8.500000000000000000e+02 4.884798208537599606e-06
2.700000000000000000e+01 8.770000000000000000e+02 4.111290301145320569e-06
2.800000000000000000e+01 9.020000000000000000e+02 3.576604946153860709e-06
2.900000000000000000e+01 9.260000000000000000e+02 3.174621705959168594e-06
3.000000000000000000e+01 9.500000000000000000e+02 2.828695699619299120e-06
3.100000000000000000e+01 9.740000000000000000e+02 2.493599460862139239e-06
3.200000000000000000e+01 9.990000000000000000e+02 2.151599420796568296e-06
3.300000000000000000e+01 1.024000000000000000e+03 1.805203762028639858e-06
3.400000000000000000e+01 1.051000000000000000e+03 1.468722327979676834e-06
3.500000000000000000e+01 1.079000000000000000e+03 1.160334188454736903e-06
3.600000000000000000e+01 1.109000000000000000e+03 8.958551837023875919e-07
3.700000000000000000e+01 1.142000000000000000e+03 6.848668794856571651e-07
3.800000000000000000e+01 1.177000000000000000e+03 5.293002539041857801e-07
3.900000000000000000e+01 1.215000000000000000e+03 4.241069432309174658e-07
4.000000000000000000e+01 1.255000000000000000e+03 3.593428766213158099e-07
4.100000000000000000e+01 1.296000000000000000e+03 3.228175047831349787e-07
4.200000000000000000e+01 1.338000000000000000e+03 3.025691201474778325e-07
4.300000000000000000e+01 1.380000000000000000e+03 2.887050991051687276e-07
4.400000000000000000e+01 1.423000000000000000e+03 2.744026270096178166e-07
4.500000000000000000e+01 1.467000000000000000e+03 2.560833516906946272e-07
4.600000000000000000e+01 1.511000000000000000e+03 2.329300889392094120e-07
4.700000000000000000e+01 1.556000000000000000e+03 2.060610268528328959e-07
4.800000000000000000e+01 1.601000000000000000e+03 1.775699464690028151e-07
4.900000000000000000e+01 1.647000000000000000e+03 1.496997978911451810e-07
5.000000000000000000e+01 1.693000000000000000e+03 1.242661116784837816e-07
5.100000000000000000e+01 1.739000000000000000e+03 1.023675814115776461e-07
5.200000000000000000e+01 1.785000000000000000e+03 8.435683362950641140e-08
5.300000000000000000e+01 1.831000000000000000e+03 6.999182933231651305e-08
5.400000000000000000e+01 1.877000000000000000e+03 5.867335783893423695e-08
5.500000000000000000e+01 1.923000000000000000e+03 4.968438055419355237e-08
5.600000000000000000e+01 1.969000000000000000e+03 4.237388423478094523e-08
5.700000000000000000e+01 2.015000000000000000e+03 3.625951944252747694e-08
5.800000000000000000e+01 2.061000000000000000e+03 3.105099305455993886e-08
5.900000000000000000e+01 2.107000000000000000e+03 2.661486431243531570e-08
6.000000000000000000e+01 2.153000000000000000e+03 2.290946327088150269e-08
6.100000000000000000e+01 2.200000000000000000e+03 1.991732295758552596e-08
6.200000000000000000e+01 2.247000000000000000e+03 1.759498219344735048e-08
6.300000000000000000e+01 2.295000000000000000e+03 1.584932168841035605e-08
6.400000000000000000e+01 2.344000000000000000e+03 1.454043080384437303e-08
6.500000000000000000e+01 2.394000000000000000e+03 1.350322870186104751e-08
6.600000000000000000e+01 2.445000000000000000e+03 1.257740622762071325e-08
6.700000000000000000e+01 2.496000000000000000e+03 1.163526197611730595e-08
6.800000000000000000e+01 2.548000000000000000e+03 1.059987292384434454e-08
6.900000000000000000e+01 2.601000000000000000e+03 9.450415283662749744e-09
7.000000000000000000e+01 2.655000000000000000e+03 8.215012725631964940e-09
7.100000000000000000e+01 2.709000000000000000e+03 6.954845976903101246e-09
7.200000000000000000e+01 2.764000000000000000e+03 5.744402398200065818e-09
7.300000000000000000e+01 2.819000000000000000e+03 4.652911056446384919e-09
7.400000000000000000e+01 2.875000000000000000e+03 3.730465880646960386e-09
7.500000000000000000e+01 2.931000000000000000e+03 3.000944659437010387e-09
7.600000000000000000e+01 2.988000000000000000e+03 2.461594705849279308e-09
7.700000000000000000e+01 3.045000000000000000e+03 2.088071382466694104e-09
7.800000000000000000e+01 3.102000000000000000e+03 1.842582475486409521e-09
7.900000000000000000e+01 3.159000000000000000e+03 1.682878891795525078e-09
8.000000000000000000e+01 3.217000000000000000e+03 1.570033658637726148e-09
8.100000000000000000e+01 3.275000000000000000e+03 1.473775490534734445e-09
8.200000000000000000e+01 3.333000000000000000e+03 1.374862446112956604e-09
8.300000000000000000e+01 3.391000000000000000e+03 1.264810811640870725e-09
8.400000000000000000e+01 3.450000000000000000e+03 1.143671879422214488e-09
8.500000000000000000e+01 3.509000000000000000e+03 1.016843109713505555e-09
8.600000000000000000e+01 3.568000000000000000e+03 8.917886984427525476e-10
8.700000000000000000e+01 3.628000000000000000e+03 7.753950259647979237e-10
8.800000000000000000e+01 3.688000000000000000e+03 6.723178125334072774e-10
8.900000000000000000e+01 3.748000000000000000e+03 5.843684425244077829e-10
9.000000000000000000e+01 3.809000000000000000e+03 5.107909095691809398e-10
9.100000000000000000e+01 3.870000000000000000e+03 4.490929850220481967e-10
9.200000000000000000e+01 3.932000000000000000e+03 3.960661243418428512e-10
9.300000000000000000e+01 3.994000000000000000e+03 3.487235500365670759e-10
9.400000000000000000e+01 4.057000000000000000e+03 3.049233088248115564e-10
9.500000000000000000e+01 4.120000000000000000e+03 2.636379448084369415e-10
9.600000000000000000e+01 4.183000000000000000e+03 2.248651265190915183e-10
9.700000000000000000e+01 4.247000000000000000e+03 1.893112888673442740e-10
9.800000000000000000e+01 4.311000000000000000e+03 1.579678055030342421e-10
9.900000000000000000e+01 4.376000000000000000e+03 1.316995401623444195e-10
1.000000000000000000e+02 4.441000000000000000e+03 1.109531910792327380e-10
1.010000000000000000e+02 4.506000000000000000e+03 9.561468283791896283e-11
1.020000000000000000e+02 4.572000000000000000e+03 8.502781811969839509e-11
1.030000000000000000e+02 4.638000000000000000e+03 7.813355518138109801e-11
1.040000000000000000e+02 4.704000000000000000e+03 7.367378929146184419e-11
1.050000000000000000e+02 4.770000000000000000e+03 7.041089933323974037e-11
1.060000000000000000e+02 4.837000000000000000e+03 6.730793700171489036e-11
1.070000000000000000e+02 4.904000000000000000e+03 6.364631044419866157e-11
1.080000000000000000e+02 4.971000000000000000e+03 5.906397593236079047e-11
1.090000000000000000e+02 5.039000000000000000e+03 5.352895904309207253e-11
1.100000000000000000e+02 5.107000000000000000e+03 4.726447011549339550e-11
1.110000000000000000e+02 5.175000000000000000e+03 4.064509839807328717e-11
1.120000000000000000e+02 5.243000000000000000e+03 3.409533766429717616e-11
1.130000000000000000e+02 5.312000000000000000e+03 2.800304432781786090e-11
1.140000000000000000e+02 5.381000000000000000e+03 2.266142828943884524e-11
1.150000000000000000e+02 5.450000000000000000e+03 1.823985407156669680e-11
1.160000000000000000e+02 5.520000000000000000e+03 1.478323019554750317e-11
1.170000000000000000e+02 5.590000000000000000e+03 1.223310341913474986e-11
1.180000000000000000e+02 5.660000000000000000e+03 1.045635800167588059e-11
1.190000000000000000e+02 5.730000000000000000e+03 9.282019597378621256e-12
1.200000000000000000e+02 5.801000000000000000e+03 8.530121053951233989e-12
1.210000000000000000e+02 5.872000000000000000e+03 8.036848964110276938e-12
1.220000000000000000e+02 5.943000000000000000e+03 7.668587986842112514e-12
1.230000000000000000e+02 6.015000000000000000e+03 7.327749518282189456e-12
1.240000000000000000e+02 6.087000000000000000e+03 6.953659870134742960e-12
1.250000000000000000e+02 6.159000000000000000e+03 6.516398531886125056e-12
1.260000000000000000e+02 6.231000000000000000e+03 6.010469899564441221e-12
1.270000000000000000e+02 6.304000000000000000e+03 5.446421091903630440e-12
1.280000000000000000e+02 6.377000000000000000e+03 4.845346346371570689e-12
1.290000000000000000e+02 6.450000000000000000e+03 4.232225681022327990e-12
1.300000000000000000e+02 6.523000000000000000e+03 3.631650535851349559e-12
1.310000000000000000e+02 6.597000000000000000e+03 3.066047415956063560e-12
1.320000000000000000e+02 6.671000000000000000e+03 2.553457445486628785e-12
1.330000000000000000e+02 6.745000000000000000e+03 2.106148588865153215e-12
1.340000000000000000e+02 6.819000000000000000e+03 1.730671161936925273e-12
1.350000000000000000e+02 6.894000000000000000e+03 1.428246410029032631e-12
1.360000000000000000e+02 6.969000000000000000e+03 1.195654686370062336e-12
1.370000000000000000e+02 7.044000000000000000e+03 1.024513807124094456e-12
1.380000000000000000e+02 7.119000000000000000e+03 9.044986981621150335e-13
1.390000000000000000e+02 7.195000000000000000e+03 8.232303727595535747e-13
1.400000000000000000e+02 7.271000000000000000e+03 7.685518887967646151e-13
1.410000000000000000e+02 7.347000000000000000e+03 7.290834602713403001e-13
1.420000000000000000e+02 7.423000000000000000e+03 6.952771691715042834e-13
1.430000000000000000e+02 7.500000000000000000e+03 6.602496327445805946e-13
1.440000000000000000e+02 7.577000000000000000e+03 6.197820034969936387e-13
1.450000000000000000e+02 7.654000000000000000e+03 5.721534357405744231e-13
1.460000000000000000e+02 7.731000000000000000e+03 5.178080186851730105e-13
1.470000000000000000e+02 7.808000000000000000e+03 4.589106872288084560e-13
1.480000000000000000e+02 7.886000000000000000e+03 3.982925100842749089e-13
1.490000000000000000e+02 7.964000000000000000e+03 3.391176228717540653e-13
1.500000000000000000e+02 8.042000000000000000e+03 2.842170943040400743e-13
1.510000000000000000e+02 8.120000000000000000e+03 2.358668815816145070e-13
1.520000000000000000e+02 8.199000000000000000e+03 1.948996519729462307e-13
1.530000000000000000e+02 8.278000000000000000e+03 1.620370504440415971e-13
1.540000000000000000e+02 8.357000000000000000e+03 1.367794766338192858e-13
1.550000000000000000e+02 8.436000000000000000e+03 1.179611963664228824e-13
1.560000000000000000e+02 8.515000000000000000e+03 1.044719866172272305e-13
1.570000000000000000e+02 8.595000000000000000e+03 9.486855745421962638e-14
1.580000000000000000e+02 8.675000000000000000e+03 8.781864124784988235e-14
1.590000000000000000e+02 8.755000000000000000e+03 8.198997036856781051e-14
1.600000000000000000e+02 8.835000000000000000e+03 7.671641100159831694e-14
1.610000000000000000e+02 8.916000000000000000e+03 7.133182933216630772e-14
1.620000000000000000e+02 8.997000000000000000e+03 6.572520305780926719e-14
1.630000000000000000e+02 9.078000000000000000e+03 5.978550987606467970e-14
1.640000000000000000e+02 9.159000000000000000e+03 5.356826093816380308e-14
1.650000000000000000e+02 9.240000000000000000e+03 4.746203430272544210e-14
1.660000000000000000e+02 9.322000000000000000e+03 4.135580766728708113e-14
1.670000000000000000e+02 9.404000000000000000e+03 3.558264793923626712e-14
1.680000000000000000e+02 9.486000000000000000e+03 3.064215547965432052e-14
1.690000000000000000e+02 9.568000000000000000e+03 2.620126338115369435e-14
1.700000000000000000e+02 9.650000000000000000e+03 2.242650509742816212e-14
1.710000000000000000e+02 9.733000000000000000e+03 1.926236947724646598e-14
1.720000000000000000e+02 9.816000000000000000e+03 1.681987882307112159e-14
1.730000000000000000e+02 9.899000000000000000e+03 1.471045507628332416e-14
1.740000000000000000e+02 9.982000000000000000e+03 1.315614284180810500e-14
1.750000000000000000e+02 1.006500000000000000e+04 1.182387521225791716e-14
1.760000000000000000e+02 1.014900000000000000e+04 1.065814103640150279e-14
1.770000000000000000e+02 1.023300000000000000e+04 9.603429163007604075e-15
1.780000000000000000e+02 1.031700000000000000e+04 8.826273045769994496e-15
1.790000000000000000e+02 1.040100000000000000e+04 7.938094626069869264e-15
1.800000000000000000e+02 1.048500000000000000e+04 7.160938508832259686e-15
1.810000000000000000e+02 1.056900000000000000e+04 6.383782391594650107e-15
1.820000000000000000e+02 1.065400000000000000e+04 5.606626274357040529e-15
1.830000000000000000e+02 1.073900000000000000e+04 4.996003610813204432e-15
1.840000000000000000e+02 1.082400000000000000e+04 4.440892098500626162e-15
1.850000000000000000e+02 1.090900000000000000e+04 3.941291737419305719e-15
1.860000000000000000e+02 1.099400000000000000e+04 3.386180225106727448e-15
1.870000000000000000e+02 1.108000000000000000e+04 2.997602166487922659e-15
1.880000000000000000e+02 1.116600000000000000e+04 2.609024107869117870e-15
1.890000000000000000e+02 1.125200000000000000e+04 2.498001805406602216e-15
1.900000000000000000e+02 1.133800000000000000e+04 2.164934898019055254e-15
1.910000000000000000e+02 1.142400000000000000e+04 1.998401444325281773e-15
1.920000000000000000e+02 1.151000000000000000e+04 1.831867990631508292e-15
1.930000000000000000e+02 1.159700000000000000e+04 1.554312234475219157e-15
1.940000000000000000e+02 1.168400000000000000e+04 1.387778780781445676e-15
1.950000000000000000e+02 1.177100000000000000e+04 1.276756478318930021e-15
1.960000000000000000e+02 1.185800000000000000e+04 1.165734175856414367e-15
1.970000000000000000e+02 1.194500000000000000e+04 1.054711873393898713e-15
1.980000000000000000e+02 1.203200000000000000e+04 8.881784197001252323e-16
1.990000000000000000e+02 1.212000000000000000e+04 9.436895709313830594e-16
2.000000000000000000e+02 1.220800000000000000e+04 7.216449660063517513e-16
2.010000000000000000e+02 1.229600000000000000e+04 6.661338147750939243e-16
2.020000000000000000e+02 1.238400000000000000e+04 6.106226635438360972e-16
2.030000000000000000e+02 1.247200000000000000e+04 5.551115123125782702e-16
2.040000000000000000e+02 1.256000000000000000e+04 4.996003610813204432e-16
2.050000000000000000e+02 1.264900000000000000e+04 4.440892098500626162e-16
2.060000000000000000e+02 1.273800000000000000e+04 4.440892098500626162e-16
2.070000000000000000e+02 1.282700000000000000e+04 3.885780586188047891e-16
2.080000000000000000e+02 1.291600000000000000e+04 3.330669073875469621e-16
2.090000000000000000e+02 1.300500000000000000e+04 3.885780586188047891e-16
2.100000000000000000e+02 1.309400000000000000e+04 3.885780586188047891e-16
2.110000000000000000e+02 1.318400000000000000e+04 3.330669073875469621e-16
2.120000000000000000e+02 1.327400000000000000e+04 2.775557561562891351e-16
2.130000000000000000e+02 1.336400000000000000e+04 2.220446049250313081e-16
2.140000000000000000e+02 1.345400000000000000e+04 2.775557561562891351e-16
2.150000000000000000e+02 1.354400000000000000e+04 2.775557561562891351e-16
2.160000000000000000e+02 1.363400000000000000e+04 2.775557561562891351e-16
2.170000000000000000e+02 1.372500000000000000e+04 1.665334536937734811e-16
2.180000000000000000e+02 1.381600000000000000e+04 1.665334536937734811e-16
2.190000000000000000e+02 1.390700000000000000e+04 1.665334536937734811e-16
2.200000000000000000e+02 1.399800000000000000e+04 1.110223024625156540e-16
2.210000000000000000e+02 1.408900000000000000e+04 2.775557561562891351e-16
2.220000000000000000e+02 1.418000000000000000e+04 1.665334536937734811e-16
2.230000000000000000e+02 1.427100000000000000e+04 1.665334536937734811e-16
2.240000000000000000e+02 1.436300000000000000e+04 1.665334536937734811e-16
2.250000000000000000e+02 1.445500000000000000e+04 1.665334536937734811e-16
2.260000000000000000e+02 1.454700000000000000e+04 1.665334536937734811e-16
2.270000000000000000e+02 1.463900000000000000e+04 1.665334536937734811e-16
2.280000000000000000e+02 1.473100000000000000e+04 2.775557561562891351e-16
2.290000000000000000e+02 1.482300000000000000e+04 2.775557561562891351e-16
2.300000000000000000e+02 1.491600000000000000e+04 1.665334536937734811e-16
2.310000000000000000e+02 1.500900000000000000e+04 2.220446049250313081e-16
2.320000000000000000e+02 1.510200000000000000e+04 1.110223024625156540e-16
2.330000000000000000e+02 1.519500000000000000e+04 1.665334536937734811e-16
2.340000000000000000e+02 1.528800000000000000e+04 1.665334536937734811e-16
2.350000000000000000e+02 1.538100000000000000e+04 1.110223024625156540e-16
2.360000000000000000e+02 1.547400000000000000e+04 1.665334536937734811e-16
2.370000000000000000e+02 1.556800000000000000e+04 1.110223024625156540e-16
2.380000000000000000e+02 1.566200000000000000e+04 1.110223024625156540e-16
2.390000000000000000e+02 1.575600000000000000e+04 1.665334536937734811e-16
2.400000000000000000e+02 1.585000000000000000e+04 2.220446049250313081e-16
2.410000000000000000e+02 1.594400000000000000e+04 5.551115123125782702e-17
2.420000000000000000e+02 1.603800000000000000e+04 1.110223024625156540e-16
2.430000000000000000e+02 1.613200000000000000e+04 1.665334536937734811e-16
2.440000000000000000e+02 1.622700000000000000e+04 1.665334536937734811e-16
2.450000000000000000e+02 1.632200000000000000e+04 1.665334536937734811e-16
2.460000000000000000e+02 1.641700000000000000e+04 1.110223024625156540e-16
2.470000000000000000e+02 1.651200000000000000e+04 1.110223024625156540e-16
2.480000000000000000e+02 1.660700000000000000e+04 1.665334536937734811e-16
2.490000000000000000e+02 1.670200000000000000e+04 5.551115123125782702e-17
2.500000000000000000e+02 1.679700000000000000e+04 1.110223024625156540e-16
2.510000000000000000e+02 1.689200000000000000e+04 5.551115123125782702e-17
2.520000000000000000e+02 1.698800000000000000e+04 1.665334536937734811e-16
2.530000000000000000e+02 1.708400000000000000e+04 1.665334536937734811e-16
2.540000000000000000e+02 1.718000000000000000e+04 1.665334536937734811e-16
2.550000000000000000e+02 1.727600000000000000e+04 1.665334536937734811e-16
2.560000000000000000e+02 1.737200000000000000e+04 1.110223024625156540e-16
2.570000000000000000e+02 1.746800000000000000e+04 1.665334536937734811e-16
2.580000000000000000e+02 1.756400000000000000e+04 1.110223024625156540e-16
2.590000000000000000e+02 1.766000000000000000e+04 1.665334536937734811e-16
2.600000000000000000e+02 1.775700000000000000e+04 1.665334536937734811e-16
2.610000000000000000e+02 1.785400000000000000e+04 1.110223024625156540e-16
2.620000000000000000e+02 1.795100000000000000e+04 1.665334536937734811e-16
2.630000000000000000e+02 1.804800000000000000e+04 1.110223024625156540e-16
2.640000000000000000e+02 1.814500000000000000e+04 1.110223024625156540e-16
2.650000000000000000e+02 1.824200000000000000e+04 1.665334536937734811e-16
2.660000000000000000e+02 1.833900000000000000e+04 1.110223024625156540e-16
2.670000000000000000e+02 1.843700000000000000e+04 1.110223024625156540e-16
2.680000000000000000e+02 1.853500000000000000e+04 1.665334536937734811e-16
2.690000000000000000e+02 1.863300000000000000e+04 1.110223024625156540e-16
2.700000000000000000e+02 1.873100000000000000e+04 5.551115123125782702e-17
2.710000000000000000e+02 1.882900000000000000e+04 5.551115123125782702e-17
2.720000000000000000e+02 1.892700000000000000e+04 5.551115123125782702e-17
2.730000000000000000e+02 1.902500000000000000e+04 1.665334536937734811e-16
2.740000000000000000e+02 1.912300000000000000e+04 5.551115123125782702e-17
2.750000000000000000e+02 1.922200000000000000e+04 1.110223024625156540e-16
2.760000000000000000e+02 1.932100000000000000e+04 1.665334536937734811e-16
2.770000000000000000e+02 1.942000000000000000e+04 1.110223024625156540e-16
2.780000000000000000e+02 1.951900000000000000e+04 5.551115123125782702e-17
2.790000000000000000e+02 1.961800000000000000e+04 5.551115123125782702e-17
2.800000000000000000e+02 1.971700000000000000e+04 1.110223024625156540e-16
2.810000000000000000e+02 1.981600000000000000e+04 1.110223024625156540e-16
2.820000000000000000e+02 1.991500000000000000e+04 5.551115123125782702e-17
2.830000000000000000e+02 2.001400000000000000e+04 1.110223024625156540e-16


==> data/CUR/CUR_a1a_L_1.331492e-01_mu_2.662985e-04_sigma_0.000000e+00_zeta_0.000000e+00_xi_poly3_maxiter_20000_inneriter_20000_backtrack.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 1.522867596895485787e-01
1.000000000000000000e+00 2.000000000000000000e+00 1.498432039533859061e-02
2.000000000000000000e+00 4.000000000000000000e+00 1.141667346943742167e-02
3.000000000000000000e+00 6.000000000000000000e+00 8.252537931996151155e-03
4.000000000000000000e+00 9.000000000000000000e+00 5.643700579171684328e-03
5.000000000000000000e+00 1.200000000000000000e+01 3.592666150293688521e-03
6.000000000000000000e+00 1.700000000000000000e+01 2.078587613503990461e-03
7.000000000000000000e+00 2.400000000000000000e+01 1.043325433475184028e-03
8.000000000000000000e+00 4.500000000000000000e+01 4.329678901630051868e-04
9.000000000000000000e+00 9.400000000000000000e+01 1.841039903967001123e-04
1.000000000000000000e+01 2.310000000000000000e+02 8.085057419487950980e-05
1.100000000000000000e+01 2.740000000000000000e+02 9.785343206758501111e-05
1.200000000000000000e+01 2.870000000000000000e+02 1.213528471137870213e-04
1.300000000000000000e+01 3.020000000000000000e+02 7.748981481153771611e-05
1.400000000000000000e+01 3.070000000000000000e+02 5.196528507295239407e-05
1.500000000000000000e+01 3.130000000000000000e+02 3.802239379924188256e-05
1.600000000000000000e+01 3.210000000000000000e+02 3.076413319652582246e-05
1.700000000000000000e+01 3.300000000000000000e+02 2.709709392695325292e-05
1.800000000000000000e+01 3.460000000000000000e+02 2.462570713840372960e-05
1.900000000000000000e+01 4.110000000000000000e+02 2.204794955945610369e-05
2.000000000000000000e+01 6.600000000000000000e+02 1.889382081804447111e-05
2.100000000000000000e+01 9.240000000000000000e+02 1.527985516852625736e-05
2.200000000000000000e+01 1.123000000000000000e+03 1.163292680622651787e-05
2.300000000000000000e+01 1.214000000000000000e+03 8.419741106713285461e-06
2.400000000000000000e+01 1.286000000000000000e+03 5.943442732969650422e-06
2.500000000000000000e+01 1.351000000000000000e+03 4.251007126365724531e-06
2.600000000000000000e+01 1.416000000000000000e+03 3.180344777808929990e-06
2.700000000000000000e+01 1.484000000000000000e+03 2.478258999405458241e-06
2.800000000000000000e+01 1.559000000000000000e+03 1.924377195094972848e-06
2.900000000000000000e+01 1.645000000000000000e+03 1.408398551949741062e-06
3.000000000000000000e+01 1.745000000000000000e+03 9.418423838614131682e-07
3.100000000000000000e+01 1.787000000000000000e+03 1.092019325965587484e-06
3.200000000000000000e+01 1.805000000000000000e+03 1.201331706834896096e-06
3.300000000000000000e+01 1.826000000000000000e+03 9.897785073764708841e-07
3.400000000000000000e+01 1.852000000000000000e+03 7.850581260071542999e-07
3.500000000000000000e+01 1.883000000000000000e+03 6.001362528595954871e-07
3.600000000000000000e+01 1.920000000000000000e+03 4.469081885671855048e-07
3.700000000000000000e+01 1.965000000000000000e+03 3.325329911429975027e-07
3.800000000000000000e+01 2.018000000000000000e+03 2.571789675109847906e-07
3.900000000000000000e+01 2.079000000000000000e+03 2.138821219577202726e-07
4.000000000000000000e+01 2.149000000000000000e+03 1.908168902886586693e-07
4.100000000000000000e+01 2.229000000000000000e+03 1.752639113838938556e-07
4.200000000000000000e+01 2.321000000000000000e+03 1.576983094664363705e-07
4.300000000000000000e+01 2.426000000000000000e+03 1.342038628560082714e-07
4.400000000000000000e+01 2.546000000000000000e+03 1.062096902093578876e-07
4.500000000000000000e+01 2.681000000000000000e+03 7.799940748842715266e-08
4.600000000000000000e+01 2.833000000000000000e+03 5.364200034163602027e-08
4.700000000000000000e+01 3.002000000000000000e+03 3.514478713606550286e-08
4.800000000000000000e+01 3.076000000000000000e+03 4.078662829698487258e-08
4.900000000000000000e+01 3.160000000000000000e+03 3.043963298088314673e-08
5.000000000000000000e+01 3.254000000000000000e+03 2.248013791783520787e-08
5.100000000000000000e+01 3.295000000000000000e+03 2.495193129892214756e-08
5.200000000000000000e+01 3.342000000000000000e+03 2.039507163154041791e-08
5.300000000000000000e+01 3.395000000000000000e+03 1.667206789290887059e-08
5.400000000000000000e+01 3.454000000000000000e+03 1.368433122372891830e-08
5.500000000000000000e+01 3.521000000000000000e+03 1.134898941490547486e-08
5.600000000000000000e+01 3.597000000000000000e+03 9.588465910148613602e-09
5.700000000000000000e+01 3.684000000000000000e+03 8.301040577141094445e-09
5.800000000000000000e+01 3.783000000000000000e+03 7.337341123569984802e-09
5.900000000000000000e+01 3.895000000000000000e+03 6.509575156687930075e-09
6.000000000000000000e+01 4.023000000000000000e+03 5.642298128716305428e-09
6.100000000000000000e+01 4.168000000000000000e+03 4.641899309376640304e-09
6.200000000000000000e+01 4.333000000000000000e+03 3.539094184379365515e-09
6.300000000000000000e+01 4.520000000000000000e+03 2.467860082955297685e-09
6.400000000000000000e+01 4.603000000000000000e+03 2.823305811361365159e-09
6.500000000000000000e+01 4.697000000000000000e+03 2.143813848665132582e-09
6.600000000000000000e+01 4.803000000000000000e+03 1.561247520154296353e-09
6.700000000000000000e+01 4.923000000000000000e+03 1.115182557409610808e-09
6.800000000000000000e+01 5.058000000000000000e+03 8.122276184963084233e-10
6.900000000000000000e+01 5.118000000000000000e+03 9.002653067469168491e-10
7.000000000000000000e+01 5.186000000000000000e+03 7.453503925169968625e-10
7.100000000000000000e+01 5.262000000000000000e+03 6.396583263068578162e-10
7.200000000000000000e+01 5.348000000000000000e+03 5.671930702888516862e-10
7.300000000000000000e+01 5.445000000000000000e+03 5.111235323873586367e-10
7.400000000000000000e+01 5.554000000000000000e+03 4.581979795581503367e-10
7.500000000000000000e+01 5.677000000000000000e+03 4.014913956851273724e-10
7.600000000000000000e+01 5.815000000000000000e+03 3.404377890703358389e-10
7.700000000000000000e+01 5.970000000000000000e+03 2.784352193252459529e-10
7.800000000000000000e+01 6.144000000000000000e+03 2.196151038802440780e-10
7.900000000000000000e+01 6.340000000000000000e+03 1.667688764861452455e-10
8.000000000000000000e+01 6.428000000000000000e+03 1.846440222941225784e-10
8.100000000000000000e+01 6.468000000000000000e+03 1.965071438903009948e-10
8.200000000000000000e+01 6.513000000000000000e+03 1.735675492220423166e-10
8.300000000000000000e+01 6.563000000000000000e+03 1.511423763922437047e-10
8.400000000000000000e+01 6.619000000000000000e+03 1.294612750335488727e-10
8.500000000000000000e+01 6.683000000000000000e+03 1.087728240811713931e-10
8.600000000000000000e+01 6.754000000000000000e+03 8.943551454976272908e-11
8.700000000000000000e+01 6.834000000000000000e+03 7.192618722839938528e-11
8.800000000000000000e+01 6.924000000000000000e+03 5.682337933521353079e-11
8.900000000000000000e+01 7.026000000000000000e+03 4.464945080329130178e-11
9.000000000000000000e+01 7.140000000000000000e+03 3.566691386680531650e-11
9.100000000000000000e+01 7.268000000000000000e+03 2.968786327883776721e-11
9.200000000000000000e+01 7.412000000000000000e+03 2.601580062489006195e-11
9.300000000000000000e+01 7.573000000000000000e+03 2.358624406895160064e-11
9.400000000000000000e+01 7.754000000000000000e+03 2.129513232418389634e-11
9.500000000000000000e+01 7.957000000000000000e+03 1.838501573203643602e-11
9.600000000000000000e+01 8.184000000000000000e+03 1.469974142409569140e-11
9.700000000000000000e+01 8.438000000000000000e+03 1.065758592488919021e-11
9.800000000000000000e+01 8.722000000000000000e+03 6.960043652526337610e-12
9.900000000000000000e+01 8.852000000000000000e+03 8.120837335923170031e-12
1.000000000000000000e+02 8.911000000000000000e+03 8.945177931707348762e-12
1.010000000000000000e+02 8.977000000000000000e+03 7.269906898699218800e-12
1.020000000000000000e+02 9.051000000000000000e+03 5.740907749185453213e-12
1.030000000000000000e+02 9.134000000000000000e+03 4.443778678364651569e-12
1.040000000000000000e+02 9.227000000000000000e+03 3.431865902570052640e-12
1.050000000000000000e+02 9.331000000000000000e+03 2.715827562838057929e-12
1.060000000000000000e+02 9.448000000000000000e+03 2.263189635698381608e-12
1.070000000000000000e+02 9.579000000000000000e+03 2.005284827077957743e-12
1.080000000000000000e+02 9.725000000000000000e+03 1.854905118392480290e-12
1.090000000000000000e+02 9.889000000000000000e+03 1.728173160131518671e-12
1.100000000000000000e+02 1.007200000000000000e+04 1.564581797453001855e-12
1.110000000000000000e+02 1.027700000000000000e+04 1.340150213025026460e-12
1.120000000000000000e+02 1.050600000000000000e+04 1.066036148245075310e-12
1.130000000000000000e+02 1.076200000000000000e+04 7.789879852282410866e-13
1.140000000000000000e+02 1.104800000000000000e+04 5.226929999935236992e-13
1.150000000000000000e+02 1.117900000000000000e+04 6.027400800689974858e-13
1.160000000000000000e+02 1.123900000000000000e+04 6.620815007352121029e-13
1.170000000000000000e+02 1.130600000000000000e+04 5.459521723594207288e-13
1.180000000000000000e+02 1.138100000000000000e+04 4.400924069614120526e-13
1.190000000000000000e+02 1.146500000000000000e+04 3.493316746983055054e-13
1.200000000000000000e+02 1.155900000000000000e+04 2.762789996779702051e-13
1.210000000000000000e+02 1.166400000000000000e+04 2.221001160762625659e-13
1.220000000000000000e+02 1.171200000000000000e+04 2.425282197293654463e-13
1.230000000000000000e+02 1.176600000000000000e+04 2.119415754009423836e-13
1.240000000000000000e+02 1.182600000000000000e+04 1.895705814547454793e-13
1.250000000000000000e+02 1.189300000000000000e+04 1.735833699001432251e-13
1.260000000000000000e+02 1.196800000000000000e+04 1.619815392928103392e-13
1.270000000000000000e+02 1.205200000000000000e+04 1.531552662470403448e-13
1.280000000000000000e+02 1.214600000000000000e+04 1.444955266549641237e-13
1.290000000000000000e+02 1.218900000000000000e+04 1.528221993396527978e-13
1.300000000000000000e+02 1.223700000000000000e+04 1.468825061579082103e-13
1.310000000000000000e+02 1.229100000000000000e+04 1.392774784392258880e-13
1.320000000000000000e+02 1.231600000000000000e+04 1.539324223642779543e-13
1.330000000000000000e+02 1.234400000000000000e+04 1.476041511239145620e-13
1.340000000000000000e+02 1.235700000000000000e+04 1.925681836212334019e-13
1.350000000000000000e+02 1.236400000000000000e+04 2.113309527373985475e-13
1.360000000000000000e+02 1.237100000000000000e+04 3.207989429654389824e-13
1.370000000000000000e+02 1.237900000000000000e+04 2.733369086627135403e-13
1.380000000000000000e+02 1.238800000000000000e+04 2.170486013142181037e-13
1.390000000000000000e+02 1.239800000000000000e+04 1.984523656517467316e-13
1.400000000000000000e+02 1.240900000000000000e+04 1.973421426271215751e-13
1.410000000000000000e+02 1.242100000000000000e+04 2.021161016330097482e-13
1.420000000000000000e+02 1.243400000000000000e+04 2.097766405029233283e-13
1.430000000000000000e+02 1.244900000000000000e+04 1.931232951335459802e-13
1.440000000000000000e+02 1.246500000000000000e+04 1.957878303926463559e-13
1.450000000000000000e+02 1.248300000000000000e+04 1.841304886340822122e-13
1.460000000000000000e+02 1.250300000000000000e+04 1.680322547770174424e-13
1.470000000000000000e+02 1.252500000000000000e+04 1.497690860219336173e-13
1.480000000000000000e+02 1.255000000000000000e+04 1.236788449432424386e-13
1.490000000000000000e+02 1.257800000000000000e+04 9.853229343548264296e-14
1.500000000000000000e+02 1.260900000000000000e+04 7.716050021144837956e-14
1.510000000000000000e+02 1.262400000000000000e+04 9.575673587391975161e-14
1.520000000000000000e+02 1.263100000000000000e+04 1.771360835789437260e-13
1.530000000000000000e+02 1.263900000000000000e+04 1.711963903971991385e-13
1.540000000000000000e+02 1.264300000000000000e+04 3.899103262483549770e-13
1.550000000000000000e+02 1.264800000000000000e+04 2.464140003155534941e-13
1.560000000000000000e+02 1.265100000000000000e+04 3.460010056244300358e-13
1.570000000000000000e+02 1.265300000000000000e+04 4.348188475944425591e-13
1.580000000000000000e+02 1.265500000000000000e+04 4.683475829381222866e-13
1.590000000000000000e+02 1.265700000000000000e+04 5.747069486972122832e-13
1.600000000000000000e+02 1.265900000000000000e+04 3.224642775023767172e-13
1.610000000000000000e+02 1.266100000000000000e+04 1.708633234898115916e-13
1.620000000000000000e+02 1.266300000000000000e+04 1.871280908005701349e-13
1.630000000000000000e+02 1.266500000000000000e+04 9.769962616701377556e-14
1.640000000000000000e+02 1.266600000000000000e+04 2.155498002309741423e-13
1.650000000000000000e+02 1.266800000000000000e+04 2.179922908851494867e-13
1.660000000000000000e+02 1.266900000000000000e+04 2.692845946228317189e-13
1.670000000000000000e+02 1.267000000000000000e+04 3.736455589375964337e-13
1.680000000000000000e+02 1.267100000000000000e+04 5.543898673465719185e-13
1.690000000000000000e+02 1.267200000000000000e+04 8.447131882860503538e-13
1.700000000000000000e+02 1.267300000000000000e+04 1.279365502426799139e-12
1.710000000000000000e+02 1.267400000000000000e+04 1.076472244676551782e-12
1.720000000000000000e+02 1.267500000000000000e+04 1.314559572307416602e-12
1.730000000000000000e+02 1.267600000000000000e+04 1.544708805312211553e-12
1.740000000000000000e+02 1.267700000000000000e+04 1.459887766230849593e-12
1.750000000000000000e+02 1.267800000000000000e+04 1.567634910770721035e-12
1.760000000000000000e+02 1.267900000000000000e+04 1.628641665973873387e-12
1.770000000000000000e+02 1.268000000000000000e+04 1.638078561683187218e-12
1.780000000000000000e+02 1.268100000000000000e+04 1.634525848004386717e-12
1.790000000000000000e+02 1.268200000000000000e+04 1.637912028229493444e-12
1.800000000000000000e+02 1.268300000000000000e+04 1.623035039699516346e-12
1.810000000000000000e+02 1.268400000000000000e+04 1.582400876998235617e-12
1.820000000000000000e+02 1.268500000000000000e+04 1.515398917462107420e-12
1.830000000000000000e+02 1.268600000000000000e+04 1.423139384115756911e-12
1.840000000000000000e+02 1.268700000000000000e+04 1.308564367974440756e-12
1.850000000000000000e+02 1.268800000000000000e+04 1.344091504762445766e-12
1.860000000000000000e+02 1.268900000000000000e+04 1.369293567421436819e-12
1.870000000000000000e+02 1.269000000000000000e+04 1.307065566891196795e-12
1.880000000000000000e+02 1.269100000000000000e+04 1.236732938281193128e-12
1.890000000000000000e+02 1.269200000000000000e+04 1.158850793103738397e-12
1.900000000000000000e+02 1.269300000000000000e+04 1.182665076981948005e-12
1.910000000000000000e+02 1.269400000000000000e+04 1.198985355443937806e-12
1.920000000000000000e+02 1.269500000000000000e+04 1.158406703893888334e-12
1.930000000000000000e+02 1.269600000000000000e+04 1.114719427874888424e-12
1.940000000000000000e+02 1.269700000000000000e+04 1.068201083143094365e-12
1.950000000000000000e+02 1.269800000000000000e+04 1.019018203152199931e-12
1.960000000000000000e+02 1.269900000000000000e+04 1.033673147077251997e-12
1.970000000000000000e+02 1.270000000000000000e+04 9.972023207183156046e-13
1.980000000000000000e+02 1.270100000000000000e+04 9.589551375199789618e-13
1.990000000000000000e+02 1.270200000000000000e+04 9.190426197847045842e-13
2.000000000000000000e+02 1.270300000000000000e+04 9.308664949969625013e-13
2.010000000000000000e+02 1.270400000000000000e+04 9.391376565304199175e-13
2.020000000000000000e+02 1.270500000000000000e+04 9.450218385609332472e-13
2.030000000000000000e+02 1.270600000000000000e+04 9.304224057871124387e-13
2.040000000000000000e+02 1.270700000000000000e+04 9.345857421294567757e-13
2.050000000000000000e+02 1.270800000000000000e+04 9.238720899418240151e-13
2.060000000000000000e+02 1.270900000000000000e+04 9.124367927881849027e-13
2.070000000000000000e+02 1.271000000000000000e+04 9.005574064246957278e-13
2.080000000000000000e+02 1.271100000000000000e+04 8.881784197001252323e-13
2.090000000000000000e+02 1.271200000000000000e+04 8.752998326144734165e-13
2.100000000000000000e+02 1.271300000000000000e+04 8.790190797469676909e-13
2.110000000000000000e+02 1.271400000000000000e+04 8.694156505839600868e-13
2.120000000000000000e+02 1.271500000000000000e+04 8.594236433623336779e-13
2.130000000000000000e+02 1.271600000000000000e+04 8.490430580820884643e-13
2.140000000000000000e+02 1.271700000000000000e+04 8.520406602485763869e-13
2.150000000000000000e+02 1.271800000000000000e+04 8.443246102274315490e-13
2.160000000000000000e+02 1.271900000000000000e+04 8.362199821476679062e-13
2.170000000000000000e+02 1.272000000000000000e+04 8.277267760092854587e-13
2.180000000000000000e+02 1.272100000000000000e+04 8.189005029635154642e-13
2.190000000000000000e+02 1.272200000000000000e+04 8.096856518591266649e-13
2.200000000000000000e+02 1.272300000000000000e+04 8.001377338473503187e-13
2.210000000000000000e+02 1.272400000000000000e+04 7.902567489281864255e-13
2.220000000000000000e+02 1.272500000000000000e+04 7.796541190430161805e-13
2.230000000000000000e+02 1.272600000000000000e+04 7.689959780066146777e-13
2.240000000000000000e+02 1.272700000000000000e+04 7.721046024755651160e-13
2.250000000000000000e+02 1.272800000000000000e+04 7.743250485248154291e-13
2.260000000000000000e+02 1.272900000000000000e+04 7.759348719105219061e-13
2.270000000000000000e+02 1.273000000000000000e+04 7.718825578706400847e-13
2.280000000000000000e+02 1.273100000000000000e+04 7.677747326795270055e-13
2.290000000000000000e+02 1.273200000000000000e+04 7.634448628834888950e-13
2.300000000000000000e+02 1.273300000000000000e+04 7.586709038776007219e-13
2.310000000000000000e+02 1.273400000000000000e+04 7.539524560229438066e-13
2.320000000000000000e+02 1.273500000000000000e+04 7.489564524121306022e-13
2.330000000000000000e+02 1.273600000000000000e+04 7.437939153476236243e-13
2.340000000000000000e+02 1.273700000000000000e+04 7.383538225269603572e-13
2.350000000000000000e+02 1.273800000000000000e+04 7.325806627989095432e-13
2.360000000000000000e+02 1.273900000000000000e+04 7.268075030708587292e-13
2.370000000000000000e+02 1.274000000000000000e+04 7.205902541329578526e-13
2.380000000000000000e+02 1.274100000000000000e+04 7.140954494389006868e-13
2.390000000000000000e+02 1.274200000000000000e+04 7.159273174295321951e-13
2.400000000000000000e+02 1.274300000000000000e+04 7.112643807261065376e-13
2.410000000000000000e+02 1.274400000000000000e+04 7.125966483556567255e-13
2.420000000000000000e+02 1.274500000000000000e+04 7.091549569793187402e-13
2.430000000000000000e+02 1.274600000000000000e+04 7.054357098468244658e-13
2.440000000000000000e+02 1.274700000000000000e+04 7.015499292606364179e-13
2.450000000000000000e+02 1.274800000000000000e+04 6.976086375232171122e-13
2.460000000000000000e+02 1.274900000000000000e+04 6.987743716990735265e-13
2.470000000000000000e+02 1.275000000000000000e+04 6.996070389675423939e-13
2.480000000000000000e+02 1.275100000000000000e+04 6.975531263719858543e-13
2.490000000000000000e+02 1.275200000000000000e+04 6.981637490355296904e-13
2.500000000000000000e+02 1.275300000000000000e+04 6.964984144985919556e-13
2.510000000000000000e+02 1.275400000000000000e+04 6.949996134153479943e-13
2.520000000000000000e+02 1.275500000000000000e+04 6.954437026251980569e-13
2.530000000000000000e+02 1.275600000000000000e+04 6.957767695325856039e-13
2.540000000000000000e+02 1.275700000000000000e+04 6.948885911128854787e-13
2.550000000000000000e+02 1.275800000000000000e+04 6.940004126931853534e-13
2.560000000000000000e+02 1.275900000000000000e+04 6.942779684493416426e-13
2.570000000000000000e+02 1.276000000000000000e+04 6.937228569370290643e-13
2.580000000000000000e+02 1.276100000000000000e+04 6.937783680882603221e-13
2.590000000000000000e+02 1.276200000000000000e+04 6.932787677271790017e-13
2.600000000000000000e+02 1.276300000000000000e+04 6.927236562148664234e-13
2.610000000000000000e+02 1.276400000000000000e+04 6.922795670050163608e-13
2.620000000000000000e+02 1.276500000000000000e+04 6.918354777951662982e-13
2.630000000000000000e+02 1.276600000000000000e+04 6.918354777951662982e-13
2.640000000000000000e+02 1.276700000000000000e+04 6.915024108877787512e-13
2.650000000000000000e+02 1.276800000000000000e+04 6.910583216779286886e-13
2.660000000000000000e+02 1.276900000000000000e+04 6.906142324680786260e-13
2.670000000000000000e+02 1.277000000000000000e+04 6.900591209557660477e-13
2.680000000000000000e+02 1.277100000000000000e+04 6.896705428971472429e-13
2.690000000000000000e+02 1.277200000000000000e+04 6.890599202336034068e-13
2.700000000000000000e+02 1.277300000000000000e+04 6.884492975700595707e-13
2.710000000000000000e+02 1.277400000000000000e+04 6.878941860577469924e-13
2.720000000000000000e+02 1.277500000000000000e+04 6.872835633942031563e-13
2.730000000000000000e+02 1.277600000000000000e+04 6.875056079991281877e-13
2.740000000000000000e+02 1.277700000000000000e+04 6.870615187892781250e-13
2.750000000000000000e+02 1.277800000000000000e+04 6.865619184281968046e-13
2.760000000000000000e+02 1.277900000000000000e+04 6.860623180671154842e-13
2.770000000000000000e+02 1.278000000000000000e+04 6.855627177060341637e-13
2.780000000000000000e+02 1.278100000000000000e+04 6.849520950424903276e-13
2.790000000000000000e+02 1.278200000000000000e+04 6.850631173449528433e-13
2.800000000000000000e+02 1.278300000000000000e+04 6.847855615887965541e-13
2.810000000000000000e+02 1.278400000000000000e+04 6.842859612277152337e-13
2.820000000000000000e+02 1.278500000000000000e+04 6.839528943203276867e-13
2.830000000000000000e+02 1.278600000000000000e+04 6.833977828080151085e-13
2.840000000000000000e+02 1.278700000000000000e+04 6.828981824469337880e-13
2.850000000000000000e+02 1.278800000000000000e+04 6.823985820858524676e-13
2.860000000000000000e+02 1.278900000000000000e+04 6.818434705735398893e-13
2.870000000000000000e+02 1.279000000000000000e+04 6.812883590612273110e-13
2.880000000000000000e+02 1.279100000000000000e+04 6.815104036661523423e-13
2.890000000000000000e+02 1.279200000000000000e+04 6.810663144563022797e-13
2.900000000000000000e+02 1.279300000000000000e+04 6.805112029439897015e-13
2.910000000000000000e+02 1.279400000000000000e+04 6.801781360366021545e-13
2.920000000000000000e+02 1.279500000000000000e+04 6.796230245242895762e-13
2.930000000000000000e+02 1.279600000000000000e+04 6.791789353144395136e-13
2.940000000000000000e+02 1.279700000000000000e+04 6.794009799193645449e-13
2.950000000000000000e+02 1.279800000000000000e+04 6.788458684070519666e-13
2.960000000000000000e+02 1.279900000000000000e+04 6.785128014996644197e-13
2.970000000000000000e+02 1.280000000000000000e+04 6.781242234410456149e-13
2.980000000000000000e+02 1.280100000000000000e+04 6.777911565336580679e-13
2.990000000000000000e+02 1.280200000000000000e+04 6.772915561725767475e-13
3.000000000000000000e+02 1.280300000000000000e+04 6.768474669627266849e-13
3.010000000000000000e+02 1.280400000000000000e+04 6.762923554504141066e-13
3.020000000000000000e+02 1.280500000000000000e+04 6.758482662405640440e-13
3.030000000000000000e+02 1.280600000000000000e+04 6.752376435770202079e-13
3.040000000000000000e+02 1.280700000000000000e+04 6.747380432159388874e-13
3.050000000000000000e+02 1.280800000000000000e+04 6.748490655184014031e-13
3.060000000000000000e+02 1.280900000000000000e+04 6.744604874597825983e-13
3.070000000000000000e+02 1.281000000000000000e+04 6.740163982499325357e-13
3.080000000000000000e+02 1.281100000000000000e+04 6.735167978888512152e-13
3.090000000000000000e+02 1.281200000000000000e+04 6.730727086790011526e-13
3.100000000000000000e+02 1.281300000000000000e+04 6.731282198302324105e-13
3.110000000000000000e+02 1.281400000000000000e+04 6.727951529228448635e-13
3.120000000000000000e+02 1.281500000000000000e+04 6.725175971666885744e-13
3.130000000000000000e+02 1.281600000000000000e+04 6.720179968056072539e-13
3.140000000000000000e+02 1.281700000000000000e+04 6.716849298982197070e-13
3.150000000000000000e+02 1.281800000000000000e+04 6.712408406883696443e-13
3.160000000000000000e+02 1.281900000000000000e+04 6.708522626297508396e-13
3.170000000000000000e+02 1.282000000000000000e+04 6.704081734199007769e-13
3.180000000000000000e+02 1.282100000000000000e+04 6.697975507563569408e-13
3.190000000000000000e+02 1.282200000000000000e+04 6.694089726977381360e-13
3.200000000000000000e+02 1.282300000000000000e+04 6.686873277317317843e-13
3.210000000000000000e+02 1.282400000000000000e+04 6.681877273706504639e-13
3.220000000000000000e+02 1.282500000000000000e+04 6.676326158583378856e-13
3.230000000000000000e+02 1.282600000000000000e+04 6.676881270095691434e-13
3.240000000000000000e+02 1.282700000000000000e+04 6.671885266484878230e-13
3.250000000000000000e+02 1.282800000000000000e+04 6.668554597411002760e-13
3.260000000000000000e+02 1.282900000000000000e+04 6.663003482287876977e-13
3.270000000000000000e+02 1.283000000000000000e+04 6.657452367164751195e-13
3.280000000000000000e+02 1.283100000000000000e+04 6.653011475066250568e-13
3.290000000000000000e+02 1.283200000000000000e+04 6.654121698090875725e-13
3.300000000000000000e+02 1.283300000000000000e+04 6.650791029017000255e-13
3.310000000000000000e+02 1.283400000000000000e+04 6.645795025406187051e-13
3.320000000000000000e+02 1.283500000000000000e+04 6.640799021795373847e-13
3.330000000000000000e+02 1.283600000000000000e+04 6.637468352721498377e-13
3.340000000000000000e+02 1.283700000000000000e+04 6.632472349110685172e-13
3.350000000000000000e+02 1.283800000000000000e+04 6.626921233987559390e-13
3.360000000000000000e+02 1.283900000000000000e+04 6.621370118864433607e-13
3.370000000000000000e+02 1.284000000000000000e+04 6.623035453401371342e-13
3.380000000000000000e+02 1.284100000000000000e+04 6.620259895839808451e-13
3.390000000000000000e+02 1.284200000000000000e+04 6.615819003741307824e-13
3.400000000000000000e+02 1.284300000000000000e+04 6.611933223155119776e-13
3.410000000000000000e+02 1.284400000000000000e+04 6.605826996519681416e-13
3.420000000000000000e+02 1.284500000000000000e+04 6.601386104421180789e-13
3.430000000000000000e+02 1.284600000000000000e+04 6.595834989298055007e-13
3.440000000000000000e+02 1.284700000000000000e+04 6.591394097199554380e-13
3.450000000000000000e+02 1.284800000000000000e+04 6.585287870564116020e-13
3.460000000000000000e+02 1.284900000000000000e+04 6.580846978465615393e-13
3.470000000000000000e+02 1.285000000000000000e+04 6.581957201490240550e-13
3.480000000000000000e+02 1.285100000000000000e+04 6.577516309391739924e-13
3.490000000000000000e+02 1.285200000000000000e+04 6.573630528805551876e-13
3.500000000000000000e+02 1.285300000000000000e+04 6.568634525194738671e-13
3.510000000000000000e+02 1.285400000000000000e+04 6.563638521583925467e-13
3.520000000000000000e+02 1.285500000000000000e+04 6.559197629485424841e-13
3.530000000000000000e+02 1.285600000000000000e+04 6.552536291337673902e-13
3.540000000000000000e+02 1.285700000000000000e+04 6.547540287726860697e-13
3.550000000000000000e+02 1.285800000000000000e+04 6.549760733776111010e-13
3.560000000000000000e+02 1.285900000000000000e+04 6.544209618652985228e-13
3.570000000000000000e+02 1.286000000000000000e+04 6.540323838066797180e-13
3.580000000000000000e+02 1.286100000000000000e+04 6.535327834455983975e-13
3.590000000000000000e+02 1.286200000000000000e+04 6.531997165382108506e-13
3.600000000000000000e+02 1.286300000000000000e+04 6.525890938746670145e-13
3.610000000000000000e+02 1.286400000000000000e+04 6.520894935135856940e-13
3.620000000000000000e+02 1.286500000000000000e+04 6.515343820012731157e-13
3.630000000000000000e+02 1.286600000000000000e+04 6.517009154549668892e-13
3.640000000000000000e+02 1.286700000000000000e+04 6.513123373963480844e-13
3.650000000000000000e+02 1.286800000000000000e+04 6.508682481864980218e-13
3.660000000000000000e+02 1.286900000000000000e+04 6.504796701278792170e-13
3.670000000000000000e+02 1.287000000000000000e+04 6.500355809180291544e-13
3.680000000000000000e+02 1.287100000000000000e+04 6.494804694057165761e-13
3.690000000000000000e+02 1.287200000000000000e+04 6.496470028594103496e-13
3.700000000000000000e+02 1.287300000000000000e+04 6.493139359520228027e-13
3.710000000000000000e+02 1.287400000000000000e+04 6.488698467421727401e-13
3.720000000000000000e+02 1.287500000000000000e+04 6.484812686835539353e-13
3.730000000000000000e+02 1.287600000000000000e+04 6.480926906249351305e-13
3.740000000000000000e+02 1.287700000000000000e+04 6.475375791126225522e-13
3.750000000000000000e+02 1.287800000000000000e+04 6.472045122052350052e-13
3.760000000000000000e+02 1.287900000000000000e+04 6.466494006929224270e-13
3.770000000000000000e+02 1.288000000000000000e+04 6.461498003318411065e-13
3.780000000000000000e+02 1.288100000000000000e+04 6.457057111219910439e-13
3.790000000000000000e+02 1.288200000000000000e+04 6.450950884584472078e-13
3.800000000000000000e+02 1.288300000000000000e+04 6.444844657949033717e-13
3.810000000000000000e+02 1.288400000000000000e+04 6.437628208288970200e-13
3.820000000000000000e+02 1.288500000000000000e+04 6.432077093165844417e-13
3.830000000000000000e+02 1.288600000000000000e+04 6.433187316190469573e-13
3.840000000000000000e+02 1.288700000000000000e+04 6.428746424091968947e-13
3.850000000000000000e+02 1.288800000000000000e+04 6.424305531993468321e-13
3.860000000000000000e+02 1.288900000000000000e+04 6.418754416870342538e-13
3.870000000000000000e+02 1.289000000000000000e+04 6.413758413259529334e-13
3.880000000000000000e+02 1.289100000000000000e+04 6.415978859308779647e-13
3.890000000000000000e+02 1.289200000000000000e+04 6.411537967210279021e-13
3.900000000000000000e+02 1.289300000000000000e+04 6.406541963599465817e-13
3.910000000000000000e+02 1.289400000000000000e+04 6.402656183013277769e-13
3.920000000000000000e+02 1.289500000000000000e+04 6.397105067890151986e-13
3.930000000000000000e+02 1.289600000000000000e+04 6.392664175791651360e-13
3.940000000000000000e+02 1.289700000000000000e+04 6.393774398816276516e-13
3.950000000000000000e+02 1.289800000000000000e+04 6.390998841254713625e-13
3.960000000000000000e+02 1.289900000000000000e+04 6.387668172180838155e-13
3.970000000000000000e+02 1.290000000000000000e+04 6.382117057057712373e-13
3.980000000000000000e+02 1.290100000000000000e+04 6.379341499496149481e-13
3.990000000000000000e+02 1.290200000000000000e+04 6.379341499496149481e-13
4.000000000000000000e+02 1.290300000000000000e+04 6.375455718909961433e-13
4.010000000000000000e+02 1.290400000000000000e+04 6.373235272860711120e-13
4.020000000000000000e+02 1.290500000000000000e+04 6.369349492274523072e-13
4.030000000000000000e+02 1.290600000000000000e+04 6.367129046225272759e-13
4.040000000000000000e+02 1.290700000000000000e+04 6.362688154126772133e-13
4.050000000000000000e+02 1.290800000000000000e+04 6.358802373540584085e-13
4.060000000000000000e+02 1.290900000000000000e+04 6.354361481442083459e-13
4.070000000000000000e+02 1.291000000000000000e+04 6.351030812368207989e-13
4.080000000000000000e+02 1.291100000000000000e+04 6.345479697245082207e-13
4.090000000000000000e+02 1.291200000000000000e+04 6.341593916658894159e-13
4.100000000000000000e+02 1.291300000000000000e+04 6.342149028171206737e-13
4.110000000000000000e+02 1.291400000000000000e+04 6.339928582121956424e-13
4.120000000000000000e+02 1.291500000000000000e+04 6.336042801535768376e-13
4.130000000000000000e+02 1.291600000000000000e+04 6.331046797924955172e-13
4.140000000000000000e+02 1.291700000000000000e+04 6.327716128851079702e-13
4.150000000000000000e+02 1.291800000000000000e+04 6.323275236752579076e-13
4.160000000000000000e+02 1.291900000000000000e+04 6.318834344654078450e-13
4.170000000000000000e+02 1.292000000000000000e+04 6.313838341043265245e-13
4.180000000000000000e+02 1.292100000000000000e+04 6.308842337432452041e-13
4.190000000000000000e+02 1.292200000000000000e+04 6.305511668358576571e-13
4.200000000000000000e+02 1.292300000000000000e+04 6.305511668358576571e-13
4.210000000000000000e+02 1.292400000000000000e+04 6.302736110797013680e-13
4.220000000000000000e+02 1.292500000000000000e+04 6.298295218698513054e-13
4.230000000000000000e+02 1.292600000000000000e+04 6.294409438112325006e-13
4.240000000000000000e+02 1.292700000000000000e+04 6.289413434501511801e-13
4.250000000000000000e+02 1.292800000000000000e+04 6.286082765427636332e-13
4.260000000000000000e+02 1.292900000000000000e+04 6.280531650304510549e-13
4.270000000000000000e+02 1.293000000000000000e+04 6.275535646693697345e-13
4.280000000000000000e+02 1.293100000000000000e+04 6.270539643082884140e-13
4.290000000000000000e+02 1.293200000000000000e+04 6.264433416447445779e-13
4.300000000000000000e+02 1.293300000000000000e+04 6.258327189812007418e-13
4.310000000000000000e+02 1.293400000000000000e+04 6.253331186201194214e-13
4.320000000000000000e+02 1.293500000000000000e+04 6.254441409225819370e-13
4.330000000000000000e+02 1.293600000000000000e+04 6.250000517127318744e-13
4.340000000000000000e+02 1.293700000000000000e+04 6.246114736541130696e-13
4.350000000000000000e+02 1.293800000000000000e+04 6.240563621418004914e-13
4.360000000000000000e+02 1.293900000000000000e+04 6.235012506294879131e-13
4.370000000000000000e+02 1.294000000000000000e+04 6.230016502684065927e-13
4.380000000000000000e+02 1.294100000000000000e+04 6.231126725708691083e-13
4.390000000000000000e+02 1.294200000000000000e+04 6.227240945122503035e-13
4.400000000000000000e+02 1.294300000000000000e+04 6.223355164536314987e-13
4.410000000000000000e+02 1.294400000000000000e+04 6.217804049413189205e-13
4.420000000000000000e+02 1.294500000000000000e+04 6.214473380339313735e-13
4.430000000000000000e+02 1.294600000000000000e+04 6.210032488240813109e-13
4.440000000000000000e+02 1.294700000000000000e+04 6.203926261605374748e-13
4.450000000000000000e+02 1.294800000000000000e+04 6.199485369506874122e-13
4.460000000000000000e+02 1.294900000000000000e+04 6.201150704043811857e-13
4.470000000000000000e+02 1.295000000000000000e+04 6.196709811945311230e-13
4.480000000000000000e+02 1.295100000000000000e+04 6.192824031359123182e-13
4.490000000000000000e+02 1.295200000000000000e+04 6.188383139260622556e-13
4.500000000000000000e+02 1.295300000000000000e+04 6.184497358674434508e-13
4.510000000000000000e+02 1.295400000000000000e+04 6.177836020526683569e-13
4.520000000000000000e+02 1.295500000000000000e+04 6.174505351452808100e-13
4.530000000000000000e+02 1.295600000000000000e+04 6.168954236329682317e-13
4.540000000000000000e+02 1.295700000000000000e+04 6.163403121206556534e-13
4.550000000000000000e+02 1.295800000000000000e+04 6.165623567255806847e-13
4.560000000000000000e+02 1.295900000000000000e+04 6.161182675157306221e-13
4.570000000000000000e+02 1.296000000000000000e+04 6.156741783058805595e-13
4.580000000000000000e+02 1.296100000000000000e+04 6.152300890960304969e-13
4.590000000000000000e+02 1.296200000000000000e+04 6.147859998861804343e-13
4.600000000000000000e+02 1.296300000000000000e+04 6.142308883738678560e-13
4.610000000000000000e+02 1.296400000000000000e+04 6.137867991640177934e-13
4.620000000000000000e+02 1.296500000000000000e+04 6.140088437689428247e-13
4.630000000000000000e+02 1.296600000000000000e+04 6.136202657103240199e-13
4.640000000000000000e+02 1.296700000000000000e+04 6.131761765004739573e-13
4.650000000000000000e+02 1.296800000000000000e+04 6.126765761393926368e-13
4.660000000000000000e+02 1.296900000000000000e+04 6.123435092320050899e-13
4.670000000000000000e+02 1.297000000000000000e+04 6.117883977196925116e-13
4.680000000000000000e+02 1.297100000000000000e+04 6.113443085098424490e-13
4.690000000000000000e+02 1.297200000000000000e+04 6.115108419635362225e-13
4.700000000000000000e+02 1.297300000000000000e+04 6.111222639049174177e-13
4.710000000000000000e+02 1.297400000000000000e+04 6.107891969975298707e-13
4.720000000000000000e+02 1.297500000000000000e+04 6.104561300901423238e-13
4.730000000000000000e+02 1.297600000000000000e+04 6.100120408802922611e-13
4.740000000000000000e+02 1.297700000000000000e+04 6.096789739729047142e-13
4.750000000000000000e+02 1.297800000000000000e+04 6.090683513093608781e-13
4.760000000000000000e+02 1.297900000000000000e+04 6.086797732507420733e-13
4.770000000000000000e+02 1.298000000000000000e+04 6.087907955532045889e-13
4.780000000000000000e+02 1.298100000000000000e+04 6.084022174945857842e-13
4.790000000000000000e+02 1.298200000000000000e+04 6.081246617384294950e-13
4.800000000000000000e+02 1.298300000000000000e+04 6.077360836798106902e-13
4.810000000000000000e+02 1.298400000000000000e+04 6.072364833187293698e-13
4.820000000000000000e+02 1.298500000000000000e+04 6.069034164113418228e-13
4.830000000000000000e+02 1.298600000000000000e+04 6.064038160502605024e-13
4.840000000000000000e+02 1.298700000000000000e+04 6.066813718064167915e-13
4.850000000000000000e+02 1.298800000000000000e+04 6.062372825965667289e-13
4.860000000000000000e+02 1.298900000000000000e+04 6.059042156891791819e-13
4.870000000000000000e+02 1.299000000000000000e+04 6.055711487817916350e-13
4.880000000000000000e+02 1.299100000000000000e+04 6.052380818744040880e-13
4.890000000000000000e+02 1.299200000000000000e+04 6.047939926645540254e-13
4.900000000000000000e+02 1.299300000000000000e+04 6.043499034547039628e-13
4.910000000000000000e+02 1.299400000000000000e+04 6.039613253960851580e-13
4.920000000000000000e+02 1.299500000000000000e+04 6.034617250350038375e-13
4.930000000000000000e+02 1.299600000000000000e+04 6.030731469763850328e-13
4.940000000000000000e+02 1.299700000000000000e+04 6.024070131616099388e-13
4.950000000000000000e+02 1.299800000000000000e+04 6.020184351029911340e-13
4.960000000000000000e+02 1.299900000000000000e+04 6.021294574054536497e-13
4.970000000000000000e+02 1.300000000000000000e+04 6.016853681956035871e-13
4.980000000000000000e+02 1.300100000000000000e+04 6.014633235906785558e-13
4.990000000000000000e+02 1.300200000000000000e+04 6.009082120783659775e-13
5.000000000000000000e+02 1.300300000000000000e+04 6.004641228685159149e-13
5.010000000000000000e+02 1.300400000000000000e+04 6.000755448098971101e-13
5.020000000000000000e+02 1.300500000000000000e+04 6.001865671123596258e-13
5.030000000000000000e+02 1.300600000000000000e+04 5.998535002049720788e-13
5.040000000000000000e+02 1.300700000000000000e+04 5.994649221463532740e-13
5.050000000000000000e+02 1.300800000000000000e+04 5.991318552389657270e-13
5.060000000000000000e+02 1.300900000000000000e+04 5.992428775414282427e-13
5.070000000000000000e+02 1.301000000000000000e+04 5.988542994828094379e-13
5.080000000000000000e+02 1.301100000000000000e+04 5.986877660291156644e-13
5.090000000000000000e+02 1.301200000000000000e+04 5.982436768192656018e-13
5.100000000000000000e+02 1.301300000000000000e+04 5.980216322143405705e-13
5.110000000000000000e+02 1.301400000000000000e+04 5.976330541557217657e-13
5.120000000000000000e+02 1.301500000000000000e+04 5.972999872483342187e-13
5.130000000000000000e+02 1.301600000000000000e+04 5.969669203409466718e-13
5.140000000000000000e+02 1.301700000000000000e+04 5.965228311310966092e-13
5.150000000000000000e+02 1.301800000000000000e+04 5.960787419212465466e-13
5.160000000000000000e+02 1.301900000000000000e+04 5.957456750138589996e-13
5.170000000000000000e+02 1.302000000000000000e+04 5.953015858040089370e-13
5.180000000000000000e+02 1.302100000000000000e+04 5.946909631404651009e-13
5.190000000000000000e+02 1.302200000000000000e+04 5.943578962330775539e-13
5.200000000000000000e+02 1.302300000000000000e+04 5.944689185355400696e-13
5.210000000000000000e+02 1.302400000000000000e+04 5.940248293256900070e-13
5.220000000000000000e+02 1.302500000000000000e+04 5.936917624183024600e-13
5.230000000000000000e+02 1.302600000000000000e+04 5.932476732084523974e-13
5.240000000000000000e+02 1.302700000000000000e+04 5.929146063010648504e-13
5.250000000000000000e+02 1.302800000000000000e+04 5.925260282424460456e-13
5.260000000000000000e+02 1.302900000000000000e+04 5.920264278813647252e-13
5.270000000000000000e+02 1.303000000000000000e+04 5.920819390325959830e-13
5.280000000000000000e+02 1.303100000000000000e+04 5.916378498227459204e-13
5.290000000000000000e+02 1.303200000000000000e+04 5.914158052178208891e-13
5.300000000000000000e+02 1.303300000000000000e+04 5.910827383104333421e-13
5.310000000000000000e+02 1.303400000000000000e+04 5.906386491005832795e-13
5.320000000000000000e+02 1.303500000000000000e+04 5.903055821931957325e-13
5.330000000000000000e+02 1.303600000000000000e+04 5.898614929833456699e-13
5.340000000000000000e+02 1.303700000000000000e+04 5.894174037734956073e-13
5.350000000000000000e+02 1.303800000000000000e+04 5.888622922611830290e-13
5.360000000000000000e+02 1.303900000000000000e+04 5.884182030513329664e-13
5.370000000000000000e+02 1.304000000000000000e+04 5.884737142025642243e-13
5.380000000000000000e+02 1.304100000000000000e+04 5.881961584464079351e-13
5.390000000000000000e+02 1.304200000000000000e+04 5.878630915390203882e-13
5.400000000000000000e+02 1.304300000000000000e+04 5.873634911779390677e-13
5.410000000000000000e+02 1.304400000000000000e+04 5.870304242705515207e-13
5.420000000000000000e+02 1.304500000000000000e+04 5.871414465730140364e-13
5.430000000000000000e+02 1.304600000000000000e+04 5.868083796656264894e-13
5.440000000000000000e+02 1.304700000000000000e+04 5.865308239094702003e-13
5.450000000000000000e+02 1.304800000000000000e+04 5.861977570020826533e-13
5.460000000000000000e+02 1.304900000000000000e+04 5.858091789434638486e-13
5.470000000000000000e+02 1.305000000000000000e+04 5.854206008848450438e-13
5.480000000000000000e+02 1.305100000000000000e+04 5.850320228262262390e-13
5.490000000000000000e+02 1.305200000000000000e+04 5.846989559188386920e-13
5.500000000000000000e+02 1.305300000000000000e+04 5.846989559188386920e-13
5.510000000000000000e+02 1.305400000000000000e+04 5.843658890114511451e-13
5.520000000000000000e+02 1.305500000000000000e+04 5.840883332552948559e-13
5.530000000000000000e+02 1.305600000000000000e+04 5.836997551966760511e-13
5.540000000000000000e+02 1.305700000000000000e+04 5.834777105917510198e-13
5.550000000000000000e+02 1.305800000000000000e+04 5.830336213819009572e-13
5.560000000000000000e+02 1.305900000000000000e+04 5.827005544745134102e-13
5.570000000000000000e+02 1.306000000000000000e+04 5.822009541134320898e-13
5.580000000000000000e+02 1.306100000000000000e+04 5.818678872060445428e-13
5.590000000000000000e+02 1.306200000000000000e+04 5.819233983572758007e-13
5.600000000000000000e+02 1.306300000000000000e+04 5.815903314498882537e-13
5.610000000000000000e+02 1.306400000000000000e+04 5.812572645425007067e-13
5.620000000000000000e+02 1.306500000000000000e+04 5.809241976351131598e-13
5.630000000000000000e+02 1.306600000000000000e+04 5.805911307277256128e-13
5.640000000000000000e+02 1.306700000000000000e+04 5.801470415178755502e-13
5.650000000000000000e+02 1.306800000000000000e+04 5.798139746104880032e-13
5.660000000000000000e+02 1.306900000000000000e+04 5.793143742494066828e-13
5.670000000000000000e+02 1.307000000000000000e+04 5.789813073420191358e-13
5.680000000000000000e+02 1.307100000000000000e+04 5.790923296444816515e-13
5.690000000000000000e+02 1.307200000000000000e+04 5.787592627370941045e-13
5.700000000000000000e+02 1.307300000000000000e+04 5.784817069809378154e-13
5.710000000000000000e+02 1.307400000000000000e+04 5.780376177710877528e-13
5.720000000000000000e+02 1.307500000000000000e+04 5.777600620149314636e-13
5.730000000000000000e+02 1.307600000000000000e+04 5.772604616538501432e-13
5.740000000000000000e+02 1.307700000000000000e+04 5.769273947464625962e-13
5.750000000000000000e+02 1.307800000000000000e+04 5.764277943853812758e-13
5.760000000000000000e+02 1.307900000000000000e+04 5.760392163267624710e-13
5.770000000000000000e+02 1.308000000000000000e+04 5.754841048144498927e-13
5.780000000000000000e+02 1.308100000000000000e+04 5.749289933021373145e-13
5.790000000000000000e+02 1.308200000000000000e+04 5.745404152435185097e-13
5.800000000000000000e+02 1.308300000000000000e+04 5.745959263947497675e-13
5.810000000000000000e+02 1.308400000000000000e+04 5.742628594873622205e-13
5.820000000000000000e+02 1.308500000000000000e+04 5.737632591262809001e-13
5.830000000000000000e+02 1.308600000000000000e+04 5.735412145213558688e-13
5.840000000000000000e+02 1.308700000000000000e+04 5.730416141602745483e-13
5.850000000000000000e+02 1.308800000000000000e+04 5.730971253115058062e-13
5.860000000000000000e+02 1.308900000000000000e+04 5.728195695553495170e-13
5.870000000000000000e+02 1.309000000000000000e+04 5.725420137991932279e-13
5.880000000000000000e+02 1.309100000000000000e+04 5.720979245893431653e-13
5.890000000000000000e+02 1.309200000000000000e+04 5.717093465307243605e-13
5.900000000000000000e+02 1.309300000000000000e+04 5.713762796233368135e-13
5.910000000000000000e+02 1.309400000000000000e+04 5.709321904134867509e-13
5.920000000000000000e+02 1.309500000000000000e+04 5.705436123548679461e-13
5.930000000000000000e+02 1.309600000000000000e+04 5.706546346573304618e-13
5.940000000000000000e+02 1.309700000000000000e+04 5.702660565987116570e-13
5.950000000000000000e+02 1.309800000000000000e+04 5.700440119937866257e-13
5.960000000000000000e+02 1.309900000000000000e+04 5.695999227839365631e-13
5.970000000000000000e+02 1.310000000000000000e+04 5.692668558765490161e-13
5.980000000000000000e+02 1.310100000000000000e+04 5.689337889691614691e-13
5.990000000000000000e+02 1.310200000000000000e+04 5.684896997593114065e-13
6.000000000000000000e+02 1.310300000000000000e+04 5.679900993982300861e-13
6.010000000000000000e+02 1.310400000000000000e+04 5.676570324908425391e-13
6.020000000000000000e+02 1.310500000000000000e+04 5.677125436420737969e-13
6.030000000000000000e+02 1.310600000000000000e+04 5.673239655834549922e-13
6.040000000000000000e+02 1.310700000000000000e+04 5.669908986760674452e-13
6.050000000000000000e+02 1.310800000000000000e+04 5.667133429199111561e-13
6.060000000000000000e+02 1.310900000000000000e+04 5.663802760125236091e-13
6.070000000000000000e+02 1.311000000000000000e+04 5.663802760125236091e-13
6.080000000000000000e+02 1.311100000000000000e+04 5.661582314075985778e-13
6.090000000000000000e+02 1.311200000000000000e+04 5.658251645002110308e-13
6.100000000000000000e+02 1.311300000000000000e+04 5.655476087440547417e-13
6.110000000000000000e+02 1.311400000000000000e+04 5.652700529878984526e-13
6.120000000000000000e+02 1.311500000000000000e+04 5.648259637780483899e-13
6.130000000000000000e+02 1.311600000000000000e+04 5.644928968706608430e-13
6.140000000000000000e+02 1.311700000000000000e+04 5.641598299632732960e-13
6.150000000000000000e+02 1.311800000000000000e+04 5.637712519046544912e-13
6.160000000000000000e+02 1.311900000000000000e+04 5.633826738460356864e-13
6.170000000000000000e+02 1.312000000000000000e+04 5.629385846361856238e-13
6.180000000000000000e+02 1.312100000000000000e+04 5.624944954263355612e-13
6.190000000000000000e+02 1.312200000000000000e+04 5.621059173677167564e-13
6.200000000000000000e+02 1.312300000000000000e+04 5.621614285189480142e-13
6.210000000000000000e+02 1.312400000000000000e+04 5.618838727627917251e-13
6.220000000000000000e+02 1.312500000000000000e+04 5.614952947041729203e-13
6.230000000000000000e+02 1.312600000000000000e+04 5.610512054943228577e-13
6.240000000000000000e+02 1.312700000000000000e+04 5.606626274357040529e-13
6.250000000000000000e+02 1.312800000000000000e+04 5.608291608893978264e-13
6.260000000000000000e+02 1.312900000000000000e+04 5.604960939820102794e-13
6.270000000000000000e+02 1.313000000000000000e+04 5.601630270746227325e-13
6.280000000000000000e+02 1.313100000000000000e+04 5.598854713184664433e-13
6.290000000000000000e+02 1.313200000000000000e+04 5.595524044110788964e-13
6.300000000000000000e+02 1.313300000000000000e+04 5.592748486549226072e-13
6.310000000000000000e+02 1.313400000000000000e+04 5.588307594450725446e-13
6.320000000000000000e+02 1.313500000000000000e+04 5.583866702352224820e-13
6.330000000000000000e+02 1.313600000000000000e+04 5.579425810253724194e-13
6.340000000000000000e+02 1.313700000000000000e+04 5.575540029667536146e-13
6.350000000000000000e+02 1.313800000000000000e+04 5.571654249081348098e-13
6.360000000000000000e+02 1.313900000000000000e+04 5.566103133958222315e-13
6.370000000000000000e+02 1.314000000000000000e+04 5.560552018835096533e-13
6.380000000000000000e+02 1.314100000000000000e+04 5.557221349761221063e-13
6.390000000000000000e+02 1.314200000000000000e+04 5.557776461273533641e-13
6.400000000000000000e+02 1.314300000000000000e+04 5.553890680687345593e-13
6.410000000000000000e+02 1.314400000000000000e+04 5.551115123125782702e-13
6.420000000000000000e+02 1.314500000000000000e+04 5.546119119514969498e-13
6.430000000000000000e+02 1.314600000000000000e+04 5.542233338928781450e-13
6.440000000000000000e+02 1.314700000000000000e+04 5.537237335317968245e-13
6.450000000000000000e+02 1.314800000000000000e+04 5.532796443219467619e-13
6.460000000000000000e+02 1.314900000000000000e+04 5.533906666244092776e-13
6.470000000000000000e+02 1.315000000000000000e+04 5.530020885657904728e-13
6.480000000000000000e+02 1.315100000000000000e+04 5.526135105071716680e-13
6.490000000000000000e+02 1.315200000000000000e+04 5.522249324485528632e-13
6.500000000000000000e+02 1.315300000000000000e+04 5.518918655411653162e-13
6.510000000000000000e+02 1.315400000000000000e+04 5.515032874825465115e-13
6.520000000000000000e+02 1.315500000000000000e+04 5.515032874825465115e-13
6.530000000000000000e+02 1.315600000000000000e+04 5.512812428776214801e-13
6.540000000000000000e+02 1.315700000000000000e+04 5.509481759702339332e-13
6.550000000000000000e+02 1.315800000000000000e+04 5.506151090628463862e-13
6.560000000000000000e+02 1.315900000000000000e+04 5.501155087017650658e-13
6.570000000000000000e+02 1.316000000000000000e+04 5.497824417943775188e-13
6.580000000000000000e+02 1.316100000000000000e+04 5.493938637357587140e-13
6.590000000000000000e+02 1.316200000000000000e+04 5.490607968283711671e-13
6.600000000000000000e+02 1.316300000000000000e+04 5.485056853160585888e-13
6.610000000000000000e+02 1.316400000000000000e+04 5.486167076185211045e-13
6.620000000000000000e+02 1.316500000000000000e+04 5.482836407111335575e-13
6.630000000000000000e+02 1.316600000000000000e+04 5.479505738037460105e-13
6.640000000000000000e+02 1.316700000000000000e+04 5.476175068963584636e-13
6.650000000000000000e+02 1.316800000000000000e+04 5.472844399889709166e-13
6.660000000000000000e+02 1.316900000000000000e+04 5.468403507791208540e-13
6.670000000000000000e+02 1.317000000000000000e+04 5.465072838717333070e-13
6.680000000000000000e+02 1.317100000000000000e+04 5.460631946618832444e-13
6.690000000000000000e+02 1.317200000000000000e+04 5.461742169643457601e-13
6.700000000000000000e+02 1.317300000000000000e+04 5.457856389057269553e-13
6.710000000000000000e+02 1.317400000000000000e+04 5.455635943008019240e-13
6.720000000000000000e+02 1.317500000000000000e+04 5.451195050909518613e-13
6.730000000000000000e+02 1.317600000000000000e+04 5.447309270323330566e-13
6.740000000000000000e+02 1.317700000000000000e+04 5.443423489737142518e-13
6.750000000000000000e+02 1.317800000000000000e+04 5.440647932175579626e-13
6.760000000000000000e+02 1.317900000000000000e+04 5.435651928564766422e-13
6.770000000000000000e+02 1.318000000000000000e+04 5.430655924953953217e-13
6.780000000000000000e+02 1.318100000000000000e+04 5.426770144367765170e-13
6.790000000000000000e+02 1.318200000000000000e+04 5.427880367392390326e-13
6.800000000000000000e+02 1.318300000000000000e+04 5.424549698318514857e-13
6.810000000000000000e+02 1.318400000000000000e+04 5.420663917732326809e-13
6.820000000000000000e+02 1.318500000000000000e+04 5.417333248658451339e-13
6.830000000000000000e+02 1.318600000000000000e+04 5.413447468072263291e-13
6.840000000000000000e+02 1.318700000000000000e+04 5.409006575973762665e-13
6.850000000000000000e+02 1.318800000000000000e+04 5.404565683875262039e-13
6.860000000000000000e+02 1.318900000000000000e+04 5.399569680264448834e-13
6.870000000000000000e+02 1.319000000000000000e+04 5.402345237826011726e-13
6.880000000000000000e+02 1.319100000000000000e+04 5.398459457239823678e-13
6.890000000000000000e+02 1.319200000000000000e+04 5.394018565141323052e-13
6.900000000000000000e+02 1.319300000000000000e+04 5.391798119092072739e-13
6.910000000000000000e+02 1.319400000000000000e+04 5.386802115481259534e-13
6.920000000000000000e+02 1.319500000000000000e+04 5.383471446407384065e-13
6.930000000000000000e+02 1.319600000000000000e+04 5.378475442796570860e-13
6.940000000000000000e+02 1.319700000000000000e+04 5.374034550698070234e-13
6.950000000000000000e+02 1.319800000000000000e+04 5.369038547087257029e-13
6.960000000000000000e+02 1.319900000000000000e+04 5.365152766501068982e-13
6.970000000000000000e+02 1.320000000000000000e+04 5.366818101038006716e-13
6.980000000000000000e+02 1.320100000000000000e+04 5.362932320451818669e-13
6.990000000000000000e+02 1.320200000000000000e+04 5.359601651377943199e-13
7.000000000000000000e+02 1.320300000000000000e+04 5.354050536254817416e-13
7.010000000000000000e+02 1.320400000000000000e+04 5.350164755668629368e-13
7.020000000000000000e+02 1.320500000000000000e+04 5.346278975082441320e-13
7.030000000000000000e+02 1.320600000000000000e+04 5.341838082983940694e-13
7.040000000000000000e+02 1.320700000000000000e+04 5.337397190885440068e-13
7.050000000000000000e+02 1.320800000000000000e+04 5.331846075762314285e-13
7.060000000000000000e+02 1.320900000000000000e+04 5.333511410299252020e-13
7.070000000000000000e+02 1.321000000000000000e+04 5.330735852737689129e-13
7.080000000000000000e+02 1.321100000000000000e+04 5.326294960639188503e-13
7.090000000000000000e+02 1.321200000000000000e+04 5.322964291565313033e-13
7.100000000000000000e+02 1.321300000000000000e+04 5.318523399466812407e-13
7.110000000000000000e+02 1.321400000000000000e+04 5.317968287954499829e-13
7.120000000000000000e+02 1.321500000000000000e+04 5.315747841905249516e-13
7.130000000000000000e+02 1.321600000000000000e+04 5.312972284343686624e-13
7.140000000000000000e+02 1.321700000000000000e+04 5.309086503757498576e-13
7.150000000000000000e+02 1.321800000000000000e+04 5.306310946195935685e-13
7.160000000000000000e+02 1.321900000000000000e+04 5.301870054097435059e-13
7.170000000000000000e+02 1.322000000000000000e+04 5.296874050486621854e-13
7.180000000000000000e+02 1.322100000000000000e+04 5.293543381412746385e-13
7.190000000000000000e+02 1.322200000000000000e+04 5.294653604437371541e-13
7.200000000000000000e+02 1.322300000000000000e+04 5.292433158388121228e-13
7.210000000000000000e+02 1.322400000000000000e+04 5.289102489314245759e-13
7.220000000000000000e+02 1.322500000000000000e+04 5.285216708728057711e-13
7.230000000000000000e+02 1.322600000000000000e+04 5.281886039654182241e-13
7.240000000000000000e+02 1.322700000000000000e+04 5.279665593604931928e-13
7.250000000000000000e+02 1.322800000000000000e+04 5.279110482092619350e-13
7.260000000000000000e+02 1.322900000000000000e+04 5.276890036043369037e-13
7.270000000000000000e+02 1.323000000000000000e+04 5.274669589994118724e-13
7.280000000000000000e+02 1.323100000000000000e+04 5.270228697895618097e-13
7.290000000000000000e+02 1.323200000000000000e+04 5.267453140334055206e-13
7.300000000000000000e+02 1.323300000000000000e+04 5.264677582772492315e-13
7.310000000000000000e+02 1.323400000000000000e+04 5.260791802186304267e-13
7.320000000000000000e+02 1.323500000000000000e+04 5.257461133112428797e-13
7.330000000000000000e+02 1.323600000000000000e+04 5.254130464038553328e-13
7.340000000000000000e+02 1.323700000000000000e+04 5.255240687063178484e-13
7.350000000000000000e+02 1.323800000000000000e+04 5.255795798575491062e-13
7.360000000000000000e+02 1.323900000000000000e+04 5.253575352526240749e-13
7.370000000000000000e+02 1.324000000000000000e+04 5.254130464038553328e-13
7.380000000000000000e+02 1.324100000000000000e+04 5.253020241013928171e-13
7.390000000000000000e+02 1.324200000000000000e+04 5.253020241013928171e-13
7.400000000000000000e+02 1.324300000000000000e+04 5.251910017989303014e-13
7.410000000000000000e+02 1.324400000000000000e+04 5.251354906476990436e-13
7.420000000000000000e+02 1.324500000000000000e+04 5.249689571940052701e-13
7.430000000000000000e+02 1.324600000000000000e+04 5.248579348915427545e-13
7.440000000000000000e+02 1.324700000000000000e+04 5.246914014378489810e-13
7.450000000000000000e+02 1.324800000000000000e+04 5.245803791353864654e-13
7.460000000000000000e+02 1.324900000000000000e+04 5.245248679841552075e-13
7.470000000000000000e+02 1.325000000000000000e+04 5.242473122279989184e-13
7.480000000000000000e+02 1.325100000000000000e+04 5.240807787743051449e-13
7.490000000000000000e+02 1.325200000000000000e+04 5.240807787743051449e-13
7.500000000000000000e+02 1.325300000000000000e+04 5.237477118669175979e-13
7.510000000000000000e+02 1.325400000000000000e+04 5.235256672619925666e-13
7.520000000000000000e+02 1.325500000000000000e+04 5.234146449595300510e-13
7.530000000000000000e+02 1.325600000000000000e+04 5.232481115058362775e-13
7.540000000000000000e+02 1.325700000000000000e+04 5.229705557496799884e-13
7.550000000000000000e+02 1.325800000000000000e+04 5.227485111447549571e-13
7.560000000000000000e+02 1.325900000000000000e+04 5.225264665398299258e-13
7.570000000000000000e+02 1.326000000000000000e+04 5.221933996324423788e-13
7.580000000000000000e+02 1.326100000000000000e+04 5.220823773299798631e-13
7.590000000000000000e+02 1.326200000000000000e+04 5.218048215738235740e-13
7.600000000000000000e+02 1.326300000000000000e+04 5.215272658176672849e-13
7.610000000000000000e+02 1.326400000000000000e+04 5.211386877590484801e-13
7.620000000000000000e+02 1.326500000000000000e+04 5.208611320028921909e-13
7.630000000000000000e+02 1.326600000000000000e+04 5.204170427930421283e-13
7.640000000000000000e+02 1.326700000000000000e+04 5.202505093393483548e-13
7.650000000000000000e+02 1.326800000000000000e+04 5.199174424319608079e-13
7.660000000000000000e+02 1.326900000000000000e+04 5.201394870368858392e-13
7.670000000000000000e+02 1.327000000000000000e+04 5.200284647344233235e-13
7.680000000000000000e+02 1.327100000000000000e+04 5.198619312807295501e-13
7.690000000000000000e+02 1.327200000000000000e+04 5.196953978270357766e-13
7.700000000000000000e+02 1.327300000000000000e+04 5.194178420708794874e-13
7.710000000000000000e+02 1.327400000000000000e+04 5.193068197684169718e-13
7.720000000000000000e+02 1.327500000000000000e+04 5.190847751634919405e-13
7.730000000000000000e+02 1.327600000000000000e+04 5.187517082561043935e-13
7.740000000000000000e+02 1.327700000000000000e+04 5.185296636511793622e-13
7.750000000000000000e+02 1.327800000000000000e+04 5.184186413487168466e-13
7.760000000000000000e+02 1.327900000000000000e+04 5.179745521388667839e-13
7.770000000000000000e+02 1.328000000000000000e+04 5.177525075339417526e-13
7.780000000000000000e+02 1.328100000000000000e+04 5.175304629290167213e-13
7.790000000000000000e+02 1.328200000000000000e+04 5.171418848703979165e-13
7.800000000000000000e+02 1.328300000000000000e+04 5.168643291142416274e-13
7.810000000000000000e+02 1.328400000000000000e+04 5.164757510556228226e-13
7.820000000000000000e+02 1.328500000000000000e+04 5.162537064506977913e-13
7.830000000000000000e+02 1.328600000000000000e+04 5.158651283920789865e-13
7.840000000000000000e+02 1.328700000000000000e+04 5.154210391822289239e-13
7.850000000000000000e+02 1.328800000000000000e+04 5.155875726359226974e-13
7.860000000000000000e+02 1.328900000000000000e+04 5.152545057285351504e-13
7.870000000000000000e+02 1.329000000000000000e+04 5.148659276699163456e-13
7.880000000000000000e+02 1.329100000000000000e+04 5.146438830649913143e-13
7.890000000000000000e+02 1.329200000000000000e+04 5.143108161576037674e-13
7.900000000000000000e+02 1.329300000000000000e+04 5.139777492502162204e-13
7.910000000000000000e+02 1.329400000000000000e+04 5.135891711915974156e-13
7.920000000000000000e+02 1.329500000000000000e+04 5.133116154354411265e-13
7.930000000000000000e+02 1.329600000000000000e+04 5.132561042842098686e-13
7.940000000000000000e+02 1.329700000000000000e+04 5.130340596792848373e-13
7.950000000000000000e+02 1.329800000000000000e+04 5.127565039231285482e-13
7.960000000000000000e+02 1.329900000000000000e+04 5.125344593182035169e-13
7.970000000000000000e+02 1.330000000000000000e+04 5.122569035620472278e-13
7.980000000000000000e+02 1.330100000000000000e+04 5.118683255034284230e-13
7.990000000000000000e+02 1.330200000000000000e+04 5.114242362935783603e-13
8.000000000000000000e+02 1.330300000000000000e+04 5.115352585960408760e-13
8.010000000000000000e+02 1.330400000000000000e+04 5.113132139911158447e-13
8.020000000000000000e+02 1.330500000000000000e+04 5.110356582349595556e-13
8.030000000000000000e+02 1.330600000000000000e+04 5.107581024788032664e-13
8.040000000000000000e+02 1.330700000000000000e+04 5.103695244201844616e-13
8.050000000000000000e+02 1.330800000000000000e+04 5.101474798152594303e-13
8.060000000000000000e+02 1.330900000000000000e+04 5.098699240591031412e-13
8.070000000000000000e+02 1.331000000000000000e+04 5.094813460004843364e-13
8.080000000000000000e+02 1.331100000000000000e+04 5.091482790930967894e-13
8.090000000000000000e+02 1.331200000000000000e+04 5.087041898832467268e-13
8.100000000000000000e+02 1.331300000000000000e+04 5.088707233369405003e-13
8.110000000000000000e+02 1.331400000000000000e+04 5.085931675807842112e-13
8.120000000000000000e+02 1.331500000000000000e+04 5.082601006733966642e-13
8.130000000000000000e+02 1.331600000000000000e+04 5.079825449172403751e-13
8.140000000000000000e+02 1.331700000000000000e+04 5.076494780098528281e-13
8.150000000000000000e+02 1.331800000000000000e+04 5.073164111024652811e-13
8.160000000000000000e+02 1.331900000000000000e+04 5.069833441950777342e-13
8.170000000000000000e+02 1.332000000000000000e+04 5.065392549852276716e-13
8.180000000000000000e+02 1.332100000000000000e+04 5.062061880778401246e-13
8.190000000000000000e+02 1.332200000000000000e+04 5.058176100192213198e-13
8.200000000000000000e+02 1.332300000000000000e+04 5.057620988679900620e-13
8.210000000000000000e+02 1.332400000000000000e+04 5.056510765655275463e-13
8.220000000000000000e+02 1.332500000000000000e+04 5.052069873556774837e-13
8.230000000000000000e+02 1.332600000000000000e+04 5.049849427507524524e-13
8.240000000000000000e+02 1.332700000000000000e+04 5.046518758433649054e-13
8.250000000000000000e+02 1.332800000000000000e+04 5.042077866335148428e-13
8.260000000000000000e+02 1.332900000000000000e+04 5.043188089359773585e-13
8.270000000000000000e+02 1.333000000000000000e+04 5.042077866335148428e-13
8.280000000000000000e+02 1.333100000000000000e+04 5.038192085748960380e-13
8.290000000000000000e+02 1.333200000000000000e+04 5.034861416675084911e-13
8.300000000000000000e+02 1.333300000000000000e+04 5.031530747601209441e-13
8.310000000000000000e+02 1.333400000000000000e+04 5.028755190039646550e-13
8.320000000000000000e+02 1.333500000000000000e+04 5.025979632478083658e-13
8.330000000000000000e+02 1.333600000000000000e+04 5.022648963404208189e-13
8.340000000000000000e+02 1.333700000000000000e+04 5.022648963404208189e-13
8.350000000000000000e+02 1.333800000000000000e+04 5.020428517354957876e-13
8.360000000000000000e+02 1.333900000000000000e+04 5.018208071305707563e-13
8.370000000000000000e+02 1.334000000000000000e+04 5.014877402231832093e-13
8.380000000000000000e+02 1.334100000000000000e+04 5.012101844670269202e-13
8.390000000000000000e+02 1.334200000000000000e+04 5.009326287108706310e-13
8.400000000000000000e+02 1.334300000000000000e+04 5.005440506522518262e-13
8.410000000000000000e+02 1.334400000000000000e+04 5.001554725936330215e-13
8.420000000000000000e+02 1.334500000000000000e+04 4.998779168374767323e-13
8.430000000000000000e+02 1.334600000000000000e+04 4.994338276276266697e-13
8.440000000000000000e+02 1.334700000000000000e+04 4.991007607202391227e-13
8.450000000000000000e+02 1.334800000000000000e+04 4.986566715103890601e-13
8.460000000000000000e+02 1.334900000000000000e+04 4.988787161153140914e-13
8.470000000000000000e+02 1.335000000000000000e+04 4.985456492079265445e-13
8.480000000000000000e+02 1.335100000000000000e+04 4.981570711493077397e-13
8.490000000000000000e+02 1.335200000000000000e+04 4.978240042419201927e-13
8.500000000000000000e+02 1.335300000000000000e+04 4.975464484857639036e-13
8.510000000000000000e+02 1.335400000000000000e+04 4.975464484857639036e-13
8.520000000000000000e+02 1.335500000000000000e+04 4.974909373345326458e-13
8.530000000000000000e+02 1.335600000000000000e+04 4.970468481246825831e-13
8.540000000000000000e+02 1.335700000000000000e+04 4.968248035197575518e-13
8.550000000000000000e+02 1.335800000000000000e+04 4.964362254611387471e-13
8.560000000000000000e+02 1.335900000000000000e+04 4.961031585537512001e-13
8.570000000000000000e+02 1.336000000000000000e+04 4.958811139488261688e-13
8.580000000000000000e+02 1.336100000000000000e+04 4.954925358902073640e-13
8.590000000000000000e+02 1.336200000000000000e+04 4.951594689828198170e-13
8.600000000000000000e+02 1.336300000000000000e+04 4.952704912852823327e-13
8.610000000000000000e+02 1.336400000000000000e+04 4.949929355291260435e-13
8.620000000000000000e+02 1.336500000000000000e+04 4.946598686217384966e-13
8.630000000000000000e+02 1.336600000000000000e+04 4.943823128655822075e-13
8.640000000000000000e+02 1.336700000000000000e+04 4.941602682606571761e-13
8.650000000000000000e+02 1.336800000000000000e+04 4.937716902020383714e-13
8.660000000000000000e+02 1.336900000000000000e+04 4.935496455971133400e-13
8.670000000000000000e+02 1.337000000000000000e+04 4.936606678995758557e-13
8.680000000000000000e+02 1.337100000000000000e+04 4.932720898409570509e-13
8.690000000000000000e+02 1.337200000000000000e+04 4.931055563872632774e-13
8.700000000000000000e+02 1.337300000000000000e+04 4.927724894798757305e-13
8.710000000000000000e+02 1.337400000000000000e+04 4.925504448749506992e-13
8.720000000000000000e+02 1.337500000000000000e+04 4.921618668163318944e-13
8.730000000000000000e+02 1.337600000000000000e+04 4.917732887577130896e-13
8.740000000000000000e+02 1.337700000000000000e+04 4.916622664552505739e-13
8.750000000000000000e+02 1.337800000000000000e+04 4.912181772454005113e-13
8.760000000000000000e+02 1.337900000000000000e+04 4.913291995478630270e-13
8.770000000000000000e+02 1.338000000000000000e+04 4.911071549429379957e-13
8.780000000000000000e+02 1.338100000000000000e+04 4.909406214892442222e-13
8.790000000000000000e+02 1.338200000000000000e+04 4.905520434306254174e-13
8.800000000000000000e+02 1.338300000000000000e+04 4.902189765232378704e-13
8.810000000000000000e+02 1.338400000000000000e+04 4.898859096158503235e-13
8.820000000000000000e+02 1.338500000000000000e+04 4.897193761621565500e-13
8.830000000000000000e+02 1.338600000000000000e+04 4.893863092547690030e-13
8.840000000000000000e+02 1.338700000000000000e+04 4.893863092547690030e-13
8.850000000000000000e+02 1.338800000000000000e+04 4.891642646498439717e-13
8.860000000000000000e+02 1.338900000000000000e+04 4.888311977424564247e-13
8.870000000000000000e+02 1.339000000000000000e+04 4.886646642887626513e-13
8.880000000000000000e+02 1.339100000000000000e+04 4.883871085326063621e-13
8.890000000000000000e+02 1.339200000000000000e+04 4.881095527764500730e-13
8.900000000000000000e+02 1.339300000000000000e+04 4.877764858690625260e-13
8.910000000000000000e+02 1.339400000000000000e+04 4.873323966592124634e-13
8.920000000000000000e+02 1.339500000000000000e+04 4.871103520542874321e-13
8.930000000000000000e+02 1.339600000000000000e+04 4.867772851468998851e-13
8.940000000000000000e+02 1.339700000000000000e+04 4.867772851468998851e-13
8.950000000000000000e+02 1.339800000000000000e+04 4.865552405419748538e-13
8.960000000000000000e+02 1.339900000000000000e+04 4.863331959370498225e-13
8.970000000000000000e+02 1.340000000000000000e+04 4.860556401808935334e-13
8.980000000000000000e+02 1.340100000000000000e+04 4.856670621222747286e-13
8.990000000000000000e+02 1.340200000000000000e+04 4.854450175173496973e-13
9.000000000000000000e+02 1.340300000000000000e+04 4.855560398198122130e-13
9.010000000000000000e+02 1.340400000000000000e+04 4.852784840636559238e-13
9.020000000000000000e+02 1.340500000000000000e+04 4.850564394587308925e-13
9.030000000000000000e+02 1.340600000000000000e+04 4.847788837025746034e-13
9.040000000000000000e+02 1.340700000000000000e+04 4.845013279464183142e-13
9.050000000000000000e+02 1.340800000000000000e+04 4.842792833414932829e-13
9.060000000000000000e+02 1.340900000000000000e+04 4.838907052828744781e-13
9.070000000000000000e+02 1.341000000000000000e+04 4.840572387365682516e-13
9.080000000000000000e+02 1.341100000000000000e+04 4.837796829804119625e-13
9.090000000000000000e+02 1.341200000000000000e+04 4.835021272242556734e-13
9.100000000000000000e+02 1.341300000000000000e+04 4.833355937705618999e-13
9.110000000000000000e+02 1.341400000000000000e+04 4.831135491656368686e-13
9.120000000000000000e+02 1.341500000000000000e+04 4.827804822582493216e-13
9.130000000000000000e+02 1.341600000000000000e+04 4.825029265020930325e-13
9.140000000000000000e+02 1.341700000000000000e+04 4.822253707459367433e-13
9.150000000000000000e+02 1.341800000000000000e+04 4.818367926873179385e-13
9.160000000000000000e+02 1.341900000000000000e+04 4.816147480823929072e-13
9.170000000000000000e+02 1.342000000000000000e+04 4.813371923262366181e-13
9.180000000000000000e+02 1.342100000000000000e+04 4.809486142676178133e-13
9.190000000000000000e+02 1.342200000000000000e+04 4.805600362089990085e-13
9.200000000000000000e+02 1.342300000000000000e+04 4.806155473602302663e-13
9.210000000000000000e+02 1.342400000000000000e+04 4.805045250577677507e-13
9.220000000000000000e+02 1.342500000000000000e+04 4.801714581503802037e-13
9.230000000000000000e+02 1.342600000000000000e+04 4.798383912429926568e-13
9.240000000000000000e+02 1.342700000000000000e+04 4.795608354868363676e-13
9.250000000000000000e+02 1.342800000000000000e+04 4.792277685794488207e-13
9.260000000000000000e+02 1.342900000000000000e+04 4.793387908819113363e-13
9.270000000000000000e+02 1.343000000000000000e+04 4.791167462769863050e-13
9.280000000000000000e+02 1.343100000000000000e+04 4.788947016720612737e-13
9.290000000000000000e+02 1.343200000000000000e+04 4.786171459159049846e-13
9.300000000000000000e+02 1.343300000000000000e+04 4.782840790085174376e-13
9.310000000000000000e+02 1.343400000000000000e+04 4.780620344035924063e-13
9.320000000000000000e+02 1.343500000000000000e+04 4.777289674962048593e-13
9.330000000000000000e+02 1.343600000000000000e+04 4.773959005888173124e-13
9.340000000000000000e+02 1.343700000000000000e+04 4.771183448326610232e-13
9.350000000000000000e+02 1.343800000000000000e+04 4.772848782863547967e-13
9.360000000000000000e+02 1.343900000000000000e+04 4.772848782863547967e-13
9.370000000000000000e+02 1.344000000000000000e+04 4.771738559838922811e-13
9.380000000000000000e+02 1.344100000000000000e+04 4.769518113789672498e-13
9.390000000000000000e+02 1.344200000000000000e+04 4.767297667740422185e-13
9.400000000000000000e+02 1.344300000000000000e+04 4.765632333203484450e-13
9.410000000000000000e+02 1.344400000000000000e+04 4.763966998666546715e-13
9.420000000000000000e+02 1.344500000000000000e+04 4.760636329592671245e-13
9.430000000000000000e+02 1.344600000000000000e+04 4.758970995055733511e-13
9.440000000000000000e+02 1.344700000000000000e+04 4.756750549006483197e-13
9.450000000000000000e+02 1.344800000000000000e+04 4.753974991444920306e-13
9.460000000000000000e+02 1.344900000000000000e+04 4.752309656907982571e-13
9.470000000000000000e+02 1.345000000000000000e+04 4.748978987834107102e-13
9.480000000000000000e+02 1.345100000000000000e+04 4.746203430272544210e-13
9.490000000000000000e+02 1.345200000000000000e+04 4.743427872710981319e-13
9.500000000000000000e+02 1.345300000000000000e+04 4.739542092124793271e-13
9.510000000000000000e+02 1.345400000000000000e+04 4.736766534563230380e-13
9.520000000000000000e+02 1.345500000000000000e+04 4.733990977001667488e-13
9.530000000000000000e+02 1.345600000000000000e+04 4.734546088513980067e-13
9.540000000000000000e+02 1.345700000000000000e+04 4.732325642464729754e-13
9.550000000000000000e+02 1.345800000000000000e+04 4.729550084903166862e-13
9.560000000000000000e+02 1.345900000000000000e+04 4.726219415829291393e-13
9.570000000000000000e+02 1.346000000000000000e+04 4.723443858267728501e-13
9.580000000000000000e+02 1.346100000000000000e+04 4.721223412218478188e-13
9.590000000000000000e+02 1.346200000000000000e+04 4.721223412218478188e-13
9.600000000000000000e+02 1.346300000000000000e+04 4.720113189193853032e-13
9.610000000000000000e+02 1.346400000000000000e+04 4.716782520119977562e-13
9.620000000000000000e+02 1.346500000000000000e+04 4.715117185583039827e-13
9.630000000000000000e+02 1.346600000000000000e+04 4.712341628021476936e-13
9.640000000000000000e+02 1.346700000000000000e+04 4.710121181972226623e-13
9.650000000000000000e+02 1.346800000000000000e+04 4.707345624410663731e-13
9.660000000000000000e+02 1.346900000000000000e+04 4.704570066849100840e-13
9.670000000000000000e+02 1.347000000000000000e+04 4.700129174750600214e-13
9.680000000000000000e+02 1.347100000000000000e+04 4.700684286262912792e-13
9.690000000000000000e+02 1.347200000000000000e+04 4.700684286262912792e-13
9.700000000000000000e+02 1.347300000000000000e+04 4.696243394164412166e-13
9.710000000000000000e+02 1.347400000000000000e+04 4.694578059627474431e-13
9.720000000000000000e+02 1.347500000000000000e+04 4.691802502065911540e-13
9.730000000000000000e+02 1.347600000000000000e+04 4.689582056016661227e-13
9.740000000000000000e+02 1.347700000000000000e+04 4.690137167528973805e-13
9.750000000000000000e+02 1.347800000000000000e+04 4.689026944504348648e-13
9.760000000000000000e+02 1.347900000000000000e+04 4.687916721479723492e-13
9.770000000000000000e+02 1.348000000000000000e+04 4.687916721479723492e-13
9.780000000000000000e+02 1.348100000000000000e+04 4.686251386942785757e-13
9.790000000000000000e+02 1.348200000000000000e+04 4.683475829381222866e-13
9.800000000000000000e+02 1.348300000000000000e+04 4.682365606356597709e-13
9.810000000000000000e+02 1.348400000000000000e+04 4.680145160307347396e-13
9.820000000000000000e+02 1.348500000000000000e+04 4.679034937282722240e-13
9.830000000000000000e+02 1.348600000000000000e+04 4.676259379721159348e-13
9.840000000000000000e+02 1.348700000000000000e+04 4.674594045184221613e-13
9.850000000000000000e+02 1.348800000000000000e+04 4.672373599134971300e-13
9.860000000000000000e+02 1.348900000000000000e+04 4.670153153085720987e-13
9.870000000000000000e+02 1.349000000000000000e+04 4.668487818548783252e-13
9.880000000000000000e+02 1.349100000000000000e+04 4.665157149474907783e-13
9.890000000000000000e+02 1.349200000000000000e+04 4.662381591913344892e-13
9.900000000000000000e+02 1.349300000000000000e+04 4.660161145864094578e-13
9.910000000000000000e+02 1.349400000000000000e+04 4.656275365277906531e-13
9.920000000000000000e+02 1.349500000000000000e+04 4.654054919228656217e-13
9.930000000000000000e+02 1.349600000000000000e+04 4.655165142253281374e-13
9.940000000000000000e+02 1.349700000000000000e+04 4.652389584691718483e-13
9.950000000000000000e+02 1.349800000000000000e+04 4.651279361667093326e-13
9.960000000000000000e+02 1.349900000000000000e+04 4.649058915617843013e-13
9.970000000000000000e+02 1.350000000000000000e+04 4.645728246543967543e-13
9.980000000000000000e+02 1.350100000000000000e+04 4.643507800494717230e-13
9.990000000000000000e+02 1.350200000000000000e+04 4.639622019908529182e-13
1.000000000000000000e+03 1.350300000000000000e+04 4.637956685371591448e-13
1.001000000000000000e+03 1.350400000000000000e+04 4.634626016297715978e-13
1.002000000000000000e+03 1.350500000000000000e+04 4.631295347223840508e-13
1.003000000000000000e+03 1.350600000000000000e+04 4.631850458736153087e-13
1.004000000000000000e+03 1.350700000000000000e+04 4.630185124199215352e-13
1.005000000000000000e+03 1.350800000000000000e+04 4.627964678149965039e-13
1.006000000000000000e+03 1.350900000000000000e+04 4.624634009076089569e-13
1.007000000000000000e+03 1.351000000000000000e+04 4.622413563026839256e-13
1.008000000000000000e+03 1.351100000000000000e+04 4.619082893952963786e-13
1.009000000000000000e+03 1.351200000000000000e+04 4.616862447903713473e-13
1.010000000000000000e+03 1.351300000000000000e+04 4.614086890342150582e-13
1.011000000000000000e+03 1.351400000000000000e+04 4.614642001854463160e-13
1.012000000000000000e+03 1.351500000000000000e+04 4.612421555805212847e-13
1.013000000000000000e+03 1.351600000000000000e+04 4.609645998243649956e-13
1.014000000000000000e+03 1.351700000000000000e+04 4.606870440682087064e-13
1.015000000000000000e+03 1.351800000000000000e+04 4.607425552194399643e-13
1.016000000000000000e+03 1.351900000000000000e+04 4.605760217657461908e-13
1.017000000000000000e+03 1.352000000000000000e+04 4.604649994632836751e-13
1.018000000000000000e+03 1.352100000000000000e+04 4.601874437071273860e-13
1.019000000000000000e+03 1.352200000000000000e+04 4.600209102534336125e-13
1.020000000000000000e+03 1.352300000000000000e+04 4.597988656485085812e-13
1.021000000000000000e+03 1.352400000000000000e+04 4.595768210435835499e-13
1.022000000000000000e+03 1.352500000000000000e+04 4.592992652874272608e-13
1.023000000000000000e+03 1.352600000000000000e+04 4.591327318337334873e-13
1.024000000000000000e+03 1.352700000000000000e+04 4.588551760775771982e-13
1.025000000000000000e+03 1.352800000000000000e+04 4.584665980189583934e-13
1.026000000000000000e+03 1.352900000000000000e+04 4.583000645652646199e-13
1.027000000000000000e+03 1.353000000000000000e+04 4.584110868677271355e-13
1.028000000000000000e+03 1.353100000000000000e+04 4.581335311115708464e-13
1.029000000000000000e+03 1.353200000000000000e+04 4.579114865066458151e-13
1.030000000000000000e+03 1.353300000000000000e+04 4.577449530529520416e-13
1.031000000000000000e+03 1.353400000000000000e+04 4.573563749943332368e-13
1.032000000000000000e+03 1.353500000000000000e+04 4.571898415406394633e-13
1.033000000000000000e+03 1.353600000000000000e+04 4.569677969357144320e-13
1.034000000000000000e+03 1.353700000000000000e+04 4.566902411795581429e-13
1.035000000000000000e+03 1.353800000000000000e+04 4.566347300283268851e-13
1.036000000000000000e+03 1.353900000000000000e+04 4.565237077258643694e-13
1.037000000000000000e+03 1.354000000000000000e+04 4.563571742721705959e-13
1.038000000000000000e+03 1.354100000000000000e+04 4.560796185160143068e-13
1.039000000000000000e+03 1.354200000000000000e+04 4.559130850623205333e-13
1.040000000000000000e+03 1.354300000000000000e+04 4.555245070037017285e-13
1.041000000000000000e+03 1.354400000000000000e+04 4.553024623987766972e-13
1.042000000000000000e+03 1.354500000000000000e+04 4.551359289450829237e-13
1.043000000000000000e+03 1.354600000000000000e+04 4.547473508864641190e-13
1.044000000000000000e+03 1.354700000000000000e+04 4.545253062815390876e-13
1.045000000000000000e+03 1.354800000000000000e+04 4.545808174327703455e-13
1.046000000000000000e+03 1.354900000000000000e+04 4.543587728278453142e-13
1.047000000000000000e+03 1.355000000000000000e+04 4.541367282229202829e-13
1.048000000000000000e+03 1.355100000000000000e+04 4.538591724667639937e-13
1.049000000000000000e+03 1.355200000000000000e+04 4.536926390130702202e-13
1.050000000000000000e+03 1.355300000000000000e+04 4.533040609544514155e-13
1.051000000000000000e+03 1.355400000000000000e+04 4.530820163495263841e-13
1.052000000000000000e+03 1.355500000000000000e+04 4.529154828958326107e-13
1.053000000000000000e+03 1.355600000000000000e+04 4.529154828958326107e-13
1.054000000000000000e+03 1.355700000000000000e+04 4.526934382909075794e-13
1.055000000000000000e+03 1.355800000000000000e+04 4.525269048372138059e-13
1.056000000000000000e+03 1.355900000000000000e+04 4.523048602322887746e-13
1.057000000000000000e+03 1.356000000000000000e+04 4.523048602322887746e-13
1.058000000000000000e+03 1.356100000000000000e+04 4.520828156273637433e-13
1.059000000000000000e+03 1.356200000000000000e+04 4.519717933249012276e-13
1.060000000000000000e+03 1.356300000000000000e+04 4.518052598712074541e-13
1.061000000000000000e+03 1.356400000000000000e+04 4.515277041150511650e-13
1.062000000000000000e+03 1.356500000000000000e+04 4.514166818125886493e-13
1.063000000000000000e+03 1.356600000000000000e+04 4.512501483588948759e-13
1.064000000000000000e+03 1.356700000000000000e+04 4.510281037539698445e-13
1.065000000000000000e+03 1.356800000000000000e+04 4.506950368465822976e-13
1.066000000000000000e+03 1.356900000000000000e+04 4.504174810904260084e-13
1.067000000000000000e+03 1.357000000000000000e+04 4.501954364855009771e-13
1.068000000000000000e+03 1.357100000000000000e+04 4.503619699391947506e-13
1.069000000000000000e+03 1.357200000000000000e+04 4.501399253342697193e-13
1.070000000000000000e+03 1.357300000000000000e+04 4.499178807293446880e-13
1.071000000000000000e+03 1.357400000000000000e+04 4.496958361244196567e-13
1.072000000000000000e+03 1.357500000000000000e+04 4.493627692170321097e-13
1.073000000000000000e+03 1.357600000000000000e+04 4.491962357633383363e-13
1.074000000000000000e+03 1.357700000000000000e+04 4.490297023096445628e-13
1.075000000000000000e+03 1.357800000000000000e+04 4.486966354022570158e-13
1.076000000000000000e+03 1.357900000000000000e+04 4.485301019485632423e-13
1.077000000000000000e+03 1.358000000000000000e+04 4.482525461924069532e-13
1.078000000000000000e+03 1.358100000000000000e+04 4.483635684948694689e-13
1.079000000000000000e+03 1.358200000000000000e+04 4.481415238899444375e-13
1.080000000000000000e+03 1.358300000000000000e+04 4.479194792850194062e-13
1.081000000000000000e+03 1.358400000000000000e+04 4.478084569825568906e-13
1.082000000000000000e+03 1.358500000000000000e+04 4.474753900751693436e-13
1.083000000000000000e+03 1.358600000000000000e+04 4.473088566214755701e-13
1.084000000000000000e+03 1.358700000000000000e+04 4.469757897140880232e-13
1.085000000000000000e+03 1.358800000000000000e+04 4.466982339579317340e-13
1.086000000000000000e+03 1.358900000000000000e+04 4.464206782017754449e-13
1.087000000000000000e+03 1.359000000000000000e+04 4.461431224456191558e-13
1.088000000000000000e+03 1.359100000000000000e+04 4.459210778406941245e-13
1.089000000000000000e+03 1.359200000000000000e+04 4.459765889919253823e-13
1.090000000000000000e+03 1.359300000000000000e+04 4.457545443870003510e-13
1.091000000000000000e+03 1.359400000000000000e+04 4.458100555382316088e-13
1.092000000000000000e+03 1.359500000000000000e+04 4.456435220845378353e-13
1.093000000000000000e+03 1.359600000000000000e+04 4.455880109333065775e-13
1.094000000000000000e+03 1.359700000000000000e+04 4.453659663283815462e-13
1.095000000000000000e+03 1.359800000000000000e+04 4.451439217234565149e-13
1.096000000000000000e+03 1.359900000000000000e+04 4.449218771185314836e-13
1.097000000000000000e+03 1.360000000000000000e+04 4.447553436648377101e-13
1.098000000000000000e+03 1.360100000000000000e+04 4.445888102111439366e-13
1.099000000000000000e+03 1.360200000000000000e+04 4.443112544549876475e-13
1.100000000000000000e+03 1.360300000000000000e+04 4.440892098500626162e-13
1.101000000000000000e+03 1.360400000000000000e+04 4.440892098500626162e-13
1.102000000000000000e+03 1.360500000000000000e+04 4.439226763963688427e-13
1.103000000000000000e+03 1.360600000000000000e+04 4.438116540939063270e-13
1.104000000000000000e+03 1.360700000000000000e+04 4.435896094889812957e-13
1.105000000000000000e+03 1.360800000000000000e+04 4.434230760352875222e-13
1.106000000000000000e+03 1.360900000000000000e+04 4.432010314303624909e-13
1.107000000000000000e+03 1.361000000000000000e+04 4.430344979766687175e-13
1.108000000000000000e+03 1.361100000000000000e+04 4.427014310692811705e-13
1.109000000000000000e+03 1.361200000000000000e+04 4.428124533717436861e-13
1.110000000000000000e+03 1.361300000000000000e+04 4.427014310692811705e-13
1.111000000000000000e+03 1.361400000000000000e+04 4.424793864643561392e-13
1.112000000000000000e+03 1.361500000000000000e+04 4.422573418594311079e-13
1.113000000000000000e+03 1.361600000000000000e+04 4.420908084057373344e-13
1.114000000000000000e+03 1.361700000000000000e+04 4.418687638008123031e-13
1.115000000000000000e+03 1.361800000000000000e+04 4.417022303471185296e-13
1.116000000000000000e+03 1.361900000000000000e+04 4.414801857421934983e-13
1.117000000000000000e+03 1.362000000000000000e+04 4.413691634397309826e-13
1.118000000000000000e+03 1.362100000000000000e+04 4.413691634397309826e-13
1.119000000000000000e+03 1.362200000000000000e+04 4.412026299860372092e-13
1.120000000000000000e+03 1.362300000000000000e+04 4.409250742298809200e-13
1.121000000000000000e+03 1.362400000000000000e+04 4.410360965323434357e-13
1.122000000000000000e+03 1.362500000000000000e+04 4.408695630786496622e-13
1.123000000000000000e+03 1.362600000000000000e+04 4.407030296249558887e-13
1.124000000000000000e+03 1.362700000000000000e+04 4.407030296249558887e-13
1.125000000000000000e+03 1.362800000000000000e+04 4.405920073224933731e-13
1.126000000000000000e+03 1.362900000000000000e+04 4.402589404151058261e-13
1.127000000000000000e+03 1.363000000000000000e+04 4.402034292638745683e-13
1.128000000000000000e+03 1.363100000000000000e+04 4.399258735077182791e-13
1.129000000000000000e+03 1.363200000000000000e+04 4.398703623564870213e-13
1.130000000000000000e+03 1.363300000000000000e+04 4.398703623564870213e-13
1.131000000000000000e+03 1.363400000000000000e+04 4.398148512052557635e-13
1.132000000000000000e+03 1.363500000000000000e+04 4.397038289027932478e-13
1.133000000000000000e+03 1.363600000000000000e+04 4.396483177515619900e-13
1.134000000000000000e+03 1.363700000000000000e+04 4.395372954490994744e-13
1.135000000000000000e+03 1.363800000000000000e+04 4.394262731466369587e-13
1.136000000000000000e+03 1.363900000000000000e+04 4.394262731466369587e-13
1.137000000000000000e+03 1.364000000000000000e+04 4.392042285417119274e-13
1.138000000000000000e+03 1.364100000000000000e+04 4.390376950880181539e-13
1.139000000000000000e+03 1.364200000000000000e+04 4.389821839367868961e-13
1.140000000000000000e+03 1.364300000000000000e+04 4.388711616343243804e-13
1.141000000000000000e+03 1.364400000000000000e+04 4.386491170293993491e-13
1.142000000000000000e+03 1.364500000000000000e+04 4.384825835757055756e-13
1.143000000000000000e+03 1.364600000000000000e+04 4.385380947269368335e-13
1.144000000000000000e+03 1.364700000000000000e+04 4.384270724244743178e-13
1.145000000000000000e+03 1.364800000000000000e+04 4.383715612732430600e-13
1.146000000000000000e+03 1.364900000000000000e+04 4.382605389707805443e-13
1.147000000000000000e+03 1.365000000000000000e+04 4.381495166683180287e-13
1.148000000000000000e+03 1.365100000000000000e+04 4.380384943658555130e-13
1.149000000000000000e+03 1.365200000000000000e+04 4.378719609121617395e-13
1.150000000000000000e+03 1.365300000000000000e+04 4.377054274584679661e-13
1.151000000000000000e+03 1.365400000000000000e+04 4.375388940047741926e-13
1.152000000000000000e+03 1.365500000000000000e+04 4.373723605510804191e-13
1.153000000000000000e+03 1.365600000000000000e+04 4.372058270973866456e-13
1.154000000000000000e+03 1.365700000000000000e+04 4.370948047949241300e-13
1.155000000000000000e+03 1.365800000000000000e+04 4.369282713412303565e-13
1.156000000000000000e+03 1.365900000000000000e+04 4.367062267363053252e-13
1.157000000000000000e+03 1.366000000000000000e+04 4.368172490387678408e-13
1.158000000000000000e+03 1.366100000000000000e+04 4.366507155850740673e-13
1.159000000000000000e+03 1.366200000000000000e+04 4.364841821313802939e-13
1.160000000000000000e+03 1.366300000000000000e+04 4.364286709801490360e-13
1.161000000000000000e+03 1.366400000000000000e+04 4.362066263752240047e-13
1.162000000000000000e+03 1.366500000000000000e+04 4.361511152239927469e-13
1.163000000000000000e+03 1.366600000000000000e+04 4.357625371653739421e-13
1.164000000000000000e+03 1.366700000000000000e+04 4.357070260141426843e-13
1.165000000000000000e+03 1.366800000000000000e+04 4.358180483166051999e-13
1.166000000000000000e+03 1.366900000000000000e+04 4.355960037116801686e-13
1.167000000000000000e+03 1.367000000000000000e+04 4.354849814092176530e-13
1.168000000000000000e+03 1.367100000000000000e+04 4.353739591067551373e-13
1.169000000000000000e+03 1.367200000000000000e+04 4.351519145018301060e-13
1.170000000000000000e+03 1.367300000000000000e+04 4.350408921993675904e-13
1.171000000000000000e+03 1.367400000000000000e+04 4.349298698969050747e-13
1.172000000000000000e+03 1.367500000000000000e+04 4.348188475944425591e-13
1.173000000000000000e+03 1.367600000000000000e+04 4.347633364432113012e-13
1.174000000000000000e+03 1.367700000000000000e+04 4.347078252919800434e-13
1.175000000000000000e+03 1.367800000000000000e+04 4.344857806870550121e-13
1.176000000000000000e+03 1.367900000000000000e+04 4.343747583845924964e-13
1.177000000000000000e+03 1.368000000000000000e+04 4.341527137796674651e-13
1.178000000000000000e+03 1.368100000000000000e+04 4.339861803259736917e-13
1.179000000000000000e+03 1.368200000000000000e+04 4.338751580235111760e-13
1.180000000000000000e+03 1.368300000000000000e+04 4.337086245698174025e-13
1.181000000000000000e+03 1.368400000000000000e+04 4.335420911161236290e-13
1.182000000000000000e+03 1.368500000000000000e+04 4.334310688136611134e-13
1.183000000000000000e+03 1.368600000000000000e+04 4.333755576624298556e-13
1.184000000000000000e+03 1.368700000000000000e+04 4.332645353599673399e-13
1.185000000000000000e+03 1.368800000000000000e+04 4.332645353599673399e-13
1.186000000000000000e+03 1.368900000000000000e+04 4.330424907550423086e-13
1.187000000000000000e+03 1.369000000000000000e+04 4.328759573013485351e-13
1.188000000000000000e+03 1.369100000000000000e+04 4.327094238476547616e-13
1.189000000000000000e+03 1.369200000000000000e+04 4.327094238476547616e-13
1.190000000000000000e+03 1.369300000000000000e+04 4.323763569402672147e-13
1.191000000000000000e+03 1.369400000000000000e+04 4.321543123353421834e-13
1.192000000000000000e+03 1.369500000000000000e+04 4.320432900328796677e-13
1.193000000000000000e+03 1.369600000000000000e+04 4.321543123353421834e-13
1.194000000000000000e+03 1.369700000000000000e+04 4.320432900328796677e-13
1.195000000000000000e+03 1.369800000000000000e+04 4.318767565791858942e-13
1.196000000000000000e+03 1.369900000000000000e+04 4.317657342767233786e-13
1.197000000000000000e+03 1.370000000000000000e+04 4.314881785205670894e-13
1.198000000000000000e+03 1.370100000000000000e+04 4.315992008230296051e-13
1.199000000000000000e+03 1.370200000000000000e+04 4.313771562181045738e-13
1.200000000000000000e+03 1.370300000000000000e+04 4.314881785205670894e-13
1.201000000000000000e+03 1.370400000000000000e+04 4.312106227644108003e-13
1.202000000000000000e+03 1.370500000000000000e+04 4.310440893107170268e-13
1.203000000000000000e+03 1.370600000000000000e+04 4.309885781594857690e-13
1.204000000000000000e+03 1.370700000000000000e+04 4.307665335545607377e-13
1.205000000000000000e+03 1.370800000000000000e+04 4.306555112520982220e-13
1.206000000000000000e+03 1.370900000000000000e+04 4.304889777984044485e-13
1.207000000000000000e+03 1.371000000000000000e+04 4.303224443447106751e-13
1.208000000000000000e+03 1.371100000000000000e+04 4.303224443447106751e-13
1.209000000000000000e+03 1.371200000000000000e+04 4.302669331934794172e-13
1.210000000000000000e+03 1.371300000000000000e+04 4.300448885885543859e-13
1.211000000000000000e+03 1.371400000000000000e+04 4.299338662860918703e-13
1.212000000000000000e+03 1.371500000000000000e+04 4.298228439836293546e-13
1.213000000000000000e+03 1.371600000000000000e+04 4.297118216811668390e-13
1.214000000000000000e+03 1.371700000000000000e+04 4.294897770762418077e-13
1.215000000000000000e+03 1.371800000000000000e+04 4.292677324713167764e-13
1.216000000000000000e+03 1.371900000000000000e+04 4.292122213200855185e-13
1.217000000000000000e+03 1.372000000000000000e+04 4.292677324713167764e-13
1.218000000000000000e+03 1.372100000000000000e+04 4.292122213200855185e-13
1.219000000000000000e+03 1.372200000000000000e+04 4.289346655639292294e-13
1.220000000000000000e+03 1.372300000000000000e+04 4.288236432614667137e-13
1.221000000000000000e+03 1.372400000000000000e+04 4.287681321102354559e-13
1.222000000000000000e+03 1.372500000000000000e+04 4.286015986565416824e-13
1.223000000000000000e+03 1.372600000000000000e+04 4.284350652028479089e-13
1.224000000000000000e+03 1.372700000000000000e+04 4.285460875053104246e-13
1.225000000000000000e+03 1.372800000000000000e+04 4.284905763540791668e-13
1.226000000000000000e+03 1.372900000000000000e+04 4.283795540516166511e-13
1.227000000000000000e+03 1.373000000000000000e+04 4.281575094466916198e-13
1.228000000000000000e+03 1.373100000000000000e+04 4.280464871442291042e-13
1.229000000000000000e+03 1.373200000000000000e+04 4.278799536905353307e-13
1.230000000000000000e+03 1.373300000000000000e+04 4.277134202368415572e-13
1.231000000000000000e+03 1.373400000000000000e+04 4.276023979343790415e-13
1.232000000000000000e+03 1.373500000000000000e+04 4.274913756319165259e-13
1.233000000000000000e+03 1.373600000000000000e+04 4.273248421782227524e-13
1.234000000000000000e+03 1.373700000000000000e+04 4.272138198757602368e-13
1.235000000000000000e+03 1.373800000000000000e+04 4.271583087245289789e-13
1.236000000000000000e+03 1.373900000000000000e+04 4.269917752708352054e-13
1.237000000000000000e+03 1.374000000000000000e+04 4.269362641196039476e-13
1.238000000000000000e+03 1.374100000000000000e+04 4.268807529683726898e-13
1.239000000000000000e+03 1.374200000000000000e+04 4.267142195146789163e-13
1.240000000000000000e+03 1.374300000000000000e+04 4.266031972122164007e-13
1.241000000000000000e+03 1.374400000000000000e+04 4.266031972122164007e-13
1.242000000000000000e+03 1.374500000000000000e+04 4.264921749097538850e-13
1.243000000000000000e+03 1.374600000000000000e+04 4.264366637585226272e-13
1.244000000000000000e+03 1.374700000000000000e+04 4.264366637585226272e-13
1.245000000000000000e+03 1.374800000000000000e+04 4.261591080023663380e-13
1.246000000000000000e+03 1.374900000000000000e+04 4.259925745486725646e-13
1.247000000000000000e+03 1.375000000000000000e+04 4.258815522462100489e-13
1.248000000000000000e+03 1.375100000000000000e+04 4.257150187925162754e-13
1.249000000000000000e+03 1.375200000000000000e+04 4.256595076412850176e-13
1.250000000000000000e+03 1.375300000000000000e+04 4.256039964900537598e-13
1.251000000000000000e+03 1.375400000000000000e+04 4.254929741875912441e-13
1.252000000000000000e+03 1.375500000000000000e+04 4.254374630363599863e-13
1.253000000000000000e+03 1.375600000000000000e+04 4.253819518851287285e-13
1.254000000000000000e+03 1.375700000000000000e+04 4.252154184314349550e-13
1.255000000000000000e+03 1.375800000000000000e+04 4.250488849777411815e-13
1.256000000000000000e+03 1.375900000000000000e+04 4.249378626752786658e-13
1.257000000000000000e+03 1.376000000000000000e+04 4.248823515240474080e-13
1.258000000000000000e+03 1.376100000000000000e+04 4.247158180703536345e-13
1.259000000000000000e+03 1.376200000000000000e+04 4.247158180703536345e-13
1.260000000000000000e+03 1.376300000000000000e+04 4.246603069191223767e-13
1.261000000000000000e+03 1.376400000000000000e+04 4.246047957678911189e-13
1.262000000000000000e+03 1.376500000000000000e+04 4.244937734654286032e-13
1.263000000000000000e+03 1.376600000000000000e+04 4.243272400117348297e-13
1.264000000000000000e+03 1.376700000000000000e+04 4.242717288605035719e-13
1.265000000000000000e+03 1.376800000000000000e+04 4.243272400117348297e-13
1.266000000000000000e+03 1.376900000000000000e+04 4.241607065580410563e-13
1.267000000000000000e+03 1.377000000000000000e+04 4.239941731043472828e-13
1.268000000000000000e+03 1.377100000000000000e+04 4.239941731043472828e-13
1.269000000000000000e+03 1.377200000000000000e+04 4.237721284994222515e-13
1.270000000000000000e+03 1.377300000000000000e+04 4.238831508018847671e-13
1.271000000000000000e+03 1.377400000000000000e+04 4.237166173481909937e-13
1.272000000000000000e+03 1.377500000000000000e+04 4.236055950457284780e-13
1.273000000000000000e+03 1.377600000000000000e+04 4.234390615920347045e-13
1.274000000000000000e+03 1.377700000000000000e+04 4.232725281383409310e-13
1.275000000000000000e+03 1.377800000000000000e+04 4.231615058358784154e-13
1.276000000000000000e+03 1.377900000000000000e+04 4.231615058358784154e-13
1.277000000000000000e+03 1.378000000000000000e+04 4.230504835334158997e-13
1.278000000000000000e+03 1.378100000000000000e+04 4.229394612309533841e-13
1.279000000000000000e+03 1.378200000000000000e+04 4.229394612309533841e-13
1.280000000000000000e+03 1.378300000000000000e+04 4.228284389284908684e-13
1.281000000000000000e+03 1.378400000000000000e+04 4.226063943235658371e-13
1.282000000000000000e+03 1.378500000000000000e+04 4.226063943235658371e-13
1.283000000000000000e+03 1.378600000000000000e+04 4.225508831723345793e-13
1.284000000000000000e+03 1.378700000000000000e+04 4.224953720211033215e-13
1.285000000000000000e+03 1.378800000000000000e+04 4.223843497186408058e-13
1.286000000000000000e+03 1.378900000000000000e+04 4.223288385674095480e-13
1.287000000000000000e+03 1.379000000000000000e+04 4.221623051137157745e-13
1.288000000000000000e+03 1.379100000000000000e+04 4.221623051137157745e-13
1.289000000000000000e+03 1.379200000000000000e+04 4.219957716600220010e-13
1.290000000000000000e+03 1.379300000000000000e+04 4.219402605087907432e-13
1.291000000000000000e+03 1.379400000000000000e+04 4.218292382063282275e-13
1.292000000000000000e+03 1.379500000000000000e+04 4.216627047526344541e-13
1.293000000000000000e+03 1.379600000000000000e+04 4.216071936014031962e-13
1.294000000000000000e+03 1.379700000000000000e+04 4.216071936014031962e-13
1.295000000000000000e+03 1.379800000000000000e+04 4.214961712989406806e-13
1.296000000000000000e+03 1.379900000000000000e+04 4.214406601477094227e-13
1.297000000000000000e+03 1.380000000000000000e+04 4.213851489964781649e-13
1.298000000000000000e+03 1.380100000000000000e+04 4.212741266940156493e-13
1.299000000000000000e+03 1.380200000000000000e+04 4.211631043915531336e-13
1.300000000000000000e+03 1.380300000000000000e+04 4.212741266940156493e-13
1.301000000000000000e+03 1.380400000000000000e+04 4.210520820890906180e-13
1.302000000000000000e+03 1.380500000000000000e+04 4.210520820890906180e-13
1.303000000000000000e+03 1.380600000000000000e+04 4.208855486353968445e-13
1.304000000000000000e+03 1.380700000000000000e+04 4.208300374841655866e-13
1.305000000000000000e+03 1.380800000000000000e+04 4.207190151817030710e-13
1.306000000000000000e+03 1.380900000000000000e+04 4.206635040304718132e-13
1.307000000000000000e+03 1.381000000000000000e+04 4.204969705767780397e-13
1.308000000000000000e+03 1.381100000000000000e+04 4.204414594255467819e-13
1.309000000000000000e+03 1.381200000000000000e+04 4.204969705767780397e-13
1.310000000000000000e+03 1.381300000000000000e+04 4.203859482743155240e-13
1.311000000000000000e+03 1.381400000000000000e+04 4.202749259718530084e-13
1.312000000000000000e+03 1.381500000000000000e+04 4.202749259718530084e-13
1.313000000000000000e+03 1.381600000000000000e+04 4.201083925181592349e-13
1.314000000000000000e+03 1.381700000000000000e+04 4.200528813669279771e-13
1.315000000000000000e+03 1.381800000000000000e+04 4.199418590644654614e-13
1.316000000000000000e+03 1.381900000000000000e+04 4.199418590644654614e-13
1.317000000000000000e+03 1.382000000000000000e+04 4.198308367620029458e-13
1.318000000000000000e+03 1.382100000000000000e+04 4.198308367620029458e-13
1.319000000000000000e+03 1.382200000000000000e+04 4.197198144595404301e-13
1.320000000000000000e+03 1.382300000000000000e+04 4.196643033083091723e-13
1.321000000000000000e+03 1.382400000000000000e+04 4.196087921570779145e-13
1.322000000000000000e+03 1.382500000000000000e+04 4.194422587033841410e-13
1.323000000000000000e+03 1.382600000000000000e+04 4.192757252496903675e-13
1.324000000000000000e+03 1.382700000000000000e+04 4.192757252496903675e-13
1.325000000000000000e+03 1.382800000000000000e+04 4.192757252496903675e-13
1.326000000000000000e+03 1.382900000000000000e+04 4.191647029472278518e-13
1.327000000000000000e+03 1.383000000000000000e+04 4.192202140984591097e-13
1.328000000000000000e+03 1.383100000000000000e+04 4.191091917959965940e-13
1.329000000000000000e+03 1.383200000000000000e+04 4.191647029472278518e-13
1.330000000000000000e+03 1.383300000000000000e+04 4.191091917959965940e-13
1.331000000000000000e+03 1.383400000000000000e+04 4.189981694935340784e-13
1.332000000000000000e+03 1.383500000000000000e+04 4.189981694935340784e-13
1.333000000000000000e+03 1.383600000000000000e+04 4.188871471910715627e-13
1.334000000000000000e+03 1.383700000000000000e+04 4.188316360398403049e-13
1.335000000000000000e+03 1.383800000000000000e+04 4.187761248886090470e-13
1.336000000000000000e+03 1.383900000000000000e+04 4.187761248886090470e-13
1.337000000000000000e+03 1.384000000000000000e+04 4.187206137373777892e-13
1.338000000000000000e+03 1.384100000000000000e+04 4.186651025861465314e-13
1.339000000000000000e+03 1.384200000000000000e+04 4.184985691324527579e-13
1.340000000000000000e+03 1.384300000000000000e+04 4.184985691324527579e-13
1.341000000000000000e+03 1.384400000000000000e+04 4.184430579812215001e-13
1.342000000000000000e+03 1.384500000000000000e+04 4.183320356787589844e-13
1.343000000000000000e+03 1.384600000000000000e+04 4.183875468299902423e-13
1.344000000000000000e+03 1.384700000000000000e+04 4.181655022250652110e-13
1.345000000000000000e+03 1.384800000000000000e+04 4.181655022250652110e-13
1.346000000000000000e+03 1.384900000000000000e+04 4.181099910738339531e-13
1.347000000000000000e+03 1.385000000000000000e+04 4.180544799226026953e-13
1.348000000000000000e+03 1.385100000000000000e+04 4.180544799226026953e-13
1.349000000000000000e+03 1.385200000000000000e+04 4.179989687713714375e-13
1.350000000000000000e+03 1.385300000000000000e+04 4.178879464689089218e-13
1.351000000000000000e+03 1.385400000000000000e+04 4.178879464689089218e-13
1.352000000000000000e+03 1.385500000000000000e+04 4.178324353176776640e-13
1.353000000000000000e+03 1.385600000000000000e+04 4.177769241664464062e-13
1.354000000000000000e+03 1.385700000000000000e+04 4.177214130152151483e-13
1.355000000000000000e+03 1.385800000000000000e+04 4.176103907127526327e-13
1.356000000000000000e+03 1.385900000000000000e+04 4.176103907127526327e-13
1.357000000000000000e+03 1.386000000000000000e+04 4.174993684102901170e-13
1.358000000000000000e+03 1.386100000000000000e+04 4.173883461078276014e-13
1.359000000000000000e+03 1.386200000000000000e+04 4.174438572590588592e-13
1.360000000000000000e+03 1.386300000000000000e+04 4.173328349565963435e-13
1.361000000000000000e+03 1.386400000000000000e+04 4.173883461078276014e-13
1.362000000000000000e+03 1.386500000000000000e+04 4.173328349565963435e-13
1.363000000000000000e+03 1.386600000000000000e+04 4.172773238053650857e-13
1.364000000000000000e+03 1.386700000000000000e+04 4.171107903516713122e-13
1.365000000000000000e+03 1.386800000000000000e+04 4.171107903516713122e-13
1.366000000000000000e+03 1.386900000000000000e+04 4.170552792004400544e-13
1.367000000000000000e+03 1.387000000000000000e+04 4.170552792004400544e-13
1.368000000000000000e+03 1.387100000000000000e+04 4.169442568979775388e-13
1.369000000000000000e+03 1.387200000000000000e+04 4.168887457467462809e-13
1.370000000000000000e+03 1.387300000000000000e+04 4.169442568979775388e-13
1.371000000000000000e+03 1.387400000000000000e+04 4.169442568979775388e-13
1.372000000000000000e+03 1.387500000000000000e+04 4.168332345955150231e-13
1.373000000000000000e+03 1.387600000000000000e+04 4.167777234442837653e-13
1.374000000000000000e+03 1.387700000000000000e+04 4.168332345955150231e-13
1.375000000000000000e+03 1.387800000000000000e+04 4.167222122930525074e-13
1.376000000000000000e+03 1.387900000000000000e+04 4.167222122930525074e-13
1.377000000000000000e+03 1.388000000000000000e+04 4.166667011418212496e-13
1.378000000000000000e+03 1.388100000000000000e+04 4.165556788393587340e-13
1.379000000000000000e+03 1.388200000000000000e+04 4.166111899905899918e-13
1.380000000000000000e+03 1.388300000000000000e+04 4.165001676881274761e-13
1.381000000000000000e+03 1.388400000000000000e+04 4.165001676881274761e-13
1.382000000000000000e+03 1.388500000000000000e+04 4.166111899905899918e-13
1.383000000000000000e+03 1.388600000000000000e+04 4.164446565368962183e-13
1.384000000000000000e+03 1.388700000000000000e+04 4.163891453856649605e-13
1.385000000000000000e+03 1.388800000000000000e+04 4.163891453856649605e-13
1.386000000000000000e+03 1.388900000000000000e+04 4.163891453856649605e-13
1.387000000000000000e+03 1.389000000000000000e+04 4.163336342344337027e-13
1.388000000000000000e+03 1.389100000000000000e+04 4.162781230832024448e-13
1.389000000000000000e+03 1.389200000000000000e+04 4.163336342344337027e-13
1.390000000000000000e+03 1.389300000000000000e+04 4.161671007807399292e-13
1.391000000000000000e+03 1.389400000000000000e+04 4.160560784782774135e-13
1.392000000000000000e+03 1.389500000000000000e+04 4.162226119319711870e-13
1.393000000000000000e+03 1.389600000000000000e+04 4.160560784782774135e-13
1.394000000000000000e+03 1.389700000000000000e+04 4.160560784782774135e-13
1.395000000000000000e+03 1.389800000000000000e+04 4.160560784782774135e-13
1.396000000000000000e+03 1.389900000000000000e+04 4.158895450245836400e-13
1.397000000000000000e+03 1.390000000000000000e+04 4.158895450245836400e-13
1.398000000000000000e+03 1.390100000000000000e+04 4.160005673270461557e-13
1.399000000000000000e+03 1.390200000000000000e+04 4.158895450245836400e-13
1.400000000000000000e+03 1.390300000000000000e+04 4.158895450245836400e-13
1.401000000000000000e+03 1.390400000000000000e+04 4.158340338733523822e-13
1.402000000000000000e+03 1.390500000000000000e+04 4.158340338733523822e-13
1.403000000000000000e+03 1.390600000000000000e+04 4.157785227221211244e-13
1.404000000000000000e+03 1.390700000000000000e+04 4.157230115708898666e-13
1.405000000000000000e+03 1.390800000000000000e+04 4.157230115708898666e-13
1.406000000000000000e+03 1.390900000000000000e+04 4.156675004196586087e-13
1.407000000000000000e+03 1.391000000000000000e+04 4.156119892684273509e-13
1.408000000000000000e+03 1.391100000000000000e+04 4.157230115708898666e-13
1.409000000000000000e+03 1.391200000000000000e+04 4.157230115708898666e-13
1.410000000000000000e+03 1.391300000000000000e+04 4.157230115708898666e-13
1.411000000000000000e+03 1.391400000000000000e+04 4.157230115708898666e-13
1.412000000000000000e+03 1.391500000000000000e+04 4.156675004196586087e-13
1.413000000000000000e+03 1.391600000000000000e+04 4.156119892684273509e-13
1.414000000000000000e+03 1.391700000000000000e+04 4.154454558147335774e-13
1.415000000000000000e+03 1.391800000000000000e+04 4.155564781171960931e-13
1.416000000000000000e+03 1.391900000000000000e+04 4.155009669659648353e-13
1.417000000000000000e+03 1.392000000000000000e+04 4.155009669659648353e-13
1.418000000000000000e+03 1.392100000000000000e+04 4.155009669659648353e-13
1.419000000000000000e+03 1.392200000000000000e+04 4.155009669659648353e-13
1.420000000000000000e+03 1.392300000000000000e+04 4.154454558147335774e-13
1.421000000000000000e+03 1.392400000000000000e+04 4.153899446635023196e-13
1.422000000000000000e+03 1.392500000000000000e+04 4.153899446635023196e-13
1.423000000000000000e+03 1.392600000000000000e+04 4.153899446635023196e-13
1.424000000000000000e+03 1.392700000000000000e+04 4.153899446635023196e-13
1.425000000000000000e+03 1.392800000000000000e+04 4.154454558147335774e-13
1.426000000000000000e+03 1.392900000000000000e+04 4.153899446635023196e-13
1.427000000000000000e+03 1.393000000000000000e+04 4.153344335122710618e-13
1.428000000000000000e+03 1.393100000000000000e+04 4.152789223610398039e-13
1.429000000000000000e+03 1.393200000000000000e+04 4.153344335122710618e-13
1.430000000000000000e+03 1.393300000000000000e+04 4.152789223610398039e-13
1.431000000000000000e+03 1.393400000000000000e+04 4.152789223610398039e-13
1.432000000000000000e+03 1.393500000000000000e+04 4.152789223610398039e-13
1.433000000000000000e+03 1.393600000000000000e+04 4.152234112098085461e-13
1.434000000000000000e+03 1.393700000000000000e+04 4.152789223610398039e-13
1.435000000000000000e+03 1.393800000000000000e+04 4.152789223610398039e-13
1.436000000000000000e+03 1.393900000000000000e+04 4.152789223610398039e-13
1.437000000000000000e+03 1.394000000000000000e+04 4.152789223610398039e-13
1.438000000000000000e+03 1.394100000000000000e+04 4.153344335122710618e-13
1.439000000000000000e+03 1.394200000000000000e+04 4.152234112098085461e-13
1.440000000000000000e+03 1.394300000000000000e+04 4.151123889073460305e-13
1.441000000000000000e+03 1.394400000000000000e+04 4.152789223610398039e-13
1.442000000000000000e+03 1.394500000000000000e+04 4.152234112098085461e-13
1.443000000000000000e+03 1.394600000000000000e+04 4.152789223610398039e-13
1.444000000000000000e+03 1.394700000000000000e+04 4.152234112098085461e-13
1.445000000000000000e+03 1.394800000000000000e+04 4.151679000585772883e-13
1.446000000000000000e+03 1.394900000000000000e+04 4.152789223610398039e-13
1.447000000000000000e+03 1.395000000000000000e+04 4.152234112098085461e-13
1.448000000000000000e+03 1.395100000000000000e+04 4.151679000585772883e-13
1.449000000000000000e+03 1.395200000000000000e+04 4.151679000585772883e-13
1.450000000000000000e+03 1.395300000000000000e+04 4.151679000585772883e-13
1.451000000000000000e+03 1.395400000000000000e+04 4.152789223610398039e-13
1.452000000000000000e+03 1.395500000000000000e+04 4.152789223610398039e-13
1.453000000000000000e+03 1.395600000000000000e+04 4.151679000585772883e-13
1.454000000000000000e+03 1.395700000000000000e+04 4.151679000585772883e-13
1.455000000000000000e+03 1.395800000000000000e+04 4.151123889073460305e-13
1.456000000000000000e+03 1.395900000000000000e+04 4.151679000585772883e-13
1.457000000000000000e+03 1.396000000000000000e+04 4.151679000585772883e-13
1.458000000000000000e+03 1.396100000000000000e+04 4.152234112098085461e-13
1.459000000000000000e+03 1.396200000000000000e+04 4.152234112098085461e-13
1.460000000000000000e+03 1.396300000000000000e+04 4.152234112098085461e-13
1.461000000000000000e+03 1.396400000000000000e+04 4.151679000585772883e-13
1.462000000000000000e+03 1.396500000000000000e+04 4.151679000585772883e-13
1.463000000000000000e+03 1.396600000000000000e+04 4.152234112098085461e-13
1.464000000000000000e+03 1.396700000000000000e+04 4.151679000585772883e-13
1.465000000000000000e+03 1.396800000000000000e+04 4.151679000585772883e-13
1.466000000000000000e+03 1.396900000000000000e+04 4.151679000585772883e-13
1.467000000000000000e+03 1.397000000000000000e+04 4.152789223610398039e-13
1.468000000000000000e+03 1.397100000000000000e+04 4.152234112098085461e-13
1.469000000000000000e+03 1.397200000000000000e+04 4.152789223610398039e-13
1.470000000000000000e+03 1.397300000000000000e+04 4.152234112098085461e-13
1.471000000000000000e+03 1.397400000000000000e+04 4.152789223610398039e-13
1.472000000000000000e+03 1.397500000000000000e+04 4.153899446635023196e-13
1.473000000000000000e+03 1.397600000000000000e+04 4.153344335122710618e-13
1.474000000000000000e+03 1.397700000000000000e+04 4.152789223610398039e-13
1.475000000000000000e+03 1.397800000000000000e+04 4.152789223610398039e-13
1.476000000000000000e+03 1.397900000000000000e+04 4.153344335122710618e-13
1.477000000000000000e+03 1.398000000000000000e+04 4.153344335122710618e-13
1.478000000000000000e+03 1.398100000000000000e+04 4.153344335122710618e-13
1.479000000000000000e+03 1.398200000000000000e+04 4.153899446635023196e-13
1.480000000000000000e+03 1.398300000000000000e+04 4.153344335122710618e-13
1.481000000000000000e+03 1.398400000000000000e+04 4.154454558147335774e-13
1.482000000000000000e+03 1.398500000000000000e+04 4.153899446635023196e-13
1.483000000000000000e+03 1.398600000000000000e+04 4.153899446635023196e-13
1.484000000000000000e+03 1.398700000000000000e+04 4.153344335122710618e-13
1.485000000000000000e+03 1.398800000000000000e+04 4.153899446635023196e-13
1.486000000000000000e+03 1.398900000000000000e+04 4.155009669659648353e-13
1.487000000000000000e+03 1.399000000000000000e+04 4.153344335122710618e-13
1.488000000000000000e+03 1.399100000000000000e+04 4.155009669659648353e-13
1.489000000000000000e+03 1.399200000000000000e+04 4.155564781171960931e-13
1.490000000000000000e+03 1.399300000000000000e+04 4.155564781171960931e-13
1.491000000000000000e+03 1.399400000000000000e+04 4.155564781171960931e-13
1.492000000000000000e+03 1.399500000000000000e+04 4.156119892684273509e-13
1.493000000000000000e+03 1.399600000000000000e+04 4.155564781171960931e-13
1.494000000000000000e+03 1.399700000000000000e+04 4.156119892684273509e-13
1.495000000000000000e+03 1.399800000000000000e+04 4.155564781171960931e-13
1.496000000000000000e+03 1.399900000000000000e+04 4.156675004196586087e-13
1.497000000000000000e+03 1.400000000000000000e+04 4.157785227221211244e-13
1.498000000000000000e+03 1.400100000000000000e+04 4.156675004196586087e-13
1.499000000000000000e+03 1.400200000000000000e+04 4.157230115708898666e-13
1.500000000000000000e+03 1.400300000000000000e+04 4.157230115708898666e-13
1.501000000000000000e+03 1.400400000000000000e+04 4.158340338733523822e-13
1.502000000000000000e+03 1.400500000000000000e+04 4.157230115708898666e-13
1.503000000000000000e+03 1.400600000000000000e+04 4.158340338733523822e-13
1.504000000000000000e+03 1.400700000000000000e+04 4.158340338733523822e-13
1.505000000000000000e+03 1.400800000000000000e+04 4.158340338733523822e-13
1.506000000000000000e+03 1.400900000000000000e+04 4.158340338733523822e-13
1.507000000000000000e+03 1.401000000000000000e+04 4.158340338733523822e-13
1.508000000000000000e+03 1.401100000000000000e+04 4.158895450245836400e-13
1.509000000000000000e+03 1.401200000000000000e+04 4.159450561758148979e-13
1.510000000000000000e+03 1.401300000000000000e+04 4.159450561758148979e-13
1.511000000000000000e+03 1.401400000000000000e+04 4.159450561758148979e-13
1.512000000000000000e+03 1.401500000000000000e+04 4.159450561758148979e-13
1.513000000000000000e+03 1.401600000000000000e+04 4.160560784782774135e-13
1.514000000000000000e+03 1.401700000000000000e+04 4.160005673270461557e-13
1.515000000000000000e+03 1.401800000000000000e+04 4.160560784782774135e-13
1.516000000000000000e+03 1.401900000000000000e+04 4.162226119319711870e-13
1.517000000000000000e+03 1.402000000000000000e+04 4.161115896295086714e-13
1.518000000000000000e+03 1.402100000000000000e+04 4.162226119319711870e-13
1.519000000000000000e+03 1.402200000000000000e+04 4.163891453856649605e-13
1.520000000000000000e+03 1.402300000000000000e+04 4.162781230832024448e-13
1.521000000000000000e+03 1.402400000000000000e+04 4.163336342344337027e-13
1.522000000000000000e+03 1.402500000000000000e+04 4.163891453856649605e-13
1.523000000000000000e+03 1.402600000000000000e+04 4.163336342344337027e-13
1.524000000000000000e+03 1.402700000000000000e+04 4.163891453856649605e-13
1.525000000000000000e+03 1.402800000000000000e+04 4.164446565368962183e-13
1.526000000000000000e+03 1.402900000000000000e+04 4.165001676881274761e-13
1.527000000000000000e+03 1.403000000000000000e+04 4.165556788393587340e-13
1.528000000000000000e+03 1.403100000000000000e+04 4.166111899905899918e-13
1.529000000000000000e+03 1.403200000000000000e+04 4.166111899905899918e-13
1.530000000000000000e+03 1.403300000000000000e+04 4.167222122930525074e-13
1.531000000000000000e+03 1.403400000000000000e+04 4.166667011418212496e-13
1.532000000000000000e+03 1.403500000000000000e+04 4.168332345955150231e-13
1.533000000000000000e+03 1.403600000000000000e+04 4.167222122930525074e-13
1.534000000000000000e+03 1.403700000000000000e+04 4.167777234442837653e-13
1.535000000000000000e+03 1.403800000000000000e+04 4.168887457467462809e-13
1.536000000000000000e+03 1.403900000000000000e+04 4.168887457467462809e-13
1.537000000000000000e+03 1.404000000000000000e+04 4.169442568979775388e-13
1.538000000000000000e+03 1.404100000000000000e+04 4.169997680492087966e-13
1.539000000000000000e+03 1.404200000000000000e+04 4.169997680492087966e-13
1.540000000000000000e+03 1.404300000000000000e+04 4.170552792004400544e-13
1.541000000000000000e+03 1.404400000000000000e+04 4.169997680492087966e-13
1.542000000000000000e+03 1.404500000000000000e+04 4.171107903516713122e-13
1.543000000000000000e+03 1.404600000000000000e+04 4.171107903516713122e-13
1.544000000000000000e+03 1.404700000000000000e+04 4.170552792004400544e-13
1.545000000000000000e+03 1.404800000000000000e+04 4.171663015029025701e-13
1.546000000000000000e+03 1.404900000000000000e+04 4.171663015029025701e-13
1.547000000000000000e+03 1.405000000000000000e+04 4.172218126541338279e-13
1.548000000000000000e+03 1.405100000000000000e+04 4.172773238053650857e-13
1.549000000000000000e+03 1.405200000000000000e+04 4.173328349565963435e-13
1.550000000000000000e+03 1.405300000000000000e+04 4.173883461078276014e-13
1.551000000000000000e+03 1.405400000000000000e+04 4.173883461078276014e-13
1.552000000000000000e+03 1.405500000000000000e+04 4.173883461078276014e-13
1.553000000000000000e+03 1.405600000000000000e+04 4.174993684102901170e-13
1.554000000000000000e+03 1.405700000000000000e+04 4.176103907127526327e-13
1.555000000000000000e+03 1.405800000000000000e+04 4.176103907127526327e-13
1.556000000000000000e+03 1.405900000000000000e+04 4.177214130152151483e-13
1.557000000000000000e+03 1.406000000000000000e+04 4.178324353176776640e-13
1.558000000000000000e+03 1.406100000000000000e+04 4.178324353176776640e-13
1.559000000000000000e+03 1.406200000000000000e+04 4.178879464689089218e-13
1.560000000000000000e+03 1.406300000000000000e+04 4.179434576201401796e-13
1.561000000000000000e+03 1.406400000000000000e+04 4.179989687713714375e-13
1.562000000000000000e+03 1.406500000000000000e+04 4.180544799226026953e-13
1.563000000000000000e+03 1.406600000000000000e+04 4.181655022250652110e-13
1.564000000000000000e+03 1.406700000000000000e+04 4.182210133762964688e-13
1.565000000000000000e+03 1.406800000000000000e+04 4.182765245275277266e-13
1.566000000000000000e+03 1.406900000000000000e+04 4.183320356787589844e-13
1.567000000000000000e+03 1.407000000000000000e+04 4.183875468299902423e-13
1.568000000000000000e+03 1.407100000000000000e+04 4.184430579812215001e-13
1.569000000000000000e+03 1.407200000000000000e+04 4.184430579812215001e-13
1.570000000000000000e+03 1.407300000000000000e+04 4.186651025861465314e-13
1.571000000000000000e+03 1.407400000000000000e+04 4.184985691324527579e-13
1.572000000000000000e+03 1.407500000000000000e+04 4.187206137373777892e-13
1.573000000000000000e+03 1.407600000000000000e+04 4.187206137373777892e-13
1.574000000000000000e+03 1.407700000000000000e+04 4.189426583423028205e-13
1.575000000000000000e+03 1.407800000000000000e+04 4.190536806447653362e-13
1.576000000000000000e+03 1.407900000000000000e+04 4.192202140984591097e-13
1.577000000000000000e+03 1.408000000000000000e+04 4.190536806447653362e-13
1.578000000000000000e+03 1.408100000000000000e+04 4.191647029472278518e-13
1.579000000000000000e+03 1.408200000000000000e+04 4.191647029472278518e-13
1.580000000000000000e+03 1.408300000000000000e+04 4.192757252496903675e-13
1.581000000000000000e+03 1.408400000000000000e+04 4.194977698546153988e-13
1.582000000000000000e+03 1.408500000000000000e+04 4.194977698546153988e-13
1.583000000000000000e+03 1.408600000000000000e+04 4.193867475521528831e-13
1.584000000000000000e+03 1.408700000000000000e+04 4.194977698546153988e-13
1.585000000000000000e+03 1.408800000000000000e+04 4.196087921570779145e-13
1.586000000000000000e+03 1.408900000000000000e+04 4.197198144595404301e-13
1.587000000000000000e+03 1.409000000000000000e+04 4.198308367620029458e-13
1.588000000000000000e+03 1.409100000000000000e+04 4.199418590644654614e-13
1.589000000000000000e+03 1.409200000000000000e+04 4.199973702156967192e-13
1.590000000000000000e+03 1.409300000000000000e+04 4.198863479132342036e-13
1.591000000000000000e+03 1.409400000000000000e+04 4.200528813669279771e-13
1.592000000000000000e+03 1.409500000000000000e+04 4.200528813669279771e-13
1.593000000000000000e+03 1.409600000000000000e+04 4.202194148206217506e-13
1.594000000000000000e+03 1.409700000000000000e+04 4.203304371230842662e-13
1.595000000000000000e+03 1.409800000000000000e+04 4.203859482743155240e-13
1.596000000000000000e+03 1.409900000000000000e+04 4.204414594255467819e-13
1.597000000000000000e+03 1.410000000000000000e+04 4.204414594255467819e-13
1.598000000000000000e+03 1.410100000000000000e+04 4.204969705767780397e-13
1.599000000000000000e+03 1.410200000000000000e+04 4.204969705767780397e-13
1.600000000000000000e+03 1.410300000000000000e+04 4.206635040304718132e-13
1.601000000000000000e+03 1.410400000000000000e+04 4.206635040304718132e-13
1.602000000000000000e+03 1.410500000000000000e+04 4.208300374841655866e-13
1.603000000000000000e+03 1.410600000000000000e+04 4.208300374841655866e-13
1.604000000000000000e+03 1.410700000000000000e+04 4.210520820890906180e-13
1.605000000000000000e+03 1.410800000000000000e+04 4.212186155427843914e-13
1.606000000000000000e+03 1.410900000000000000e+04 4.212186155427843914e-13
1.607000000000000000e+03 1.411000000000000000e+04 4.213296378452469071e-13
1.608000000000000000e+03 1.411100000000000000e+04 4.215516824501719384e-13
1.609000000000000000e+03 1.411200000000000000e+04 4.214961712989406806e-13
1.610000000000000000e+03 1.411300000000000000e+04 4.216071936014031962e-13
1.611000000000000000e+03 1.411400000000000000e+04 4.217182159038657119e-13
1.612000000000000000e+03 1.411500000000000000e+04 4.217182159038657119e-13
1.613000000000000000e+03 1.411600000000000000e+04 4.218292382063282275e-13
1.614000000000000000e+03 1.411700000000000000e+04 4.218847493575594854e-13
1.615000000000000000e+03 1.411800000000000000e+04 4.218847493575594854e-13
1.616000000000000000e+03 1.411900000000000000e+04 4.219402605087907432e-13
1.617000000000000000e+03 1.412000000000000000e+04 4.221067939624845167e-13
1.618000000000000000e+03 1.412100000000000000e+04 4.221623051137157745e-13
1.619000000000000000e+03 1.412200000000000000e+04 4.221623051137157745e-13
1.620000000000000000e+03 1.412300000000000000e+04 4.223843497186408058e-13
1.621000000000000000e+03 1.412400000000000000e+04 4.224953720211033215e-13
1.622000000000000000e+03 1.412500000000000000e+04 4.224953720211033215e-13
1.623000000000000000e+03 1.412600000000000000e+04 4.224398608698720636e-13
1.624000000000000000e+03 1.412700000000000000e+04 4.226063943235658371e-13
1.625000000000000000e+03 1.412800000000000000e+04 4.227729277772596106e-13
1.626000000000000000e+03 1.412900000000000000e+04 4.228284389284908684e-13
1.627000000000000000e+03 1.413000000000000000e+04 4.229949723821846419e-13
1.628000000000000000e+03 1.413100000000000000e+04 4.229949723821846419e-13
1.629000000000000000e+03 1.413200000000000000e+04 4.232170169871096732e-13
1.630000000000000000e+03 1.413300000000000000e+04 4.230504835334158997e-13
1.631000000000000000e+03 1.413400000000000000e+04 4.233280392895721889e-13
1.632000000000000000e+03 1.413500000000000000e+04 4.233280392895721889e-13
1.633000000000000000e+03 1.413600000000000000e+04 4.234390615920347045e-13
1.634000000000000000e+03 1.413700000000000000e+04 4.234945727432659623e-13
1.635000000000000000e+03 1.413800000000000000e+04 4.235500838944972202e-13
1.636000000000000000e+03 1.413900000000000000e+04 4.238276396506535093e-13
1.637000000000000000e+03 1.414000000000000000e+04 4.238831508018847671e-13
1.638000000000000000e+03 1.414100000000000000e+04 4.239941731043472828e-13
1.639000000000000000e+03 1.414200000000000000e+04 4.239386619531160250e-13
1.640000000000000000e+03 1.414300000000000000e+04 4.241607065580410563e-13
1.641000000000000000e+03 1.414400000000000000e+04 4.241051954068097984e-13
1.642000000000000000e+03 1.414500000000000000e+04 4.242717288605035719e-13
1.643000000000000000e+03 1.414600000000000000e+04 4.243827511629660876e-13
1.644000000000000000e+03 1.414700000000000000e+04 4.244937734654286032e-13
1.645000000000000000e+03 1.414800000000000000e+04 4.246047957678911189e-13
1.646000000000000000e+03 1.414900000000000000e+04 4.247158180703536345e-13
1.647000000000000000e+03 1.415000000000000000e+04 4.246603069191223767e-13
1.648000000000000000e+03 1.415100000000000000e+04 4.247158180703536345e-13
1.649000000000000000e+03 1.415200000000000000e+04 4.249378626752786658e-13
1.650000000000000000e+03 1.415300000000000000e+04 4.249378626752786658e-13
1.651000000000000000e+03 1.415400000000000000e+04 4.251599072802036972e-13
1.652000000000000000e+03 1.415500000000000000e+04 4.252154184314349550e-13
1.653000000000000000e+03 1.415600000000000000e+04 4.253819518851287285e-13
1.654000000000000000e+03 1.415700000000000000e+04 4.253264407338974706e-13
1.655000000000000000e+03 1.415800000000000000e+04 4.254929741875912441e-13
1.656000000000000000e+03 1.415900000000000000e+04 4.254929741875912441e-13
1.657000000000000000e+03 1.416000000000000000e+04 4.257150187925162754e-13
1.658000000000000000e+03 1.416100000000000000e+04 4.257150187925162754e-13
1.659000000000000000e+03 1.416200000000000000e+04 4.258815522462100489e-13
1.660000000000000000e+03 1.416300000000000000e+04 4.259925745486725646e-13
1.661000000000000000e+03 1.416400000000000000e+04 4.261591080023663380e-13
1.662000000000000000e+03 1.416500000000000000e+04 4.262146191535975959e-13
1.663000000000000000e+03 1.416600000000000000e+04 4.264366637585226272e-13
1.664000000000000000e+03 1.416700000000000000e+04 4.265476860609851428e-13
1.665000000000000000e+03 1.416800000000000000e+04 4.264921749097538850e-13
1.666000000000000000e+03 1.416900000000000000e+04 4.267142195146789163e-13
1.667000000000000000e+03 1.417000000000000000e+04 4.266587083634476585e-13
1.668000000000000000e+03 1.417100000000000000e+04 4.268252418171414320e-13
1.669000000000000000e+03 1.417200000000000000e+04 4.270472864220664633e-13
1.670000000000000000e+03 1.417300000000000000e+04 4.271583087245289789e-13
1.671000000000000000e+03 1.417400000000000000e+04 4.273248421782227524e-13
1.672000000000000000e+03 1.417500000000000000e+04 4.273248421782227524e-13
1.673000000000000000e+03 1.417600000000000000e+04 4.273803533294540102e-13
1.674000000000000000e+03 1.417700000000000000e+04 4.275468867831477837e-13
1.675000000000000000e+03 1.417800000000000000e+04 4.276023979343790415e-13
1.676000000000000000e+03 1.417900000000000000e+04 4.277689313880728150e-13
1.677000000000000000e+03 1.418000000000000000e+04 4.280464871442291042e-13
1.678000000000000000e+03 1.418100000000000000e+04 4.279909759929978463e-13
1.679000000000000000e+03 1.418200000000000000e+04 4.281575094466916198e-13
1.680000000000000000e+03 1.418300000000000000e+04 4.283795540516166511e-13
1.681000000000000000e+03 1.418400000000000000e+04 4.285460875053104246e-13
1.682000000000000000e+03 3.418400000000000000e+04 4.286571098077729403e-13
1.683000000000000000e+03 3.418500000000000000e+04 4.286571098077729403e-13


==> data/CUR/CUR_a1a_L_1.331492e-01_mu_2.662985e-04_sigma_0.000000e+00_zeta_0.000000e+00_xi_poly3_maxiter_20000_inneriter_20000_no_mu.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 1.522867596895485787e-01
1.000000000000000000e+00 2.000000000000000000e+00 1.498432039533859061e-02
2.000000000000000000e+00 4.000000000000000000e+00 1.166610241466498055e-02
3.000000000000000000e+00 6.000000000000000000e+00 8.792551169950979517e-03
4.000000000000000000e+00 8.000000000000000000e+00 6.435983795326949419e-03
5.000000000000000000e+00 1.100000000000000000e+01 4.556518953891752766e-03
6.000000000000000000e+00 1.400000000000000000e+01 3.090854186811486937e-03
7.000000000000000000e+00 1.700000000000000000e+01 1.992860223706482969e-03
8.000000000000000000e+00 2.100000000000000000e+01 1.193571878783272755e-03
9.000000000000000000e+00 2.800000000000000000e+01 6.599656213663318560e-04
1.000000000000000000e+01 3.900000000000000000e+01 3.332223754434204821e-04
1.100000000000000000e+01 5.800000000000000000e+01 1.932877782270248090e-04
1.200000000000000000e+01 9.700000000000000000e+01 1.046019214476223702e-04
1.300000000000000000e+01 1.040000000000000000e+02 6.287968502527441217e-05
1.400000000000000000e+01 1.120000000000000000e+02 4.457793409362587056e-05
1.500000000000000000e+01 1.210000000000000000e+02 3.749057763596796988e-05
1.600000000000000000e+01 1.300000000000000000e+02 3.490077745893493955e-05
1.700000000000000000e+01 1.400000000000000000e+02 3.317067330682599291e-05
1.800000000000000000e+01 2.360000000000000000e+02 3.084489377996879611e-05
1.900000000000000000e+01 3.590000000000000000e+02 2.761189507310968239e-05
2.000000000000000000e+01 4.870000000000000000e+02 2.372724485255606197e-05
2.100000000000000000e+01 5.830000000000000000e+02 1.964247239721883531e-05
2.200000000000000000e+01 6.400000000000000000e+02 1.579666560930226282e-05
2.300000000000000000e+01 6.840000000000000000e+02 1.250431674243435154e-05
2.400000000000000000e+01 7.270000000000000000e+02 9.906683240024083403e-06
2.500000000000000000e+01 7.680000000000000000e+02 7.998742260872937493e-06
2.600000000000000000e+01 7.990000000000000000e+02 6.676928591464736940e-06
2.700000000000000000e+01 8.250000000000000000e+02 5.789372324149777427e-06
2.800000000000000000e+01 8.500000000000000000e+02 5.177254541410825084e-06
2.900000000000000000e+01 8.740000000000000000e+02 4.704111207509686921e-06
3.000000000000000000e+01 8.980000000000000000e+02 4.271494863372637951e-06
3.100000000000000000e+01 9.220000000000000000e+02 3.823239315303705865e-06
3.200000000000000000e+01 9.460000000000000000e+02 3.341433217396438948e-06
3.300000000000000000e+01 9.710000000000000000e+02 2.837171101499613712e-06
3.400000000000000000e+01 9.970000000000000000e+02 2.338877665319927246e-06
3.500000000000000000e+01 1.024000000000000000e+03 1.880390735398140833e-06
3.600000000000000000e+01 1.054000000000000000e+03 1.491070850956344174e-06
3.700000000000000000e+01 1.087000000000000000e+03 1.189135389489948125e-06
3.800000000000000000e+01 1.123000000000000000e+03 9.787998343502302134e-07
3.900000000000000000e+01 1.162000000000000000e+03 8.510868831912432597e-07
4.000000000000000000e+01 1.203000000000000000e+03 7.874173634792036580e-07
4.100000000000000000e+01 1.245000000000000000e+03 7.645304856418455586e-07
4.200000000000000000e+01 1.288000000000000000e+03 7.593739834166335356e-07
4.300000000000000000e+01 1.332000000000000000e+03 7.530364098395914141e-07
4.400000000000000000e+01 1.377000000000000000e+03 7.330711777608911461e-07
4.500000000000000000e+01 1.424000000000000000e+03 6.941761144241276327e-07
4.600000000000000000e+01 1.473000000000000000e+03 6.372188013359370018e-07
4.700000000000000000e+01 1.523000000000000000e+03 5.673777985770733778e-07
4.800000000000000000e+01 1.573000000000000000e+03 4.919253464574779855e-07
4.900000000000000000e+01 1.623000000000000000e+03 4.181420219517839598e-07
5.000000000000000000e+01 1.672000000000000000e+03 3.517542901954051615e-07
5.100000000000000000e+01 1.720000000000000000e+03 2.961276713842053709e-07
5.200000000000000000e+01 1.767000000000000000e+03 2.522025294715568577e-07
5.300000000000000000e+01 1.813000000000000000e+03 2.189779073624720240e-07
5.400000000000000000e+01 1.858000000000000000e+03 1.942835864965353210e-07
5.500000000000000000e+01 1.902000000000000000e+03 1.755875211340018893e-07
5.600000000000000000e+01 1.946000000000000000e+03 1.606434194001415960e-07
5.700000000000000000e+01 1.989000000000000000e+03 1.478699392376547905e-07
5.800000000000000000e+01 2.032000000000000000e+03 1.364434441541995113e-07
5.900000000000000000e+01 2.075000000000000000e+03 1.261603116420317861e-07
6.000000000000000000e+01 2.119000000000000000e+03 1.171670857558204659e-07
6.100000000000000000e+01 2.164000000000000000e+03 1.096668301170389270e-07
6.200000000000000000e+01 2.210000000000000000e+03 1.036904797024895686e-07
6.300000000000000000e+01 2.257000000000000000e+03 9.898544389708163749e-08
6.400000000000000000e+01 2.305000000000000000e+03 9.503132925026136490e-08
6.500000000000000000e+01 2.355000000000000000e+03 9.115643406776285929e-08
6.600000000000000000e+01 2.406000000000000000e+03 8.670600343263501486e-08
6.700000000000000000e+01 2.458000000000000000e+03 8.120634337194232444e-08
6.800000000000000000e+01 2.512000000000000000e+03 7.447848554553715417e-08
6.900000000000000000e+01 2.567000000000000000e+03 6.667443919194937507e-08
7.000000000000000000e+01 2.623000000000000000e+03 5.823254400905142347e-08
7.100000000000000000e+01 2.680000000000000000e+03 4.976997142192018941e-08
7.200000000000000000e+01 2.737000000000000000e+03 4.194322594797128545e-08
7.300000000000000000e+01 2.795000000000000000e+03 3.531160491787588285e-08
7.400000000000000000e+01 2.853000000000000000e+03 3.023359224085808705e-08
7.500000000000000000e+01 2.911000000000000000e+03 2.681461308551291722e-08
7.600000000000000000e+01 2.969000000000000000e+03 2.491129469373021266e-08
7.700000000000000000e+01 3.027000000000000000e+03 2.418448197261113819e-08
7.800000000000000000e+01 3.085000000000000000e+03 2.418403827197934675e-08
7.900000000000000000e+01 3.143000000000000000e+03 2.444386276723164997e-08
8.000000000000000000e+01 3.201000000000000000e+03 2.456624337288104698e-08
8.100000000000000000e+01 3.258000000000000000e+03 2.427989992392909357e-08
8.200000000000000000e+01 3.315000000000000000e+03 2.346398003671978927e-08
8.300000000000000000e+01 3.372000000000000000e+03 2.213872474232658760e-08
8.400000000000000000e+01 3.429000000000000000e+03 2.043036806398390581e-08
8.500000000000000000e+01 3.486000000000000000e+03 1.852205483432456390e-08
8.600000000000000000e+01 3.544000000000000000e+03 1.660344545184599951e-08
8.700000000000000000e+01 3.602000000000000000e+03 1.482975187094837111e-08
8.800000000000000000e+01 3.660000000000000000e+03 1.329698851026961393e-08
8.900000000000000000e+01 3.719000000000000000e+03 1.203555211048978890e-08
9.000000000000000000e+01 3.779000000000000000e+03 1.101984786755494383e-08
9.100000000000000000e+01 3.839000000000000000e+03 1.018858813983669620e-08
9.200000000000000000e+01 3.900000000000000000e+03 9.469006967410820153e-09
9.300000000000000000e+01 3.962000000000000000e+03 8.798599793191641538e-09
9.400000000000000000e+01 4.025000000000000000e+03 8.139672658113994430e-09
9.500000000000000000e+01 4.088000000000000000e+03 7.484522279721517179e-09
9.600000000000000000e+01 4.152000000000000000e+03 6.851596456858288775e-09
9.700000000000000000e+01 4.217000000000000000e+03 6.275097719221633952e-09
9.800000000000000000e+01 4.282000000000000000e+03 5.791605750538053599e-09
9.900000000000000000e+01 4.348000000000000000e+03 5.427495231025147859e-09
1.000000000000000000e+02 4.414000000000000000e+03 5.190181673331295542e-09
1.010000000000000000e+02 4.481000000000000000e+03 5.064889452288667826e-09
1.020000000000000000e+02 4.548000000000000000e+03 5.017169457666170729e-09
1.030000000000000000e+02 4.615000000000000000e+03 5.000012681666277103e-09
1.040000000000000000e+02 4.682000000000000000e+03 4.963535193969192960e-09
1.050000000000000000e+02 4.749000000000000000e+03 4.864844804775003695e-09
1.060000000000000000e+02 4.816000000000000000e+03 4.675935361131422496e-09
1.070000000000000000e+02 4.883000000000000000e+03 4.388108876263174807e-09
1.080000000000000000e+02 4.950000000000000000e+03 4.012333965075498554e-09
1.090000000000000000e+02 5.017000000000000000e+03 3.575848117609581323e-09
1.100000000000000000e+02 5.084000000000000000e+03 3.116056357388430342e-09
1.110000000000000000e+02 5.151000000000000000e+03 2.673182619705727348e-09
1.120000000000000000e+02 5.218000000000000000e+03 2.283196520735941704e-09
1.130000000000000000e+02 5.286000000000000000e+03 1.972284779938604515e-09
1.140000000000000000e+02 5.354000000000000000e+03 1.753666489801020134e-09
1.150000000000000000e+02 5.422000000000000000e+03 1.626994372561085811e-09
1.160000000000000000e+02 5.491000000000000000e+03 1.580075348339704533e-09
1.170000000000000000e+02 5.560000000000000000e+03 1.592258602745033613e-09
1.180000000000000000e+02 5.630000000000000000e+03 1.638645663604165748e-09
1.190000000000000000e+02 5.700000000000000000e+03 1.694288098708085499e-09
1.200000000000000000e+02 5.771000000000000000e+03 1.737678889668359261e-09
1.210000000000000000e+02 5.842000000000000000e+03 1.753112155444824793e-09
1.220000000000000000e+02 5.913000000000000000e+03 1.731756682499252520e-09
1.230000000000000000e+02 5.985000000000000000e+03 1.671541405290355442e-09
1.240000000000000000e+02 6.057000000000000000e+03 1.576128505487162101e-09
1.250000000000000000e+02 6.130000000000000000e+03 1.453331621714681887e-09
1.260000000000000000e+02 6.203000000000000000e+03 1.313340602937529411e-09
1.270000000000000000e+02 6.276000000000000000e+03 1.167046848049579921e-09
1.280000000000000000e+02 6.350000000000000000e+03 1.024667850568761196e-09
1.290000000000000000e+02 6.424000000000000000e+03 8.947641516598991984e-10
1.300000000000000000e+02 6.498000000000000000e+03 7.836535864669258444e-10
1.310000000000000000e+02 6.572000000000000000e+03 6.951724751402821312e-10
1.320000000000000000e+02 6.646000000000000000e+03 6.307034894348362286e-10
1.330000000000000000e+02 6.720000000000000000e+03 5.893940890899784790e-10
1.340000000000000000e+02 6.794000000000000000e+03 5.685024673240945958e-10
1.350000000000000000e+02 6.869000000000000000e+03 5.638301492361108558e-10
1.360000000000000000e+02 6.944000000000000000e+03 5.702137095831005809e-10
1.370000000000000000e+02 7.019000000000000000e+03 5.820573467651968258e-10
1.380000000000000000e+02 7.094000000000000000e+03 5.938778357972296362e-10
1.390000000000000000e+02 7.169000000000000000e+03 6.008300523774323665e-10
1.400000000000000000e+02 7.244000000000000000e+03 5.991631080171089252e-10
1.410000000000000000e+02 7.320000000000000000e+03 5.865601337973203044e-10
1.420000000000000000e+02 7.396000000000000000e+03 5.623141396959852045e-10
1.430000000000000000e+02 7.472000000000000000e+03 5.273148029338869947e-10
1.440000000000000000e+02 7.548000000000000000e+03 4.838409117802200399e-10
1.450000000000000000e+02 7.625000000000000000e+03 4.351857207929299420e-10
1.460000000000000000e+02 7.702000000000000000e+03 3.851677865540636958e-10
1.470000000000000000e+02 7.779000000000000000e+03 3.375958401719003632e-10
1.480000000000000000e+02 7.857000000000000000e+03 2.957685207860549781e-10
1.490000000000000000e+02 7.935000000000000000e+03 2.620755279458819587e-10
1.500000000000000000e+02 8.013000000000000000e+03 2.377538721454186543e-10
1.510000000000000000e+02 8.092000000000000000e+03 2.228226492206886178e-10
1.520000000000000000e+02 8.171000000000000000e+03 2.161945622525252020e-10
1.530000000000000000e+02 8.250000000000000000e+03 2.159291079273373271e-10
1.540000000000000000e+02 8.329000000000000000e+03 2.195816861672028608e-10
1.550000000000000000e+02 8.409000000000000000e+03 2.245837404935002724e-10
1.560000000000000000e+02 8.489000000000000000e+03 2.285990285955108448e-10
1.570000000000000000e+02 8.569000000000000000e+03 2.298044532444976085e-10
1.580000000000000000e+02 8.649000000000000000e+03 2.270644783308739534e-10
1.590000000000000000e+02 8.729000000000000000e+03 2.199888604614841370e-10
1.600000000000000000e+02 8.809000000000000000e+03 2.088778039421868016e-10
1.610000000000000000e+02 8.890000000000000000e+03 1.945814065429374295e-10
1.620000000000000000e+02 8.971000000000000000e+03 1.783023173551612217e-10
1.630000000000000000e+02 9.052000000000000000e+03 1.613806310807319733e-10
1.640000000000000000e+02 9.133000000000000000e+03 1.450917164191878328e-10
1.650000000000000000e+02 9.214000000000000000e+03 1.304847896399508045e-10
1.660000000000000000e+02 9.295000000000000000e+03 1.182779429953484396e-10
1.670000000000000000e+02 9.377000000000000000e+03 1.088136802884775989e-10
1.680000000000000000e+02 9.459000000000000000e+03 1.020724615941048796e-10
1.690000000000000000e+02 9.541000000000000000e+03 9.773154507897174881e-11
1.700000000000000000e+02 9.623000000000000000e+03 9.525402688836948073e-11
1.710000000000000000e+02 9.705000000000000000e+03 9.399064859749728384e-11
1.720000000000000000e+02 9.788000000000000000e+03 9.327982830598102737e-11
1.730000000000000000e+02 9.871000000000000000e+03 9.253176003198859689e-11
1.740000000000000000e+02 9.954000000000000000e+03 9.128958700088674050e-11
1.750000000000000000e+02 1.003700000000000000e+04 8.926420713706306742e-11
1.760000000000000000e+02 1.012100000000000000e+04 8.634154502473734283e-11
1.770000000000000000e+02 1.020500000000000000e+04 8.256645367410442304e-11
1.780000000000000000e+02 1.028900000000000000e+04 7.811035152016643224e-11
1.790000000000000000e+02 1.037300000000000000e+04 7.322686901289898742e-11
1.800000000000000000e+02 1.045700000000000000e+04 6.820488618330955433e-11
1.810000000000000000e+02 1.054200000000000000e+04 6.332351309978889731e-11
1.820000000000000000e+02 1.062700000000000000e+04 5.881617415326445553e-11
1.830000000000000000e+02 1.071200000000000000e+04 5.484562803914627693e-11
1.840000000000000000e+02 1.079700000000000000e+04 5.149125570369506022e-11
1.850000000000000000e+02 1.088200000000000000e+04 4.875083670086155507e-11
1.860000000000000000e+02 1.096700000000000000e+04 4.655281715670867015e-11
1.870000000000000000e+02 1.105300000000000000e+04 4.477623827270349466e-11
1.880000000000000000e+02 1.113900000000000000e+04 4.327532776571274553e-11
1.890000000000000000e+02 1.122500000000000000e+04 4.190453539720806475e-11
1.900000000000000000e+02 1.131100000000000000e+04 4.054001578879251610e-11
1.910000000000000000e+02 1.139700000000000000e+04 3.909500501109164361e-11
1.920000000000000000e+02 1.148300000000000000e+04 3.752714805571599754e-11
1.930000000000000000e+02 1.157000000000000000e+04 3.583838781295867193e-11
1.940000000000000000e+02 1.165700000000000000e+04 3.406741555522785347e-11
1.950000000000000000e+02 1.174400000000000000e+04 3.227651479420501346e-11
1.960000000000000000e+02 1.183100000000000000e+04 3.053707287037354945e-11
1.970000000000000000e+02 1.191800000000000000e+04 2.891420436412772688e-11
1.980000000000000000e+02 1.200500000000000000e+04 2.745537130977027118e-11
1.990000000000000000e+02 1.209300000000000000e+04 2.618177896707152286e-11
2.000000000000000000e+02 1.218100000000000000e+04 2.508737662054727480e-11
2.010000000000000000e+02 1.226900000000000000e+04 2.414141109241541017e-11
2.020000000000000000e+02 1.235700000000000000e+04 2.329597625916335346e-11
2.030000000000000000e+02 1.244500000000000000e+04 2.249583852531600314e-11
2.040000000000000000e+02 1.253300000000000000e+04 2.168881740871597685e-11
2.050000000000000000e+02 1.262200000000000000e+04 2.083461181356938141e-11
2.060000000000000000e+02 1.271100000000000000e+04 1.991196096895464507e-11
2.070000000000000000e+02 1.280000000000000000e+04 1.892036527451068650e-11
2.080000000000000000e+02 1.288900000000000000e+04 1.787886505510982715e-11
2.090000000000000000e+02 1.297800000000000000e+04 1.682221029142283442e-11
2.100000000000000000e+02 1.306700000000000000e+04 1.579281150299038927e-11
2.110000000000000000e+02 1.315700000000000000e+04 1.483324574280686647e-11
2.120000000000000000e+02 1.324700000000000000e+04 1.397976179262627738e-11
2.130000000000000000e+02 1.333700000000000000e+04 1.325539678020959400e-11
2.140000000000000000e+02 1.342700000000000000e+04 1.266692306600702977e-11
2.150000000000000000e+02 1.351700000000000000e+04 1.220523682121665843e-11
2.160000000000000000e+02 1.360700000000000000e+04 1.184680131771642664e-11
2.170000000000000000e+02 1.369800000000000000e+04 1.155819884246511720e-11
2.180000000000000000e+02 1.378900000000000000e+04 1.130151527917178100e-11
2.190000000000000000e+02 1.388000000000000000e+04 1.104033531262871293e-11
2.200000000000000000e+02 1.397100000000000000e+04 1.074446087656610871e-11
2.210000000000000000e+02 1.406200000000000000e+04 1.039401897884317805e-11
2.220000000000000000e+02 1.415300000000000000e+04 9.980960502531388556e-12
2.230000000000000000e+02 1.424400000000000000e+04 9.509282250519390800e-12
2.240000000000000000e+02 1.433600000000000000e+04 8.992584454858842946e-12
2.250000000000000000e+02 1.442800000000000000e+04 8.452571975681166805e-12
2.260000000000000000e+02 1.452000000000000000e+04 7.913558697225653304e-12
2.270000000000000000e+02 1.461200000000000000e+04 7.400136059487749662e-12
2.280000000000000000e+02 1.470400000000000000e+04 6.932787677271790017e-12
2.290000000000000000e+02 1.479600000000000000e+04 6.526224005654057692e-12
2.300000000000000000e+02 1.488800000000000000e+04 6.187106382782303626e-12
2.310000000000000000e+02 1.498100000000000000e+04 5.915101741749140274e-12
2.320000000000000000e+02 1.507400000000000000e+04 5.702494032533422796e-12
2.330000000000000000e+02 1.516700000000000000e+04 5.536959779561811956e-12
2.340000000000000000e+02 1.526000000000000000e+04 5.402955860489555562e-12
2.350000000000000000e+02 1.535300000000000000e+04 5.284217508005895070e-12
2.360000000000000000e+02 1.544600000000000000e+04 5.165479155522234578e-12
2.370000000000000000e+02 1.553900000000000000e+04 5.035138972431241200e-12
2.380000000000000000e+02 1.563300000000000000e+04 4.885092330653151294e-12
2.390000000000000000e+02 1.572700000000000000e+04 4.711842027660395615e-12
2.400000000000000000e+02 1.582100000000000000e+04 4.516331753023905549e-12
2.410000000000000000e+02 1.591500000000000000e+04 4.302558309632331657e-12
2.420000000000000000e+02 1.600900000000000000e+04 4.077627124843274942e-12
2.430000000000000000e+02 1.610300000000000000e+04 3.849642826736499046e-12
2.440000000000000000e+02 1.619700000000000000e+04 3.626932087996692644e-12
2.450000000000000000e+02 1.629200000000000000e+04 3.416766869435150511e-12
2.460000000000000000e+02 1.638700000000000000e+04 3.224864819628692203e-12
2.470000000000000000e+02 1.648200000000000000e+04 3.054945185709811994e-12
2.480000000000000000e+02 1.657700000000000000e+04 2.908062679551903784e-12
2.490000000000000000e+02 1.667200000000000000e+04 2.783440145037729962e-12
2.500000000000000000e+02 1.676700000000000000e+04 2.678468558059421412e-12
2.510000000000000000e+02 1.686200000000000000e+04 2.589040093425865052e-12
2.520000000000000000e+02 1.695800000000000000e+04 2.510880392492254032e-12
2.530000000000000000e+02 1.705400000000000000e+04 2.439271007403931435e-12
2.540000000000000000e+02 1.715000000000000000e+04 2.370159624121015440e-12
2.550000000000000000e+02 1.724600000000000000e+04 2.300049040115936805e-12
2.560000000000000000e+02 1.734200000000000000e+04 2.226996365095601504e-12
2.570000000000000000e+02 1.743800000000000000e+04 2.149447286825534320e-12
2.580000000000000000e+02 1.753400000000000000e+04 2.067401805305735252e-12
2.590000000000000000e+02 1.763100000000000000e+04 1.981470543199748136e-12
2.600000000000000000e+02 1.772800000000000000e+04 1.893207812742048191e-12
2.610000000000000000e+02 1.782500000000000000e+04 1.803834859259723089e-12
2.620000000000000000e+02 1.792200000000000000e+04 1.715683151104485660e-12
2.630000000000000000e+02 1.801900000000000000e+04 1.630251489359579864e-12
2.640000000000000000e+02 1.811600000000000000e+04 1.549038675108249663e-12
2.650000000000000000e+02 1.821300000000000000e+04 1.473099420223888956e-12
2.660000000000000000e+02 1.831000000000000000e+04 1.403266391974966609e-12
2.670000000000000000e+02 1.840700000000000000e+04 1.339650612663945140e-12
2.680000000000000000e+02 1.850500000000000000e+04 1.282418615744518320e-12
2.690000000000000000e+02 1.860300000000000000e+04 1.230904267401911056e-12
2.700000000000000000e+02 1.870100000000000000e+04 1.184663478426273286e-12
2.710000000000000000e+02 1.879900000000000000e+04 1.142808070397904885e-12
2.720000000000000000e+02 1.889700000000000000e+04 1.104616398350799500e-12
2.730000000000000000e+02 1.899500000000000000e+04 1.068756194655406944e-12
2.740000000000000000e+02 1.909300000000000000e+04 1.034505814345720864e-12
2.750000000000000000e+02 1.919200000000000000e+04 1.001088101304503652e-12
2.760000000000000000e+02 1.929100000000000000e+04 9.679479440194427298e-13
2.770000000000000000e+02 1.939000000000000000e+04 9.341416529196067131e-13
2.780000000000000000e+02 1.948900000000000000e+04 8.996137168537643447e-13
2.790000000000000000e+02 1.958800000000000000e+04 8.644196469731468824e-13
2.800000000000000000e+02 1.968700000000000000e+04 8.284484209752918105e-13
2.810000000000000000e+02 1.978600000000000000e+04 7.918665723138929025e-13
2.820000000000000000e+02 1.988500000000000000e+04 7.554512571061877679e-13
2.830000000000000000e+02 1.998400000000000000e+04 7.196465645620264695e-13
2.840000000000000000e+02 2.008400000000000000e+04 6.849520950424903276e-13


==> data/CUR/CUR_a1a_L_1.331492e-01_mu_2.662985e-04_sigma_0.000000e+00_zeta_0.000000e+00_xi_poly3_maxiter_20000_inneriter_20000_no_mu_backtrack.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 1.522867596895485787e-01
1.000000000000000000e+00 2.000000000000000000e+00 1.498432039533859061e-02
2.000000000000000000e+00 4.000000000000000000e+00 1.141667346943742167e-02
3.000000000000000000e+00 6.000000000000000000e+00 8.250982169460352456e-03
4.000000000000000000e+00 9.000000000000000000e+00 5.638968639452346387e-03
5.000000000000000000e+00 1.200000000000000000e+01 3.583766919830810860e-03
6.000000000000000000e+00 1.700000000000000000e+01 2.065833932815674956e-03
7.000000000000000000e+00 2.400000000000000000e+01 1.028848861669706682e-03
8.000000000000000000e+00 4.600000000000000000e+01 4.195189085173800514e-04
9.000000000000000000e+00 9.600000000000000000e+01 1.774696728564784109e-04
1.000000000000000000e+01 1.150000000000000000e+02 7.874139575125838064e-05
1.100000000000000000e+01 1.600000000000000000e+02 9.270456200921595169e-05
1.200000000000000000e+01 1.730000000000000000e+02 1.157753696138241750e-04
1.300000000000000000e+01 1.780000000000000000e+02 7.350083648649530232e-05
1.400000000000000000e+01 1.830000000000000000e+02 4.998349626045284211e-05
1.500000000000000000e+01 1.890000000000000000e+02 3.796545638540260725e-05
1.600000000000000000e+01 1.970000000000000000e+02 3.238621402695818219e-05
1.700000000000000000e+01 2.060000000000000000e+02 3.002370471216764258e-05
1.800000000000000000e+01 2.160000000000000000e+02 2.838603537957951062e-05
1.900000000000000000e+01 2.310000000000000000e+02 2.614748470897154675e-05
2.000000000000000000e+01 4.750000000000000000e+02 2.288579171277893565e-05
2.100000000000000000e+01 6.650000000000000000e+02 1.883881219316707600e-05
2.200000000000000000e+01 7.650000000000000000e+02 1.459443488244227538e-05
2.300000000000000000e+01 8.420000000000000000e+02 1.079247724883325432e-05
2.400000000000000000e+01 9.100000000000000000e+02 7.840161951266910734e-06
2.500000000000000000e+01 9.720000000000000000e+02 5.817168659827398614e-06
2.600000000000000000e+01 1.033000000000000000e+03 4.529539402553517391e-06
2.700000000000000000e+01 1.099000000000000000e+03 3.657064316431313244e-06
2.800000000000000000e+01 1.172000000000000000e+03 2.917864530049829597e-06
2.900000000000000000e+01 1.256000000000000000e+03 2.180585484401476037e-06
3.000000000000000000e+01 1.353000000000000000e+03 1.491598148217754272e-06
3.100000000000000000e+01 1.394000000000000000e+03 1.716427476983195533e-06
3.200000000000000000e+01 1.411000000000000000e+03 1.880470710091675102e-06
3.300000000000000000e+01 1.432000000000000000e+03 1.568677076457802855e-06
3.400000000000000000e+01 1.457000000000000000e+03 1.265644726300418910e-06
3.500000000000000000e+01 1.488000000000000000e+03 9.946964645290989893e-07
3.600000000000000000e+01 1.527000000000000000e+03 7.771680582968620854e-07
3.700000000000000000e+01 1.574000000000000000e+03 6.254838715302746266e-07
3.800000000000000000e+01 1.629000000000000000e+03 5.385571700267099970e-07
3.900000000000000000e+01 1.692000000000000000e+03 5.011753877459668161e-07
4.000000000000000000e+01 1.764000000000000000e+03 4.883500485663994084e-07
4.100000000000000000e+01 1.847000000000000000e+03 4.737033549861990878e-07
4.200000000000000000e+01 1.943000000000000000e+03 4.386843201475976173e-07
4.300000000000000000e+01 2.054000000000000000e+03 3.785067350658977148e-07
4.400000000000000000e+01 2.179000000000000000e+03 3.015763243019442541e-07
4.500000000000000000e+01 2.319000000000000000e+03 2.230507267220183110e-07
4.600000000000000000e+01 2.474000000000000000e+03 1.563164050977228214e-07
4.700000000000000000e+01 2.644000000000000000e+03 1.075390442806245517e-07
4.800000000000000000e+01 2.830000000000000000e+03 7.589397971186073732e-08
4.900000000000000000e+01 2.912000000000000000e+03 8.597585221536974132e-08
5.000000000000000000e+01 3.003000000000000000e+03 7.072806668118047924e-08
5.100000000000000000e+01 3.043000000000000000e+03 7.591844058962848862e-08
5.200000000000000000e+01 3.088000000000000000e+03 6.823250670029423759e-08
5.300000000000000000e+01 3.139000000000000000e+03 6.243933242666699357e-08
5.400000000000000000e+01 3.196000000000000000e+03 5.808795172645986327e-08
5.500000000000000000e+01 3.261000000000000000e+03 5.478734727004663796e-08
5.600000000000000000e+01 3.335000000000000000e+03 5.214428239197488324e-08
5.700000000000000000e+01 3.420000000000000000e+03 4.965898503517252038e-08
5.800000000000000000e+01 3.518000000000000000e+03 4.668344666391988085e-08
5.900000000000000000e+01 3.630000000000000000e+03 4.254589375252137984e-08
6.000000000000000000e+01 3.759000000000000000e+03 3.684982063933972540e-08
6.100000000000000000e+01 3.906000000000000000e+03 2.979994806473484914e-08
6.200000000000000000e+01 4.074000000000000000e+03 2.230144091619479241e-08
6.300000000000000000e+01 4.265000000000000000e+03 1.565376778200899821e-08
6.400000000000000000e+01 4.480000000000000000e+03 1.096670670941435333e-08
6.500000000000000000e+01 4.576000000000000000e+03 1.233794261201737186e-08
6.600000000000000000e+01 4.619000000000000000e+03 1.336085503345074699e-08
6.700000000000000000e+01 4.667000000000000000e+03 1.151353512529595946e-08
6.800000000000000000e+01 4.721000000000000000e+03 1.020053530531583874e-08
6.900000000000000000e+01 4.782000000000000000e+03 9.430672631705050435e-09
7.000000000000000000e+01 4.851000000000000000e+03 9.117599064634163142e-09
7.100000000000000000e+01 4.928000000000000000e+03 9.088505503740407221e-09
7.200000000000000000e+01 5.014000000000000000e+03 9.121500332831544711e-09
7.300000000000000000e+01 5.110000000000000000e+03 9.003778722593835937e-09
7.400000000000000000e+01 5.218000000000000000e+03 8.592367428672531560e-09
7.500000000000000000e+01 5.339000000000000000e+03 7.852870131941358522e-09
7.600000000000000000e+01 5.475000000000000000e+03 6.857165890661320873e-09
7.700000000000000000e+01 5.628000000000000000e+03 5.739828334849761404e-09
7.800000000000000000e+01 5.800000000000000000e+03 4.636626693699241741e-09
7.900000000000000000e+01 5.994000000000000000e+03 3.640695245277214553e-09
8.000000000000000000e+01 6.213000000000000000e+03 2.799377951667736397e-09
8.100000000000000000e+01 6.312000000000000000e+03 3.091549738432064487e-09
8.200000000000000000e+01 6.423000000000000000e+03 2.608298632633676561e-09
8.300000000000000000e+01 6.549000000000000000e+03 2.203927262911520302e-09
8.400000000000000000e+01 6.606000000000000000e+03 2.346034755351666945e-09
8.500000000000000000e+01 6.670000000000000000e+03 2.120693454177313697e-09
8.600000000000000000e+01 6.742000000000000000e+03 1.939534366446338254e-09
8.700000000000000000e+01 6.823000000000000000e+03 1.808600602615229036e-09
8.800000000000000000e+01 6.914000000000000000e+03 1.729182408372054169e-09
8.900000000000000000e+01 7.016000000000000000e+03 1.693478857145436223e-09
9.000000000000000000e+01 7.131000000000000000e+03 1.681479178117228912e-09
9.100000000000000000e+01 7.260000000000000000e+03 1.661835835609082324e-09
9.200000000000000000e+01 7.404000000000000000e+03 1.598836840699391360e-09
9.300000000000000000e+01 7.566000000000000000e+03 1.465005172729405558e-09
9.400000000000000000e+01 7.747000000000000000e+03 1.254952197715653028e-09
9.500000000000000000e+01 7.949000000000000000e+03 9.930549715875258698e-10
9.600000000000000000e+01 8.175000000000000000e+03 7.281802383296565040e-10
9.700000000000000000e+01 8.427000000000000000e+03 5.148934056897758182e-10
9.800000000000000000e+01 8.542000000000000000e+03 5.798619362451518100e-10
9.900000000000000000e+01 8.671000000000000000e+03 4.672297548857784477e-10
1.000000000000000000e+02 8.729000000000000000e+03 5.012890103017753063e-10
1.010000000000000000e+02 8.795000000000000000e+03 4.436181977318653935e-10
1.020000000000000000e+02 8.868000000000000000e+03 4.101816664103807852e-10
1.030000000000000000e+02 8.950000000000000000e+03 4.005245579641325548e-10
1.040000000000000000e+02 9.042000000000000000e+03 4.098156258791618711e-10
1.050000000000000000e+02 9.146000000000000000e+03 4.291749178264581133e-10
1.060000000000000000e+02 9.262000000000000000e+03 4.471615855372590431e-10
1.070000000000000000e+02 9.392000000000000000e+03 4.522901497772124912e-10
1.080000000000000000e+02 9.538000000000000000e+03 4.360559691107823710e-10
1.090000000000000000e+02 9.702000000000000000e+03 3.955883398631954151e-10
1.100000000000000000e+02 9.885000000000000000e+03 3.349377997174940447e-10
1.110000000000000000e+02 1.009000000000000000e+04 2.642617236148225857e-10
1.120000000000000000e+02 1.031900000000000000e+04 1.968120111328630628e-10
1.130000000000000000e+02 1.057500000000000000e+04 1.445154551582561453e-10
1.140000000000000000e+02 1.069200000000000000e+04 1.604644750408112941e-10
1.150000000000000000e+02 1.082300000000000000e+04 1.335694332915693394e-10
1.160000000000000000e+02 1.097000000000000000e+04 1.178487862851795853e-10
1.170000000000000000e+02 1.103700000000000000e+04 1.228007695530664023e-10
1.180000000000000000e+02 1.111200000000000000e+04 1.175435304645588985e-10
1.190000000000000000e+02 1.119600000000000000e+04 1.172706376451060351e-10
1.200000000000000000e+02 1.129000000000000000e+04 1.206069688564070930e-10
1.210000000000000000e+02 1.139500000000000000e+04 1.254328862998477234e-10
1.220000000000000000e+02 1.151200000000000000e+04 1.291888818144570905e-10
1.230000000000000000e+02 1.164300000000000000e+04 1.293737339480571791e-10
1.240000000000000000e+02 1.178900000000000000e+04 1.241631797377351631e-10
1.250000000000000000e+02 1.195300000000000000e+04 1.129918936193519130e-10
1.260000000000000000e+02 1.213600000000000000e+04 9.688699842413939223e-11
1.270000000000000000e+02 1.234000000000000000e+04 7.833950155244906455e-11
1.280000000000000000e+02 1.256800000000000000e+04 6.062400581541282918e-11
1.290000000000000000e+02 1.282300000000000000e+04 4.670147601970597862e-11
1.300000000000000000e+02 1.310800000000000000e+04 3.810451953967231020e-11
1.310000000000000000e+02 1.342600000000000000e+04 3.437011786289190240e-11
1.320000000000000000e+02 1.357200000000000000e+04 3.586364538676889424e-11
1.330000000000000000e+02 1.363900000000000000e+04 3.673361614886516691e-11
1.340000000000000000e+02 1.371400000000000000e+04 3.640077128608254498e-11
1.350000000000000000e+02 1.379800000000000000e+04 3.682920635128539288e-11
1.360000000000000000e+02 1.389200000000000000e+04 3.759254019186641926e-11
1.370000000000000000e+02 1.399700000000000000e+04 3.817257621108183230e-11
1.380000000000000000e+02 1.411400000000000000e+04 3.805489257047156570e-11
1.390000000000000000e+02 1.424500000000000000e+04 3.684647031931831407e-11
1.400000000000000000e+02 1.439100000000000000e+04 3.438516138487557328e-11
1.410000000000000000e+02 1.455400000000000000e+04 3.080535826427421853e-11
1.420000000000000000e+02 1.473600000000000000e+04 2.652417174786592113e-11
1.430000000000000000e+02 1.493800000000000000e+04 2.213695893260592129e-11
1.440000000000000000e+02 1.516400000000000000e+04 1.823835527048345284e-11
1.450000000000000000e+02 1.541600000000000000e+04 1.523259296476453528e-11
1.460000000000000000e+02 1.569700000000000000e+04 1.320621390021869956e-11
1.470000000000000000e+02 1.582700000000000000e+04 1.396266435804704997e-11
1.480000000000000000e+02 1.597200000000000000e+04 1.309918840064483447e-11
1.490000000000000000e+02 1.613400000000000000e+04 1.252120629402497798e-11
1.500000000000000000e+02 1.631400000000000000e+04 1.205330280029670575e-11
1.510000000000000000e+02 1.639700000000000000e+04 1.235689328638045481e-11
1.520000000000000000e+02 1.649000000000000000e+04 1.217193013047790373e-11
1.530000000000000000e+02 1.659400000000000000e+04 1.189653930921963365e-11
1.540000000000000000e+02 1.671000000000000000e+04 1.147487660446699920e-11
1.550000000000000000e+02 1.683900000000000000e+04 1.087802070642851504e-11
1.560000000000000000e+02 1.698300000000000000e+04 1.011152273022730697e-11
1.570000000000000000e+02 1.714300000000000000e+04 9.214795593237568028e-12
1.580000000000000000e+02 1.732200000000000000e+04 8.250566896350619572e-12
1.590000000000000000e+02 1.752100000000000000e+04 7.288780690117846461e-12
1.600000000000000000e+02 1.774300000000000000e+04 6.387557149878375640e-12
1.610000000000000000e+02 1.799100000000000000e+04 5.581257678244355702e-12
1.620000000000000000e+02 1.826700000000000000e+04 4.879263659773869222e-12
1.630000000000000000e+02 1.839500000000000000e+04 5.162315019902052882e-12
1.640000000000000000e+02 1.853800000000000000e+04 4.776901096903429789e-12
1.650000000000000000e+02 1.860400000000000000e+04 4.936162589785908494e-12
1.660000000000000000e+02 1.867800000000000000e+04 4.719280521925384164e-12
1.670000000000000000e+02 1.876000000000000000e+04 4.510447570993392219e-12
1.680000000000000000e+02 1.885200000000000000e+04 4.307609824394376119e-12
1.690000000000000000e+02 1.895400000000000000e+04 4.108657858381548067e-12
1.700000000000000000e+02 1.906800000000000000e+04 3.912425938779051648e-12
1.710000000000000000e+02 1.919500000000000000e+04 3.717304242201180386e-12
1.720000000000000000e+02 1.933600000000000000e+04 3.521127833749915226e-12
1.730000000000000000e+02 1.949300000000000000e+04 3.319788888234143087e-12
1.740000000000000000e+02 1.966800000000000000e+04 3.106737089808575547e-12
1.750000000000000000e+02 1.986300000000000000e+04 2.874644966510686572e-12
1.760000000000000000e+02 2.008000000000000000e+04 2.617350780553806544e-12


==> data/CUR/CUR_a1a_L_1.331492e-01_mu_2.662985e-04_sigma_0.000000e+00_zeta_0.000000e+00_xi_poly4_maxiter_20000_inneriter_20000.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 1.522867596895485787e-01
1.000000000000000000e+00 2.000000000000000000e+00 1.498432039533859061e-02
2.000000000000000000e+00 4.000000000000000000e+00 1.166610241466509157e-02
3.000000000000000000e+00 7.000000000000000000e+00 8.793974822927763668e-03
4.000000000000000000e+00 1.000000000000000000e+01 6.440245753099704817e-03
5.000000000000000000e+00 1.300000000000000000e+01 4.564560061047717721e-03
6.000000000000000000e+00 1.700000000000000000e+01 3.102789344438028341e-03
7.000000000000000000e+00 2.200000000000000000e+01 2.008142582687999500e-03
8.000000000000000000e+00 2.800000000000000000e+01 1.210597433211169083e-03
9.000000000000000000e+00 4.000000000000000000e+01 6.769185105733876995e-04
1.000000000000000000e+01 6.300000000000000000e+01 3.448221285634045508e-04
1.100000000000000000e+01 9.400000000000000000e+01 2.019683618726397789e-04
1.200000000000000000e+01 1.710000000000000000e+02 1.105868335399828872e-04
1.300000000000000000e+01 1.850000000000000000e+02 6.585336930003959921e-05
1.400000000000000000e+01 2.090000000000000000e+02 4.487623611915125821e-05
1.500000000000000000e+01 2.510000000000000000e+02 3.561190330458874342e-05
1.600000000000000000e+01 3.390000000000000000e+02 3.146082020699658699e-05
1.700000000000000000e+01 3.540000000000000000e+02 2.881342119004370872e-05
1.800000000000000000e+01 3.700000000000000000e+02 2.612687523317891447e-05
1.900000000000000000e+01 1.070000000000000000e+03 2.297607589613059886e-05
2.000000000000000000e+01 1.592000000000000000e+03 1.946944828318253329e-05
2.100000000000000000e+01 1.934000000000000000e+03 1.591955516405674231e-05
2.200000000000000000e+01 2.088000000000000000e+03 1.263687231756183138e-05
2.300000000000000000e+01 2.201000000000000000e+03 9.846824639336837492e-06
2.400000000000000000e+01 2.293000000000000000e+03 7.646824951634823009e-06
2.500000000000000000e+01 2.373000000000000000e+03 6.022380061865284517e-06
2.600000000000000000e+01 2.444000000000000000e+03 4.884892959244879762e-06
2.700000000000000000e+01 2.509000000000000000e+03 4.111367099490781385e-06
2.800000000000000000e+01 2.570000000000000000e+03 3.576676140315537822e-06
2.900000000000000000e+01 2.628000000000000000e+03 3.174696582008973422e-06
3.000000000000000000e+01 2.685000000000000000e+03 2.828777926733305748e-06
3.100000000000000000e+01 2.741000000000000000e+03 2.493686003857131794e-06
3.200000000000000000e+01 2.797000000000000000e+03 2.151684433238099103e-06
3.300000000000000000e+01 2.853000000000000000e+03 1.805279444822005530e-06
3.400000000000000000e+01 2.910000000000000000e+03 1.468782430180670673e-06
3.500000000000000000e+01 2.969000000000000000e+03 1.160374083097881481e-06
3.600000000000000000e+01 3.030000000000000000e+03 8.958732918284972868e-07
3.700000000000000000e+01 3.093000000000000000e+03 6.848639121925792494e-07
3.800000000000000000e+01 3.159000000000000000e+03 5.292786669497395735e-07
3.900000000000000000e+01 3.229000000000000000e+03 4.240738847305358661e-07
4.000000000000000000e+01 3.302000000000000000e+03 3.593082923969426190e-07
4.100000000000000000e+01 3.379000000000000000e+03 3.227895863933127885e-07
4.200000000000000000e+01 3.459000000000000000e+03 3.025514372367865690e-07
4.300000000000000000e+01 3.542000000000000000e+03 2.886968205051410052e-07
4.400000000000000000e+01 3.628000000000000000e+03 2.744016343592114993e-07
4.500000000000000000e+01 3.716000000000000000e+03 2.560870475121213019e-07
4.600000000000000000e+01 3.806000000000000000e+03 2.329361740716073825e-07
4.700000000000000000e+01 3.898000000000000000e+03 2.060678315207731259e-07
4.800000000000000000e+01 3.991000000000000000e+03 1.775762500377808806e-07
4.900000000000000000e+01 4.084000000000000000e+03 1.497051714260955180e-07
5.000000000000000000e+01 4.177000000000000000e+03 1.242703649984022718e-07
5.100000000000000000e+01 4.270000000000000000e+03 1.023707697500597646e-07
5.200000000000000000e+01 4.363000000000000000e+03 8.435910336945795507e-08
5.300000000000000000e+01 4.455000000000000000e+03 6.999338625357509613e-08
5.400000000000000000e+01 4.546000000000000000e+03 5.867444280438505189e-08
5.500000000000000000e+01 4.637000000000000000e+03 4.968522832049515614e-08
5.600000000000000000e+01 4.727000000000000000e+03 4.237468104184571871e-08
5.700000000000000000e+01 4.817000000000000000e+03 3.626037686776939495e-08
5.800000000000000000e+01 4.906000000000000000e+03 3.105194307240211060e-08
5.900000000000000000e+01 4.995000000000000000e+03 2.661587422680966597e-08
6.000000000000000000e+01 5.085000000000000000e+03 2.291045936297919638e-08
6.100000000000000000e+01 5.175000000000000000e+03 1.991823184166463534e-08
6.200000000000000000e+01 5.266000000000000000e+03 1.759570683601552332e-08
6.300000000000000000e+01 5.358000000000000000e+03 1.584981929036999304e-08
6.400000000000000000e+01 5.451000000000000000e+03 1.454067899420152798e-08
6.500000000000000000e+01 5.546000000000000000e+03 1.350324013715820115e-08
6.600000000000000000e+01 5.642000000000000000e+03 1.257722431757812842e-08
6.700000000000000000e+01 5.740000000000000000e+03 1.163493346112431936e-08
6.800000000000000000e+01 5.839000000000000000e+03 1.059947474235656273e-08
6.900000000000000000e+01 5.939000000000000000e+03 9.450011384526391112e-09
7.000000000000000000e+01 6.041000000000000000e+03 8.214655677907245490e-09
7.100000000000000000e+01 6.144000000000000000e+03 6.954563369632182912e-09
7.200000000000000000e+01 6.248000000000000000e+03 5.744220377135178524e-09
7.300000000000000000e+01 6.353000000000000000e+03 4.652826124385001094e-09
7.400000000000000000e+01 6.458000000000000000e+03 3.730474040786191381e-09
7.500000000000000000e+01 6.564000000000000000e+03 3.001022375048734148e-09
7.600000000000000000e+01 6.670000000000000000e+03 2.461722992119774744e-09
7.700000000000000000e+01 6.777000000000000000e+03 2.088223260976462825e-09
7.800000000000000000e+01 6.884000000000000000e+03 1.842737684665252118e-09
7.900000000000000000e+01 6.991000000000000000e+03 1.683022332610306648e-09
8.000000000000000000e+01 7.098000000000000000e+03 1.570159280372962485e-09
8.100000000000000000e+01 7.206000000000000000e+03 1.473876687363429028e-09
8.200000000000000000e+01 7.314000000000000000e+03 1.374939717635470515e-09
8.300000000000000000e+01 7.422000000000000000e+03 1.264867321992824145e-09
8.400000000000000000e+01 7.530000000000000000e+03 1.143713734830242856e-09
8.500000000000000000e+01 7.639000000000000000e+03 1.016872419601355659e-09
8.600000000000000000e+01 7.748000000000000000e+03 8.918084049014396442e-10
8.700000000000000000e+01 7.857000000000000000e+03 7.754088482414545069e-10
8.800000000000000000e+01 7.967000000000000000e+03 6.723253620499747285e-10
8.900000000000000000e+01 8.077000000000000000e+03 5.843702188812471832e-10
9.000000000000000000e+01 8.188000000000000000e+03 5.107884670785267645e-10
9.100000000000000000e+01 8.300000000000000000e+03 4.490854910166319769e-10
9.200000000000000000e+01 8.412000000000000000e+03 3.960552441562015247e-10
9.300000000000000000e+01 8.525000000000000000e+03 3.487091171372469489e-10
9.400000000000000000e+01 8.638000000000000000e+03 3.049075991690131104e-10
9.500000000000000000e+01 8.752000000000000000e+03 2.636213469742187954e-10
9.600000000000000000e+01 8.867000000000000000e+03 2.248487507294782972e-10
9.700000000000000000e+01 8.982000000000000000e+03 1.892969669903266094e-10
9.800000000000000000e+01 9.098000000000000000e+03 1.579558706055195216e-10
9.900000000000000000e+01 9.214000000000000000e+03 1.316906028669961870e-10
1.000000000000000000e+02 9.331000000000000000e+03 1.109468072968411434e-10
1.010000000000000000e+02 9.448000000000000000e+03 9.561090807963523730e-11
1.020000000000000000e+02 9.566000000000000000e+03 8.502648585206884491e-11
1.030000000000000000e+02 9.685000000000000000e+03 7.813377722598602304e-11
1.040000000000000000e+02 9.804000000000000000e+03 7.367517707024262563e-11
1.050000000000000000e+02 9.923000000000000000e+03 7.041300875698652817e-11
1.060000000000000000e+02 1.004200000000000000e+04 6.731087909273014702e-11
1.070000000000000000e+02 1.016200000000000000e+04 6.364919702406268698e-11
1.080000000000000000e+02 1.028200000000000000e+04 5.906641842301496581e-11
1.090000000000000000e+02 1.040300000000000000e+04 5.353134602259501662e-11
1.100000000000000000e+02 1.052300000000000000e+04 4.726624647233279575e-11
1.110000000000000000e+02 1.064400000000000000e+04 4.064609759879544981e-11
1.120000000000000000e+02 1.076600000000000000e+04 3.409578175350702622e-11
1.130000000000000000e+02 1.088800000000000000e+04 2.800309983896909216e-11
1.140000000000000000e+02 1.101000000000000000e+04 2.266081766677530140e-11
1.150000000000000000e+02 1.113300000000000000e+04 1.823874384854207165e-11
1.160000000000000000e+02 1.125600000000000000e+04 1.478173139446425921e-11
1.170000000000000000e+02 1.137900000000000000e+04 1.223132706229534961e-11
1.180000000000000000e+02 1.150200000000000000e+04 1.045441511138278656e-11
1.190000000000000000e+02 1.162600000000000000e+04 9.279854662480602201e-12
1.200000000000000000e+02 1.175100000000000000e+04 8.528011630204446192e-12
1.210000000000000000e+02 1.187600000000000000e+04 8.034906073817182914e-12
1.220000000000000000e+02 1.200100000000000000e+04 7.666589585397787232e-12
1.230000000000000000e+02 1.212600000000000000e+04 7.326084183745251721e-12
1.240000000000000000e+02 1.225200000000000000e+04 6.952161069051498998e-12
1.250000000000000000e+02 1.237900000000000000e+04 6.515066264256574868e-12
1.260000000000000000e+02 1.250600000000000000e+04 6.009193143086122291e-12
1.270000000000000000e+02 1.263300000000000000e+04 5.445477402332699057e-12
1.280000000000000000e+02 1.276000000000000000e+04 4.844569190254333080e-12
1.290000000000000000e+02 1.288800000000000000e+04 4.231448524905090380e-12
1.300000000000000000e+02 1.301600000000000000e+04 3.630928890885343208e-12
1.310000000000000000e+02 1.314500000000000000e+04 3.065547815594982239e-12
1.320000000000000000e+02 1.327400000000000000e+04 2.552957845125547465e-12
1.330000000000000000e+02 1.340400000000000000e+04 2.105704499655303152e-12
1.340000000000000000e+02 1.353400000000000000e+04 1.730338095029537726e-12
1.350000000000000000e+02 1.366400000000000000e+04 1.428024365424107600e-12
1.360000000000000000e+02 1.379500000000000000e+04 1.195210597160212274e-12
1.370000000000000000e+02 1.392600000000000000e+04 1.024125229065475651e-12
1.380000000000000000e+02 1.405700000000000000e+04 9.039435866498024552e-13
1.390000000000000000e+02 1.418800000000000000e+04 8.228417947009347699e-13
1.400000000000000000e+02 1.431900000000000000e+04 7.682743330406083260e-13
1.410000000000000000e+02 1.445200000000000000e+04 7.287503933639527531e-13
1.420000000000000000e+02 1.458500000000000000e+04 6.949996134153479943e-13
1.430000000000000000e+02 1.471900000000000000e+04 6.598055435347305320e-13
1.440000000000000000e+02 1.485200000000000000e+04 6.193934254383748339e-13
1.450000000000000000e+02 1.498400000000000000e+04 5.716538353794931027e-13
1.460000000000000000e+02 1.511700000000000000e+04 5.173084183240916900e-13
1.470000000000000000e+02 1.525100000000000000e+04 4.585776203214209090e-13
1.480000000000000000e+02 1.538400000000000000e+04 3.979594431768873619e-13
1.490000000000000000e+02 1.551900000000000000e+04 3.388955782668290340e-13
1.500000000000000000e+02 1.565400000000000000e+04 2.840505608503463009e-13
1.510000000000000000e+02 1.579000000000000000e+04 2.354783035229957022e-13
1.520000000000000000e+02 1.592400000000000000e+04 1.946220962167899415e-13
1.530000000000000000e+02 1.606000000000000000e+04 1.617039835366540501e-13
1.540000000000000000e+02 1.619600000000000000e+04 1.365019208776629966e-13
1.550000000000000000e+02 1.633200000000000000e+04 1.177391517614978511e-13
1.560000000000000000e+02 1.646900000000000000e+04 1.042499420123021991e-13
1.570000000000000000e+02 1.660600000000000000e+04 9.475753515175711073e-14
1.580000000000000000e+02 1.674300000000000000e+04 8.765210779415610887e-14
1.590000000000000000e+02 1.688100000000000000e+04 8.193445921733655268e-14
1.600000000000000000e+02 1.701700000000000000e+04 7.649436639667328564e-14
1.610000000000000000e+02 1.715500000000000000e+04 7.122080702970379207e-14
1.620000000000000000e+02 1.729200000000000000e+04 6.561418075534675154e-14
1.630000000000000000e+02 1.743100000000000000e+04 5.961897642237090622e-14
1.640000000000000000e+02 1.756900000000000000e+04 5.340172748447002959e-14
1.650000000000000000e+02 1.770600000000000000e+04 4.712896739533789514e-14
1.660000000000000000e+02 1.784600000000000000e+04 4.118927421359330765e-14
1.670000000000000000e+02 1.798500000000000000e+04 3.552713678800500929e-14
1.680000000000000000e+02 1.812400000000000000e+04 3.053113317719180486e-14
1.690000000000000000e+02 1.826400000000000000e+04 2.603472992745992087e-14
1.700000000000000000e+02 1.840300000000000000e+04 2.231548279496564646e-14
1.710000000000000000e+02 1.854300000000000000e+04 1.904032487232143467e-14
1.720000000000000000e+02 1.868400000000000000e+04 1.659783421814609028e-14
1.730000000000000000e+02 1.882500000000000000e+04 1.459943277382080851e-14
1.740000000000000000e+02 1.896700000000000000e+04 1.304512053934558935e-14
1.750000000000000000e+02 1.911000000000000000e+04 1.171285290979540150e-14
1.760000000000000000e+02 1.925200000000000000e+04 1.043609643147647148e-14
1.770000000000000000e+02 1.939400000000000000e+04 9.603429163007604075e-15
1.780000000000000000e+02 1.953700000000000000e+04 8.770761894538736669e-15
1.790000000000000000e+02 1.967600000000000000e+04 7.882583474838611437e-15
1.800000000000000000e+02 1.981700000000000000e+04 7.105427357601001859e-15
1.810000000000000000e+02 1.996000000000000000e+04 6.272760089132134453e-15
1.820000000000000000e+02 2.010500000000000000e+04 5.551115123125782702e-15


==> data/CUR/CUR_a1a_L_1.331492e-01_mu_2.662985e-04_sigma_0.000000e+00_zeta_0.000000e+00_xi_poly4_maxiter_20000_inneriter_20000_backtrack.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 1.522867596895485787e-01
1.000000000000000000e+00 2.000000000000000000e+00 1.498432039533859061e-02
2.000000000000000000e+00 4.000000000000000000e+00 1.141667346943742167e-02
3.000000000000000000e+00 7.000000000000000000e+00 8.252499860203654780e-03
4.000000000000000000e+00 1.000000000000000000e+01 5.643683303795499207e-03
5.000000000000000000e+00 1.500000000000000000e+01 3.592655983244819051e-03
6.000000000000000000e+00 2.200000000000000000e+01 2.078586219271760793e-03
7.000000000000000000e+00 3.300000000000000000e+01 1.043329572489037904e-03
8.000000000000000000e+00 7.200000000000000000e+01 4.329734197709433907e-04
9.000000000000000000e+00 1.550000000000000000e+02 1.840998742599908589e-04
1.000000000000000000e+01 9.190000000000000000e+02 8.083700634659019002e-05
1.100000000000000000e+01 1.021000000000000000e+03 9.785526126560029070e-05
1.200000000000000000e+01 1.053000000000000000e+03 1.213500776811593518e-04
1.300000000000000000e+01 1.206000000000000000e+03 7.749009705215748056e-05
1.400000000000000000e+01 1.216000000000000000e+03 5.196651952127373519e-05
1.500000000000000000e+01 1.232000000000000000e+03 3.802290317339585002e-05
1.600000000000000000e+01 1.262000000000000000e+03 3.076429934084634610e-05
1.700000000000000000e+01 1.321000000000000000e+03 2.709706526848876251e-05
1.800000000000000000e+01 1.438000000000000000e+03 2.462558774091183622e-05
1.900000000000000000e+01 2.507000000000000000e+03 2.204805196831527425e-05
2.000000000000000000e+01 4.044000000000000000e+03 1.889392435000525339e-05
2.100000000000000000e+01 5.383000000000000000e+03 1.527992967570446226e-05
2.200000000000000000e+01 5.916000000000000000e+03 1.163315498781125612e-05
2.300000000000000000e+01 6.149000000000000000e+03 8.420025278621512399e-06
2.400000000000000000e+01 6.333000000000000000e+03 5.943645645656303600e-06
2.500000000000000000e+01 6.494000000000000000e+03 4.251108824626648186e-06
2.600000000000000000e+01 6.645000000000000000e+03 3.180385119483375433e-06
2.700000000000000000e+01 6.796000000000000000e+03 2.478284964080312847e-06
2.800000000000000000e+01 6.954000000000000000e+03 1.924417628862418184e-06
2.900000000000000000e+01 7.128000000000000000e+03 1.408471781927378430e-06
3.000000000000000000e+01 7.324000000000000000e+03 9.421572110257514510e-07
3.100000000000000000e+01 7.413000000000000000e+03 1.092076155229104728e-06
3.200000000000000000e+01 7.454000000000000000e+03 1.201390201877039487e-06
3.300000000000000000e+01 7.500000000000000000e+03 9.898276095987590395e-07
3.400000000000000000e+01 7.553000000000000000e+03 7.850976835865886017e-07
3.500000000000000000e+01 7.615000000000000000e+03 6.001573144565064410e-07
3.600000000000000000e+01 7.687000000000000000e+03 4.469069420087734557e-07
3.700000000000000000e+01 7.772000000000000000e+03 3.325135349840913079e-07
3.800000000000000000e+01 7.872000000000000000e+03 2.571518023519736573e-07
3.900000000000000000e+01 7.989000000000000000e+03 2.138576224441912643e-07
4.000000000000000000e+01 8.126000000000000000e+03 1.908002056349999975e-07
4.100000000000000000e+01 8.285000000000000000e+03 1.752558353995681273e-07
4.200000000000000000e+01 8.468000000000000000e+03 1.576975602324282022e-07
4.300000000000000000e+01 8.676000000000000000e+03 1.342077224908422295e-07
4.400000000000000000e+01 8.909000000000000000e+03 1.062148929364958860e-07
4.500000000000000000e+01 9.169000000000000000e+03 7.800343743147308828e-08
4.600000000000000000e+01 9.456000000000000000e+03 5.364396438167773340e-08
4.700000000000000000e+01 9.772000000000000000e+03 3.514632612722223826e-08
4.800000000000000000e+01 9.920000000000000000e+03 4.078707510624113297e-08
4.900000000000000000e+01 1.008400000000000000e+04 3.043941948499551131e-08
5.000000000000000000e+01 1.016000000000000000e+04 3.363670242340077721e-08
5.100000000000000000e+01 1.024500000000000000e+04 2.753855177228814455e-08
5.200000000000000000e+01 1.033900000000000000e+04 2.245413199819523697e-08
5.300000000000000000e+01 1.044400000000000000e+04 1.828474543996705393e-08
5.400000000000000000e+01 1.056100000000000000e+04 1.492034878980419421e-08
5.500000000000000000e+01 1.069200000000000000e+04 1.226804408060999663e-08
5.600000000000000000e+01 1.083800000000000000e+04 1.024925000425724875e-08
5.700000000000000000e+01 1.100200000000000000e+04 8.769727999347054492e-09
5.800000000000000000e+01 1.118600000000000000e+04 7.687310177306727610e-09
5.900000000000000000e+01 1.139400000000000000e+04 6.809573183108597050e-09
6.000000000000000000e+01 1.162800000000000000e+04 5.938575520225697346e-09
6.100000000000000000e+01 1.189200000000000000e+04 4.945831133529310364e-09
6.200000000000000000e+01 1.218900000000000000e+04 3.830208983313099225e-09
6.300000000000000000e+01 1.252300000000000000e+04 2.712175373176251014e-09
6.400000000000000000e+01 1.289700000000000000e+04 1.760441903364551308e-09
6.500000000000000000e+01 1.307300000000000000e+04 2.052671255192706212e-09
6.600000000000000000e+01 1.315500000000000000e+04 2.262191212132336204e-09
6.700000000000000000e+01 1.324700000000000000e+04 1.839936702996425311e-09
6.800000000000000000e+01 1.335000000000000000e+04 1.467694021872745225e-09
6.900000000000000000e+01 1.346500000000000000e+04 1.161650498016086885e-09
7.000000000000000000e+01 1.359400000000000000e+04 9.284132906905995242e-10
7.100000000000000000e+01 1.373800000000000000e+04 7.634911036724645328e-10
7.200000000000000000e+01 1.389800000000000000e+04 6.527247076171249773e-10
7.300000000000000000e+01 1.407600000000000000e+04 5.765332100615694344e-10
7.400000000000000000e+01 1.427500000000000000e+04 5.156861049293581800e-10
7.500000000000000000e+01 1.449600000000000000e+04 4.564513211846588092e-10
7.600000000000000000e+01 1.474200000000000000e+04 3.930409886443442247e-10
7.700000000000000000e+01 1.501600000000000000e+04 3.265269721275387838e-10
7.800000000000000000e+01 1.532200000000000000e+04 2.612735583440439768e-10
7.900000000000000000e+01 1.566300000000000000e+04 2.012832678310871870e-10
8.000000000000000000e+01 1.604300000000000000e+04 1.485836453873901064e-10
8.100000000000000000e+01 1.646800000000000000e+04 1.039817121295527613e-10
8.200000000000000000e+01 1.666900000000000000e+04 1.186077347448133423e-10
8.300000000000000000e+01 1.689300000000000000e+04 9.158901415062814522e-11
8.400000000000000000e+01 1.699900000000000000e+04 1.003734872995210026e-10
8.500000000000000000e+01 1.711700000000000000e+04 8.329409384444375064e-11
8.600000000000000000e+01 1.724900000000000000e+04 6.776917915729541164e-11
8.700000000000000000e+01 1.739600000000000000e+04 5.425376814471860598e-11
8.800000000000000000e+01 1.756000000000000000e+04 4.316841328844134296e-11
8.900000000000000000e+01 1.774300000000000000e+04 3.475808529884716336e-11
9.000000000000000000e+01 1.794600000000000000e+04 2.894712247680786277e-11
9.100000000000000000e+01 1.817200000000000000e+04 2.526273634728681827e-11
9.200000000000000000e+01 1.842400000000000000e+04 2.289407552424904679e-11
9.300000000000000000e+01 1.870400000000000000e+04 2.090383421915475992e-11
9.400000000000000000e+01 1.901600000000000000e+04 1.852773490185199989e-11
9.500000000000000000e+01 1.936200000000000000e+04 1.543359884337291987e-11
9.600000000000000000e+01 1.974800000000000000e+04 1.180200381867280157e-11
9.700000000000000000e+01 2.017700000000000000e+04 8.177125643271665467e-12
9.800000000000000000e+01 2.038100000000000000e+04 9.371003972802327553e-12


==> data/CUR/CUR_a1a_L_1.331492e-01_mu_2.662985e-04_sigma_0.000000e+00_zeta_0.000000e+00_xi_poly4_maxiter_20000_inneriter_20000_no_mu.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 1.522867596895485787e-01
1.000000000000000000e+00 2.000000000000000000e+00 1.498432039533859061e-02
2.000000000000000000e+00 4.000000000000000000e+00 1.166610241466498055e-02
3.000000000000000000e+00 7.000000000000000000e+00 8.792528833382384779e-03
4.000000000000000000e+00 1.000000000000000000e+01 6.435955737817355971e-03
5.000000000000000000e+00 1.300000000000000000e+01 4.556505610282313157e-03
6.000000000000000000e+00 1.700000000000000000e+01 3.090848360806086603e-03
7.000000000000000000e+00 2.200000000000000000e+01 1.992858326079927078e-03
8.000000000000000000e+00 2.800000000000000000e+01 1.193575280941938654e-03
9.000000000000000000e+00 4.000000000000000000e+01 6.599703191783601319e-04
1.000000000000000000e+01 6.200000000000000000e+01 3.332295076931002242e-04
1.100000000000000000e+01 9.500000000000000000e+01 1.932931995263786895e-04
1.200000000000000000e+01 1.800000000000000000e+02 1.046044372261523137e-04
1.300000000000000000e+01 1.950000000000000000e+02 6.288176894486685597e-05
1.400000000000000000e+01 2.220000000000000000e+02 4.457923294853838314e-05
1.500000000000000000e+01 2.740000000000000000e+02 3.749154496035522754e-05
1.600000000000000000e+01 2.900000000000000000e+02 3.490124651045478643e-05
1.700000000000000000e+01 3.050000000000000000e+02 3.317090518462073589e-05
1.800000000000000000e+01 8.400000000000000000e+02 3.084509010692348951e-05
1.900000000000000000e+01 1.181000000000000000e+03 2.761202437506771190e-05
2.000000000000000000e+01 1.480000000000000000e+03 2.372734018091238184e-05
2.100000000000000000e+01 1.635000000000000000e+03 1.964248766944676206e-05
2.200000000000000000e+01 1.759000000000000000e+03 1.579675867685592650e-05
2.300000000000000000e+01 1.858000000000000000e+03 1.250443512657017919e-05
2.400000000000000000e+01 1.949000000000000000e+03 9.906727090613909326e-06
2.500000000000000000e+01 2.031000000000000000e+03 7.998663320074594907e-06
2.600000000000000000e+01 2.104000000000000000e+03 6.676794690296805612e-06
2.700000000000000000e+01 2.171000000000000000e+03 5.789232672859245810e-06
2.800000000000000000e+01 2.233000000000000000e+03 5.177144561274715784e-06
2.900000000000000000e+01 2.292000000000000000e+03 4.704055658055761313e-06
3.000000000000000000e+01 2.349000000000000000e+03 4.271503597885750736e-06
3.100000000000000000e+01 2.404000000000000000e+03 3.823305603667392916e-06
3.200000000000000000e+01 2.458000000000000000e+03 3.341538224621576347e-06
3.300000000000000000e+01 2.512000000000000000e+03 2.837290112855939128e-06
3.400000000000000000e+01 2.567000000000000000e+03 2.338983869920596703e-06
3.500000000000000000e+01 2.623000000000000000e+03 1.880465855419455323e-06
3.600000000000000000e+01 2.681000000000000000e+03 1.491102246287123734e-06
3.700000000000000000e+01 2.742000000000000000e+03 1.189117393551875068e-06
3.800000000000000000e+01 2.806000000000000000e+03 9.787368386859895963e-07
3.900000000000000000e+01 2.874000000000000000e+03 8.509980205517742036e-07
4.000000000000000000e+01 2.947000000000000000e+03 7.873284170178962427e-07
4.100000000000000000e+01 3.024000000000000000e+03 7.644588526090068115e-07
4.200000000000000000e+01 3.106000000000000000e+03 7.593260573091065169e-07
4.300000000000000000e+01 3.193000000000000000e+03 7.530118703580335193e-07
4.400000000000000000e+01 3.284000000000000000e+03 7.330664104632234057e-07
4.500000000000000000e+01 3.379000000000000000e+03 6.941851737884974227e-07
4.600000000000000000e+01 3.477000000000000000e+03 6.372343835381322208e-07
4.700000000000000000e+01 3.577000000000000000e+03 5.673946229522996987e-07
4.800000000000000000e+01 3.679000000000000000e+03 4.919416832227518910e-07
4.900000000000000000e+01 3.781000000000000000e+03 4.181571919836812867e-07
5.000000000000000000e+01 3.882000000000000000e+03 3.517665717600593212e-07
5.100000000000000000e+01 3.981000000000000000e+03 2.961352987829179995e-07
5.200000000000000000e+01 4.078000000000000000e+03 2.522048054287573393e-07
5.300000000000000000e+01 4.172000000000000000e+03 2.189755453629871340e-07
5.400000000000000000e+01 4.263000000000000000e+03 1.942783474651044173e-07
5.500000000000000000e+01 4.351000000000000000e+03 1.755815526860438069e-07
5.600000000000000000e+01 4.437000000000000000e+03 1.606386307861917828e-07
5.700000000000000000e+01 4.522000000000000000e+03 1.478675323851597057e-07
5.800000000000000000e+01 4.606000000000000000e+03 1.364438276807433681e-07
5.900000000000000000e+01 4.690000000000000000e+03 1.261631532023521629e-07
6.000000000000000000e+01 4.774000000000000000e+03 1.171715800496464510e-07
6.100000000000000000e+01 4.859000000000000000e+03 1.096719644544386085e-07
6.200000000000000000e+01 4.946000000000000000e+03 1.036953000688178861e-07
6.300000000000000000e+01 5.035000000000000000e+03 9.898921471407362560e-08
6.400000000000000000e+01 5.126000000000000000e+03 9.503360259843773861e-08
6.500000000000000000e+01 5.220000000000000000e+03 9.115710081220029792e-08
6.600000000000000000e+01 5.317000000000000000e+03 8.670521561837674085e-08
6.700000000000000000e+01 5.416000000000000000e+03 8.120449218607106445e-08
6.800000000000000000e+01 5.518000000000000000e+03 7.447610894661949033e-08
6.900000000000000000e+01 5.622000000000000000e+03 6.667202945287442617e-08
7.000000000000000000e+01 5.728000000000000000e+03 5.823050464037748952e-08
7.100000000000000000e+01 5.836000000000000000e+03 4.976857387317679127e-08
7.200000000000000000e+01 5.945000000000000000e+03 4.194260228018720227e-08
7.300000000000000000e+01 6.055000000000000000e+03 3.531178255355982287e-08
7.400000000000000000e+01 6.165000000000000000e+03 3.023447830985404039e-08
7.500000000000000000e+01 6.275000000000000000e+03 2.681602956355888523e-08
7.600000000000000000e+01 6.385000000000000000e+03 2.491300538087770633e-08
7.700000000000000000e+01 6.495000000000000000e+03 2.418623307187672822e-08
7.800000000000000000e+01 6.604000000000000000e+03 2.418560524075630269e-08
7.900000000000000000e+01 6.712000000000000000e+03 2.444508634402708935e-08
8.000000000000000000e+01 6.819000000000000000e+03 2.456705100462031055e-08
8.100000000000000000e+01 6.926000000000000000e+03 2.428030426715466206e-08
8.200000000000000000e+01 7.032000000000000000e+03 2.346406763331643219e-08
8.300000000000000000e+01 7.138000000000000000e+03 2.213862160260759993e-08
8.400000000000000000e+01 7.243000000000000000e+03 2.043020885800217457e-08
8.500000000000000000e+01 7.348000000000000000e+03 1.852195519180810379e-08
8.600000000000000000e+01 7.453000000000000000e+03 1.660348319942883677e-08
8.700000000000000000e+01 7.559000000000000000e+03 1.482995437562806273e-08
8.800000000000000000e+01 7.665000000000000000e+03 1.329733945176769794e-08
8.900000000000000000e+01 7.773000000000000000e+03 1.203600219490397194e-08
9.000000000000000000e+01 7.881000000000000000e+03 1.102032848310230406e-08
9.100000000000000000e+01 7.991000000000000000e+03 1.018902828775480884e-08
9.200000000000000000e+01 8.102000000000000000e+03 9.469352024726873651e-09
9.300000000000000000e+01 8.215000000000000000e+03 8.798817563437921763e-09
9.400000000000000000e+01 8.329000000000000000e+03 8.139757756708831948e-09
9.500000000000000000e+01 8.444000000000000000e+03 7.484491526543735063e-09
9.600000000000000000e+01 8.560000000000000000e+03 6.851487432957270585e-09
9.700000000000000000e+01 8.677000000000000000e+03 6.274956221297145476e-09
9.800000000000000000e+01 8.795000000000000000e+03 5.791477908356768012e-09
9.900000000000000000e+01 8.914000000000000000e+03 5.427421845283220136e-09
1.000000000000000000e+02 9.034000000000000000e+03 5.190189888981677768e-09
1.010000000000000000e+02 9.154000000000000000e+03 5.064991204228874722e-09
1.020000000000000000e+02 9.274000000000000000e+03 5.017358695180718087e-09
1.030000000000000000e+02 9.394000000000000000e+03 5.000268921140360590e-09
1.040000000000000000e+02 9.514000000000000000e+03 4.963827515691576764e-09
1.050000000000000000e+02 9.634000000000000000e+03 4.865138569787319511e-09
1.060000000000000000e+02 9.754000000000000000e+03 4.676198150921351271e-09
1.070000000000000000e+02 9.874000000000000000e+03 4.388317098591443255e-09
1.080000000000000000e+02 9.994000000000000000e+03 4.012475518511138262e-09
1.090000000000000000e+02 1.011300000000000000e+04 3.575923224197197214e-09
1.100000000000000000e+02 1.023200000000000000e+04 3.116076174869419901e-09
1.110000000000000000e+02 1.035100000000000000e+04 2.673165633293450583e-09
1.120000000000000000e+02 1.047100000000000000e+04 2.283164157734773880e-09
1.130000000000000000e+02 1.059100000000000000e+04 1.972257135385291349e-09
1.140000000000000000e+02 1.071100000000000000e+04 1.753658607217545295e-09
1.150000000000000000e+02 1.083100000000000000e+04 1.627014689642436451e-09
1.160000000000000000e+02 1.095200000000000000e+04 1.580125474909266359e-09
1.170000000000000000e+02 1.107400000000000000e+04 1.592333043198834730e-09
1.180000000000000000e+02 1.119600000000000000e+04 1.638735203091101766e-09
1.190000000000000000e+02 1.131900000000000000e+04 1.694381024375246625e-09
1.200000000000000000e+02 1.144300000000000000e+04 1.737763988263196779e-09
1.210000000000000000e+02 1.156800000000000000e+04 1.753181100294654016e-09
1.220000000000000000e+02 1.169300000000000000e+04 1.731804810667370020e-09
1.230000000000000000e+02 1.181900000000000000e+04 1.671568494732156296e-09
1.240000000000000000e+02 1.194600000000000000e+04 1.576138108916325109e-09
1.250000000000000000e+02 1.207400000000000000e+04 1.453330289447052337e-09
1.260000000000000000e+02 1.220200000000000000e+04 1.313335662445069829e-09
1.270000000000000000e+02 1.233100000000000000e+04 1.167045182715042984e-09
1.280000000000000000e+02 1.246100000000000000e+04 1.024674733951513872e-09
1.290000000000000000e+02 1.259000000000000000e+04 8.947820817617468947e-10
1.300000000000000000e+02 1.271900000000000000e+04 7.836825077767173298e-10
1.310000000000000000e+02 1.284900000000000000e+04 6.952099451673632302e-10
1.320000000000000000e+02 1.297900000000000000e+04 6.307455668874695220e-10
1.330000000000000000e+02 1.310800000000000000e+04 5.894364996095191600e-10
1.340000000000000000e+02 1.323800000000000000e+04 5.685412696188052450e-10
1.350000000000000000e+02 1.336800000000000000e+04 5.638626232595811416e-10
1.360000000000000000e+02 1.349800000000000000e+04 5.702386340900034156e-10
1.370000000000000000e+02 1.362900000000000000e+04 5.820747772666834408e-10
1.380000000000000000e+02 1.375900000000000000e+04 5.938895486501394316e-10
1.390000000000000000e+02 1.389000000000000000e+04 6.008381570055121301e-10
1.400000000000000000e+02 1.402000000000000000e+04 5.991701024221640637e-10
1.410000000000000000e+02 1.415000000000000000e+04 5.865677388250389868e-10
1.420000000000000000e+02 1.428200000000000000e+04 5.623237431251482121e-10
1.430000000000000000e+02 1.441500000000000000e+04 5.273266823202504838e-10
1.440000000000000000e+02 1.454800000000000000e+04 4.838548450791790856e-10
1.450000000000000000e+02 1.468100000000000000e+04 4.352005977814599191e-10
1.460000000000000000e+02 1.481400000000000000e+04 3.851822194533838228e-10
1.470000000000000000e+02 1.494700000000000000e+04 3.376087187589860150e-10
1.480000000000000000e+02 1.508100000000000000e+04 2.957791234159401483e-10
1.490000000000000000e+02 1.521600000000000000e+04 2.620834660405080285e-10
1.500000000000000000e+02 1.535000000000000000e+04 2.377593677493905489e-10
1.510000000000000000e+02 1.548500000000000000e+04 2.228265905124260371e-10
1.520000000000000000e+02 1.562100000000000000e+04 2.161977263881453837e-10
1.530000000000000000e+02 1.575700000000000000e+04 2.159326051298648963e-10
1.540000000000000000e+02 1.589300000000000000e+04 2.195862380816038240e-10
1.550000000000000000e+02 1.603000000000000000e+04 2.245899022312869420e-10
1.560000000000000000e+02 1.616600000000000000e+04 2.286068001566832208e-10
1.570000000000000000e+02 1.630400000000000000e+04 2.298135015621483035e-10
1.580000000000000000e+02 1.644100000000000000e+04 2.270741927823394235e-10
1.590000000000000000e+02 1.657800000000000000e+04 2.199984638906471446e-10
1.600000000000000000e+02 1.671500000000000000e+04 2.088865191929301091e-10
1.610000000000000000e+02 1.685200000000000000e+04 1.945885674814462618e-10
1.620000000000000000e+02 1.699100000000000000e+04 1.783078684702843475e-10
1.630000000000000000e+02 1.712900000000000000e+04 1.613845168613181613e-10
1.640000000000000000e+02 1.726600000000000000e+04 1.450940478875395456e-10
1.650000000000000000e+02 1.740300000000000000e+04 1.304861774187315859e-10
1.660000000000000000e+02 1.754300000000000000e+04 1.182789421960706022e-10
1.670000000000000000e+02 1.768600000000000000e+04 1.088149015338046866e-10
1.680000000000000000e+02 1.782600000000000000e+04 1.020742379509442799e-10
1.690000000000000000e+02 1.796400000000000000e+04 9.773432063653331170e-11
1.700000000000000000e+02 1.810200000000000000e+04 9.525763511319951249e-11
1.710000000000000000e+02 1.824200000000000000e+04 9.399497846729332196e-11
1.720000000000000000e+02 1.838300000000000000e+04 9.328454675383568429e-11
1.730000000000000000e+02 1.852700000000000000e+04 9.253647847984325381e-11
1.740000000000000000e+02 1.866800000000000000e+04 9.129402789298524112e-11
1.750000000000000000e+02 1.881100000000000000e+04 8.926803740649802421e-11
1.760000000000000000e+02 1.895400000000000000e+04 8.634454262690383075e-11
1.770000000000000000e+02 1.909700000000000000e+04 8.256856309785121084e-11
1.780000000000000000e+02 1.924000000000000000e+04 7.811179481009844494e-11
1.790000000000000000e+02 1.938100000000000000e+04 7.322781270246991880e-11
1.800000000000000000e+02 1.952400000000000000e+04 6.820538578367063565e-11
1.810000000000000000e+02 1.966700000000000000e+04 6.332417923360367240e-11
1.820000000000000000e+02 1.981100000000000000e+04 5.881728437628908068e-11
1.830000000000000000e+02 1.995200000000000000e+04 5.484679377332213335e-11
1.840000000000000000e+02 2.009700000000000000e+04 5.149281001592953544e-11


==> data/CUR/CUR_a1a_L_1.331492e-01_mu_2.662985e-04_sigma_0.000000e+00_zeta_0.000000e+00_xi_poly4_maxiter_20000_inneriter_20000_no_mu_backtrack.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 1.522867596895485787e-01
1.000000000000000000e+00 2.000000000000000000e+00 1.498432039533859061e-02
2.000000000000000000e+00 4.000000000000000000e+00 1.141667346943742167e-02
3.000000000000000000e+00 7.000000000000000000e+00 8.250944108752100714e-03
4.000000000000000000e+00 1.000000000000000000e+01 5.638951383152956964e-03
5.000000000000000000e+00 1.500000000000000000e+01 3.583756791971148825e-03
6.000000000000000000e+00 2.200000000000000000e+01 2.065832597117678304e-03
7.000000000000000000e+00 3.400000000000000000e+01 1.028852981480476991e-03
8.000000000000000000e+00 7.400000000000000000e+01 4.195245598770380724e-04
9.000000000000000000e+00 1.600000000000000000e+02 1.774647076982494021e-04
1.000000000000000000e+01 4.020000000000000000e+02 7.872559318850003152e-05
1.100000000000000000e+01 5.170000000000000000e+02 9.270627504426309784e-05
1.200000000000000000e+01 5.500000000000000000e+02 1.157721434590919252e-04
1.300000000000000000e+01 7.330000000000000000e+02 7.350107384707094127e-05
1.400000000000000000e+01 7.430000000000000000e+02 4.998461349675631382e-05
1.500000000000000000e+01 7.610000000000000000e+02 3.796583790210972253e-05
1.600000000000000000e+01 7.960000000000000000e+02 3.238626694895829772e-05
1.700000000000000000e+01 8.740000000000000000e+02 3.002358510090230581e-05
1.800000000000000000e+01 8.890000000000000000e+02 2.838581153136177093e-05
1.900000000000000000e+01 1.456000000000000000e+03 2.614732745204184639e-05
2.000000000000000000e+01 2.722000000000000000e+03 2.288571652958593106e-05
2.100000000000000000e+01 3.455000000000000000e+03 1.883893081022769422e-05
2.200000000000000000e+01 3.722000000000000000e+03 1.459470590314815297e-05
2.300000000000000000e+01 3.910000000000000000e+03 1.079275160820181156e-05
2.400000000000000000e+01 4.071000000000000000e+03 7.840346425036504030e-06
2.500000000000000000e+01 4.220000000000000000e+03 5.817261710727716917e-06
2.600000000000000000e+01 4.364000000000000000e+03 4.529575002132357753e-06
2.700000000000000000e+01 4.510000000000000000e+03 3.657082687069657112e-06
2.800000000000000000e+01 4.664000000000000000e+03 2.917899213028540828e-06
2.900000000000000000e+01 4.833000000000000000e+03 2.180683915109504767e-06
3.000000000000000000e+01 5.024000000000000000e+03 1.492251471058025913e-06
3.100000000000000000e+01 5.111000000000000000e+03 1.716501452475593936e-06
3.200000000000000000e+01 5.151000000000000000e+03 1.880546602051058613e-06
3.300000000000000000e+01 5.196000000000000000e+03 1.568742230562136797e-06
3.400000000000000000e+01 5.248000000000000000e+03 1.265700147967674383e-06
3.500000000000000000e+01 5.309000000000000000e+03 9.947273865718031516e-07
3.600000000000000000e+01 5.380000000000000000e+03 7.771645385012959650e-07
3.700000000000000000e+01 5.464000000000000000e+03 6.254516566883694395e-07
3.800000000000000000e+01 5.564000000000000000e+03 5.385170574467856852e-07
3.900000000000000000e+01 5.683000000000000000e+03 5.011428724222000142e-07
4.000000000000000000e+01 5.824000000000000000e+03 4.883295780522267648e-07
4.100000000000000000e+01 5.990000000000000000e+03 4.736954128392589780e-07
4.200000000000000000e+01 6.182000000000000000e+03 4.386878887374656699e-07
4.300000000000000000e+01 6.402000000000000000e+03 3.785181879600862942e-07
4.400000000000000000e+01 6.650000000000000000e+03 3.015901798852915761e-07
4.500000000000000000e+01 6.923000000000000000e+03 2.230615323006723827e-07
4.600000000000000000e+01 7.218000000000000000e+03 1.563211740607250988e-07
4.700000000000000000e+01 7.535000000000000000e+03 1.075400474226384517e-07
4.800000000000000000e+01 7.876000000000000000e+03 7.591559236796996402e-08
4.900000000000000000e+01 8.037000000000000000e+03 8.597448364344728589e-08
5.000000000000000000e+01 8.213000000000000000e+03 7.073037239235802076e-08
5.100000000000000000e+01 8.295000000000000000e+03 7.591574974208370463e-08
5.200000000000000000e+01 8.386000000000000000e+03 6.823070619610405174e-08
5.300000000000000000e+01 8.487000000000000000e+03 6.243919775661410654e-08
5.400000000000000000e+01 8.599000000000000000e+03 5.808946806906689631e-08
5.500000000000000000e+01 8.725000000000000000e+03 5.479001558006402206e-08
5.600000000000000000e+01 8.867000000000000000e+03 5.214722248458869558e-08
5.700000000000000000e+01 9.028000000000000000e+03 4.966131555983466228e-08
5.800000000000000000e+01 9.211000000000000000e+03 4.668461589529826483e-08
5.900000000000000000e+01 9.419000000000000000e+03 4.254586100094215340e-08
6.000000000000000000e+01 9.656000000000000000e+03 3.684902055711702928e-08
6.100000000000000000e+01 9.925000000000000000e+03 2.979903285238449939e-08
6.200000000000000000e+01 1.022900000000000000e+04 2.230098866684571135e-08
6.300000000000000000e+01 1.057100000000000000e+04 1.565441537509926206e-08
6.400000000000000000e+01 1.073200000000000000e+04 1.778596714352431718e-08
6.500000000000000000e+01 1.091200000000000000e+04 1.393208176603266679e-08
6.600000000000000000e+01 1.111300000000000000e+04 1.110928821157486368e-08
6.700000000000000000e+01 1.133700000000000000e+04 9.429708180963558561e-09
6.800000000000000000e+01 1.158500000000000000e+04 8.694783892870816544e-09
6.900000000000000000e+01 1.170200000000000000e+04 8.995398259603604174e-09
7.000000000000000000e+01 1.183200000000000000e+04 8.894528169545168339e-09
7.100000000000000000e+01 1.197600000000000000e+04 8.941717144494987224e-09
7.200000000000000000e+01 1.213500000000000000e+04 8.933983219883145921e-09
7.300000000000000000e+01 1.231200000000000000e+04 8.703755882688568590e-09
7.400000000000000000e+01 1.250800000000000000e+04 8.165433496021279325e-09
7.500000000000000000e+01 1.272500000000000000e+04 7.334645113488136303e-09
7.600000000000000000e+01 1.296700000000000000e+04 6.309601230380934567e-09
7.700000000000000000e+01 1.323700000000000000e+04 5.222751842115513909e-09
7.800000000000000000e+01 1.353900000000000000e+04 4.188774826996422007e-09
7.900000000000000000e+01 1.387800000000000000e+04 3.279271409972750462e-09
8.000000000000000000e+01 1.403800000000000000e+04 3.594588848798707659e-09
8.100000000000000000e+01 1.421700000000000000e+04 3.055003194862848659e-09
8.200000000000000000e+01 1.441800000000000000e+04 2.582819069729680450e-09
8.300000000000000000e+01 1.464200000000000000e+04 2.190795600487405181e-09
8.400000000000000000e+01 1.474800000000000000e+04 2.328989057165387067e-09
8.500000000000000000e+01 1.486700000000000000e+04 2.112772290452369361e-09
8.600000000000000000e+01 1.500000000000000000e+04 1.941134197824823104e-09
8.700000000000000000e+01 1.514800000000000000e+04 1.819490835774928428e-09
8.800000000000000000e+01 1.531300000000000000e+04 1.748001243750962885e-09
8.900000000000000000e+01 1.549700000000000000e+04 1.717311570725854608e-09
9.000000000000000000e+01 1.570200000000000000e+04 1.705864227652398313e-09
9.100000000000000000e+01 1.593000000000000000e+04 1.681482397764000325e-09
9.200000000000000000e+01 1.618300000000000000e+04 1.609071265118444671e-09
9.300000000000000000e+01 1.646400000000000000e+04 1.463526411171756081e-09
9.400000000000000000e+01 1.677600000000000000e+04 1.243090907987465243e-09
9.500000000000000000e+01 1.712100000000000000e+04 9.756854768561140645e-10
9.600000000000000000e+01 1.750500000000000000e+04 7.119649869657962427e-10
9.700000000000000000e+01 1.793100000000000000e+04 5.055417195976019684e-10
9.800000000000000000e+01 1.813400000000000000e+04 5.678549297449819733e-10
9.900000000000000000e+01 1.823000000000000000e+04 6.128798579752015030e-10
1.000000000000000000e+02 1.833700000000000000e+04 5.282905779502300447e-10
1.010000000000000000e+02 1.845600000000000000e+04 4.646894535831336270e-10
1.020000000000000000e+02 1.858900000000000000e+04 4.260412578283023777e-10
1.030000000000000000e+02 1.873600000000000000e+04 4.124856567422341413e-10
1.040000000000000000e+02 1.890000000000000000e+04 4.195800928918913542e-10
1.050000000000000000e+02 1.908300000000000000e+04 4.385186658240058932e-10
1.060000000000000000e+02 1.928700000000000000e+04 4.575613776758302720e-10
1.070000000000000000e+02 1.951400000000000000e+04 4.645893114663124379e-10
1.080000000000000000e+02 1.976700000000000000e+04 4.502679895601602311e-10
1.090000000000000000e+02 2.004900000000000000e+04 4.109175222311023390e-10


==> data/CUR/CUR_a1a_L_1.331492e-01_mu_2.662985e-04_sigma_0.000000e+00_zeta_8.000000e-01_xi_zero_maxiter_20000_inneriter_20000.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 1.522867596895485787e-01
1.000000000000000000e+00 1.000000000000000000e+00 1.498328899071005305e-02
2.000000000000000000e+00 2.000000000000000000e+00 1.289971187542920950e-02
3.000000000000000000e+00 3.000000000000000000e+00 1.102748066940395510e-02
4.000000000000000000e+00 4.000000000000000000e+00 9.363160720173402396e-03
5.000000000000000000e+00 5.000000000000000000e+00 7.891073951878935233e-03
6.000000000000000000e+00 6.000000000000000000e+00 6.596483054215396269e-03
7.000000000000000000e+00 7.000000000000000000e+00 5.463048304741813244e-03
8.000000000000000000e+00 8.000000000000000000e+00 4.474725924365596796e-03
9.000000000000000000e+00 9.000000000000000000e+00 3.620228702164385304e-03
1.000000000000000000e+01 1.000000000000000000e+01 2.893262285372844023e-03
1.100000000000000000e+01 1.100000000000000000e+01 2.274836326805529385e-03
1.200000000000000000e+01 1.200000000000000000e+01 1.754226511648859788e-03
1.300000000000000000e+01 1.300000000000000000e+01 1.323354845604807206e-03
1.400000000000000000e+01 1.400000000000000000e+01 9.802004868360580936e-04
1.500000000000000000e+01 1.500000000000000000e+01 7.048805229094567970e-04
1.600000000000000000e+01 1.600000000000000000e+01 4.929452331035588664e-04
1.700000000000000000e+01 1.700000000000000000e+01 3.423191536305325577e-04
1.800000000000000000e+01 1.800000000000000000e+01 2.491939450706692760e-04
1.900000000000000000e+01 1.900000000000000000e+01 1.775589400874744150e-04
2.000000000000000000e+01 2.000000000000000000e+01 1.245675004334367841e-04
2.100000000000000000e+01 2.100000000000000000e+01 8.641211413168425892e-05
2.200000000000000000e+01 2.300000000000000000e+01 5.979300488212491160e-05
2.300000000000000000e+01 2.500000000000000000e+01 4.158396720727042251e-05
2.400000000000000000e+01 2.700000000000000000e+01 2.946202733844494048e-05
2.500000000000000000e+01 2.900000000000000000e+01 2.164831983086923373e-05
2.600000000000000000e+01 3.100000000000000000e+01 1.677869564381540002e-05
2.700000000000000000e+01 3.300000000000000000e+01 1.385978126688947043e-05
2.800000000000000000e+01 3.500000000000000000e+01 1.216866025327556500e-05
2.900000000000000000e+01 3.700000000000000000e+01 1.119748655981078755e-05
3.000000000000000000e+01 3.900000000000000000e+01 1.059985066798052600e-05
3.100000000000000000e+01 4.100000000000000000e+01 1.015205496796012241e-05
3.200000000000000000e+01 4.300000000000000000e+01 9.720789009626251698e-06
3.300000000000000000e+01 4.500000000000000000e+01 9.240623074224796341e-06
3.400000000000000000e+01 4.700000000000000000e+01 8.685180897249900056e-06
3.500000000000000000e+01 4.900000000000000000e+01 8.057752972467913111e-06
3.600000000000000000e+01 5.100000000000000000e+01 7.374356634559653401e-06
3.700000000000000000e+01 5.300000000000000000e+01 6.663738488232873181e-06
3.800000000000000000e+01 5.500000000000000000e+01 5.950000645904562901e-06
3.900000000000000000e+01 5.700000000000000000e+01 5.258206093317063790e-06
4.000000000000000000e+01 5.900000000000000000e+01 4.608065038491648835e-06
4.100000000000000000e+01 6.100000000000000000e+01 4.012617049131694813e-06
4.200000000000000000e+01 6.300000000000000000e+01 3.479112684612317707e-06
4.300000000000000000e+01 6.600000000000000000e+01 3.003361083886435523e-06
4.400000000000000000e+01 6.900000000000000000e+01 2.593737253309136293e-06
4.500000000000000000e+01 7.200000000000000000e+01 2.244393204897665584e-06
4.600000000000000000e+01 7.500000000000000000e+01 1.949409766666132526e-06
4.700000000000000000e+01 7.800000000000000000e+01 1.701939054632450876e-06
4.800000000000000000e+01 8.100000000000000000e+01 1.494725415274178459e-06
4.900000000000000000e+01 8.400000000000000000e+01 1.320635702961592273e-06
5.000000000000000000e+01 8.700000000000000000e+01 1.173082633199040714e-06
5.100000000000000000e+01 9.000000000000000000e+01 1.046308611418744761e-06
5.200000000000000000e+01 9.400000000000000000e+01 9.338079917098340843e-07
5.300000000000000000e+01 9.800000000000000000e+01 8.348488235165874016e-07
5.400000000000000000e+01 1.020000000000000000e+02 7.455280759960380976e-07
5.500000000000000000e+01 1.060000000000000000e+02 6.638475673614863126e-07
5.600000000000000000e+01 1.100000000000000000e+02 5.885809877814729418e-07
5.700000000000000000e+01 1.140000000000000000e+02 5.190569679069945153e-07
5.800000000000000000e+01 1.180000000000000000e+02 4.549935350706135750e-07
5.900000000000000000e+01 1.220000000000000000e+02 3.963509780380292113e-07
6.000000000000000000e+01 1.260000000000000000e+02 3.432062789521239665e-07
6.100000000000000000e+01 1.310000000000000000e+02 2.951763315439670521e-07
6.200000000000000000e+01 1.360000000000000000e+02 2.532285918177556994e-07
6.300000000000000000e+01 1.410000000000000000e+02 2.168789057233055928e-07
6.400000000000000000e+01 1.460000000000000000e+02 1.859135903004016654e-07
6.500000000000000000e+01 1.520000000000000000e+02 1.597674968989437616e-07
6.600000000000000000e+01 1.580000000000000000e+02 1.384899337986134071e-07
6.700000000000000000e+01 1.640000000000000000e+02 1.213531113930521599e-07
6.800000000000000000e+01 1.710000000000000000e+02 1.076033149804977995e-07
6.900000000000000000e+01 1.780000000000000000e+02 9.696074271259291777e-08
7.000000000000000000e+01 1.850000000000000000e+02 8.871420620337744367e-08
7.100000000000000000e+01 1.930000000000000000e+02 8.219471042680837058e-08
7.200000000000000000e+01 2.010000000000000000e+02 7.711720123593224230e-08
7.300000000000000000e+01 2.090000000000000000e+02 7.296722825955725966e-08
7.400000000000000000e+01 2.180000000000000000e+02 6.930960744222502967e-08
7.500000000000000000e+01 2.270000000000000000e+02 6.601784147131084524e-08
7.600000000000000000e+01 2.360000000000000000e+02 6.282891390485545458e-08
7.700000000000000000e+01 2.460000000000000000e+02 5.955014836800387457e-08
7.800000000000000000e+01 2.560000000000000000e+02 5.621499565844345625e-08
7.900000000000000000e+01 2.660000000000000000e+02 5.274938974508813772e-08
8.000000000000000000e+01 2.770000000000000000e+02 4.909881279324679326e-08
8.100000000000000000e+01 2.880000000000000000e+02 4.539500525480022475e-08
8.200000000000000000e+01 3.000000000000000000e+02 4.160182814905155624e-08
8.300000000000000000e+01 3.120000000000000000e+02 3.786126306914994188e-08
8.400000000000000000e+01 3.250000000000000000e+02 3.415809751716736287e-08
8.500000000000000000e+01 3.380000000000000000e+02 3.062261699771084977e-08
8.600000000000000000e+01 3.520000000000000000e+02 2.723454689546045415e-08
8.700000000000000000e+01 3.660000000000000000e+02 2.409752947185594962e-08
8.800000000000000000e+01 3.810000000000000000e+02 2.117739916762673147e-08
8.900000000000000000e+01 3.960000000000000000e+02 1.854606862528029865e-08
9.000000000000000000e+01 4.110000000000000000e+02 1.618415262916172992e-08
9.100000000000000000e+01 4.270000000000000000e+02 1.406107402734946277e-08
9.200000000000000000e+01 4.430000000000000000e+02 1.221347534219319186e-08
9.300000000000000000e+01 4.600000000000000000e+02 1.058573767531711951e-08
9.400000000000000000e+01 4.770000000000000000e+02 9.196381489662286413e-09
9.500000000000000000e+01 4.950000000000000000e+02 7.993390838123559661e-09
9.600000000000000000e+01 5.130000000000000000e+02 6.984715306135313995e-09
9.700000000000000000e+01 5.320000000000000000e+02 6.124662554896076472e-09
9.800000000000000000e+01 5.510000000000000000e+02 5.415636661343370406e-09
9.900000000000000000e+01 5.710000000000000000e+02 4.819078858186998104e-09
1.000000000000000000e+02 5.910000000000000000e+02 4.334908709768825474e-09
1.010000000000000000e+02 6.120000000000000000e+02 3.931335978979433321e-09
1.020000000000000000e+02 6.330000000000000000e+02 3.607450116405175322e-09
1.030000000000000000e+02 6.550000000000000000e+02 3.337402354475216271e-09
1.040000000000000000e+02 6.770000000000000000e+02 3.120327218830709626e-09
1.050000000000000000e+02 7.000000000000000000e+02 2.935496734579601252e-09
1.060000000000000000e+02 7.230000000000000000e+02 2.782613306440140377e-09
1.070000000000000000e+02 7.470000000000000000e+02 2.645437091608471292e-09
1.080000000000000000e+02 7.710000000000000000e+02 2.524593534225516578e-09
1.090000000000000000e+02 7.950000000000000000e+02 2.411249200306997409e-09
1.100000000000000000e+02 8.200000000000000000e+02 2.297579959620321688e-09
1.110000000000000000e+02 8.450000000000000000e+02 2.186567094053515348e-09
1.120000000000000000e+02 8.710000000000000000e+02 2.070562277189935685e-09
1.130000000000000000e+02 8.970000000000000000e+02 1.953435357915367376e-09
1.140000000000000000e+02 9.240000000000000000e+02 1.830332219121544313e-09
1.150000000000000000e+02 9.510000000000000000e+02 1.705793173378822303e-09
1.160000000000000000e+02 9.790000000000000000e+02 1.577046992995434493e-09
1.170000000000000000e+02 1.007000000000000000e+03 1.448848763185850430e-09
1.180000000000000000e+02 1.036000000000000000e+03 1.319763021090381017e-09
1.190000000000000000e+02 1.066000000000000000e+03 1.193018350775787439e-09
1.200000000000000000e+02 1.096000000000000000e+03 1.071384314599299614e-09
1.210000000000000000e+02 1.127000000000000000e+03 9.543851819948656612e-10
1.220000000000000000e+02 1.159000000000000000e+03 8.443867272056593265e-10
1.230000000000000000e+02 1.192000000000000000e+03 7.425081660628052305e-10
1.240000000000000000e+02 1.226000000000000000e+03 6.495349258450744401e-10
1.250000000000000000e+02 1.261000000000000000e+03 5.659322455109361272e-10
1.260000000000000000e+02 1.297000000000000000e+03 4.918527252151250195e-10
1.270000000000000000e+02 1.334000000000000000e+03 4.271618059270565482e-10
1.280000000000000000e+02 1.372000000000000000e+03 3.714747953686980964e-10
1.290000000000000000e+02 1.411000000000000000e+03 3.242044410711741875e-10
1.300000000000000000e+02 1.452000000000000000e+03 2.844978141958165452e-10
1.310000000000000000e+02 1.494000000000000000e+03 2.517536734636394158e-10
1.320000000000000000e+02 1.537000000000000000e+03 2.249629926787122258e-10
1.330000000000000000e+02 1.580000000000000000e+03 2.032823354092272439e-10
1.340000000000000000e+02 1.624000000000000000e+03 1.857223819179409929e-10
1.350000000000000000e+02 1.669000000000000000e+03 1.715335096186265673e-10
1.360000000000000000e+02 1.715000000000000000e+03 1.599853027833830765e-10
1.370000000000000000e+02 1.761000000000000000e+03 1.504668056817592969e-10
1.380000000000000000e+02 1.808000000000000000e+03 1.423743345441152997e-10
1.390000000000000000e+02 1.855000000000000000e+03 1.353188117114711986e-10
1.400000000000000000e+02 1.903000000000000000e+03 1.289003903615082436e-10
1.410000000000000000e+02 1.951000000000000000e+03 1.228979695788723348e-10
1.420000000000000000e+02 2.000000000000000000e+03 1.170806229744414395e-10
1.430000000000000000e+02 2.050000000000000000e+03 1.113408809594318427e-10
1.440000000000000000e+02 2.100000000000000000e+03 1.056152387768349854e-10
1.450000000000000000e+02 2.151000000000000000e+03 9.984102433691077749e-11
1.460000000000000000e+02 2.203000000000000000e+03 9.402451039974835112e-11
1.470000000000000000e+02 2.256000000000000000e+03 8.818057395387768338e-11
1.480000000000000000e+02 2.310000000000000000e+03 8.233719261951932822e-11
1.490000000000000000e+02 2.365000000000000000e+03 7.653011557806621568e-11
1.500000000000000000e+02 2.421000000000000000e+03 7.079886676919500132e-11
1.510000000000000000e+02 2.478000000000000000e+03 6.518258155452372193e-11
1.520000000000000000e+02 2.536000000000000000e+03 5.971934058379702037e-11
1.530000000000000000e+02 2.595000000000000000e+03 5.444400485998812655e-11
1.540000000000000000e+02 2.655000000000000000e+03 4.938749409433285109e-11
1.550000000000000000e+02 2.716000000000000000e+03 4.457667568402712277e-11
1.560000000000000000e+02 2.778000000000000000e+03 4.003486431258806988e-11
1.570000000000000000e+02 2.841000000000000000e+03 3.578065621567816379e-11
1.580000000000000000e+02 2.905000000000000000e+03 3.182887287067615034e-11
1.590000000000000000e+02 2.970000000000000000e+03 2.818972832940858098e-11
1.600000000000000000e+02 3.037000000000000000e+03 2.486932881851089405e-11
1.610000000000000000e+02 3.105000000000000000e+03 2.187033887324218995e-11
1.620000000000000000e+02 3.174000000000000000e+03 1.919026049179706206e-11
1.630000000000000000e+02 3.245000000000000000e+03 1.682193273566667813e-11
1.640000000000000000e+02 3.317000000000000000e+03 1.475514155302448671e-11
1.650000000000000000e+02 3.390000000000000000e+03 1.297467688843312317e-11
1.660000000000000000e+02 3.465000000000000000e+03 1.146205352853257864e-11
1.670000000000000000e+02 3.541000000000000000e+03 1.019601070240128138e-11
1.680000000000000000e+02 3.618000000000000000e+03 9.152456570404865488e-12
1.690000000000000000e+02 3.696000000000000000e+03 8.305134358010946016e-12
1.700000000000000000e+02 3.775000000000000000e+03 7.627509734930981722e-12
1.710000000000000000e+02 3.855000000000000000e+03 7.092049170154268722e-12
1.720000000000000000e+02 3.936000000000000000e+03 6.672440377997190808e-12
1.730000000000000000e+02 4.018000000000000000e+03 6.342815161985981831e-12
1.740000000000000000e+02 4.101000000000000000e+03 6.079747816301050989e-12
1.750000000000000000e+02 4.184000000000000000e+03 5.862033081172057791e-12
1.760000000000000000e+02 4.268000000000000000e+03 5.671074720936530866e-12
1.770000000000000000e+02 4.352000000000000000e+03 5.491440635552180538e-12
1.780000000000000000e+02 4.437000000000000000e+03 5.311140416353055116e-12
1.790000000000000000e+02 4.522000000000000000e+03 5.121014723385997058e-12
1.800000000000000000e+02 4.608000000000000000e+03 4.915012841166799262e-12
1.810000000000000000e+02 4.694000000000000000e+03 4.689748589470355000e-12
1.820000000000000000e+02 4.781000000000000000e+03 4.444722367935582952e-12
1.830000000000000000e+02 4.868000000000000000e+03 4.180711332679720726e-12
1.840000000000000000e+02 4.956000000000000000e+03 3.900768597020487505e-12
1.850000000000000000e+02 5.045000000000000000e+03 3.609057497300227624e-12
1.860000000000000000e+02 5.135000000000000000e+03 3.310407503676060514e-12
1.870000000000000000e+02 5.226000000000000000e+03 3.009925642061261897e-12
1.880000000000000000e+02 5.318000000000000000e+03 2.712885471822801264e-12
1.890000000000000000e+02 5.411000000000000000e+03 2.424449530025185595e-12
1.900000000000000000e+02 5.506000000000000000e+03 2.148836664161990484e-12
1.910000000000000000e+02 5.602000000000000000e+03 1.890210210575560268e-12
1.920000000000000000e+02 5.700000000000000000e+03 1.651290215676226580e-12
1.930000000000000000e+02 5.799000000000000000e+03 1.434297125513239735e-12
1.940000000000000000e+02 5.900000000000000000e+03 1.240840763472306207e-12
1.950000000000000000e+02 6.002000000000000000e+03 1.070976640704657257e-12
1.960000000000000000e+02 6.106000000000000000e+03 9.247602683615241403e-13
1.970000000000000000e+02 6.212000000000000000e+03 8.010259122670504439e-13
1.980000000000000000e+02 6.319000000000000000e+03 6.985523270941484952e-13
1.990000000000000000e+02 6.428000000000000000e+03 6.152856002472617547e-13
2.000000000000000000e+02 6.538000000000000000e+03 5.489497745259086514e-13
2.010000000000000000e+02 6.649000000000000000e+03 4.973244038808388723e-13
2.020000000000000000e+02 6.761000000000000000e+03 4.580780199603395886e-13
2.030000000000000000e+02 6.874000000000000000e+03 4.287681321102354559e-13
2.040000000000000000e+02 6.987000000000000000e+03 4.070632719788136455e-13
2.050000000000000000e+02 7.101000000000000000e+03 3.912981050291364227e-13
2.060000000000000000e+02 7.215000000000000000e+03 3.790856517582597007e-13
2.070000000000000000e+02 7.329000000000000000e+03 3.690936445366332919e-13
2.080000000000000000e+02 7.444000000000000000e+03 3.602118603396320395e-13
2.090000000000000000e+02 7.559000000000000000e+03 3.512190538401682716e-13
2.100000000000000000e+02 7.674000000000000000e+03 3.414490912234668940e-13
2.110000000000000000e+02 7.790000000000000000e+03 3.303468609772153286e-13
2.120000000000000000e+02 7.906000000000000000e+03 3.176903184964885440e-13
2.130000000000000000e+02 8.023000000000000000e+03 3.036459972349803138e-13
2.140000000000000000e+02 8.141000000000000000e+03 2.876587856803780596e-13
2.150000000000000000e+02 8.259000000000000000e+03 2.705058399499193911e-13
2.160000000000000000e+02 8.378000000000000000e+03 2.523536934972980816e-13
2.170000000000000000e+02 8.498000000000000000e+03 2.332023463225141313e-13
2.180000000000000000e+02 8.619000000000000000e+03 2.138844656940364075e-13
2.190000000000000000e+02 8.741000000000000000e+03 1.944000516118649102e-13
2.200000000000000000e+02 8.865000000000000000e+03 1.754152378907747334e-13
2.210000000000000000e+02 8.990000000000000000e+03 1.569855356819971348e-13
2.220000000000000000e+02 9.116000000000000000e+03 1.394995230441509193e-13
2.230000000000000000e+02 9.243000000000000000e+03 1.231792445821611182e-13
2.240000000000000000e+02 9.372000000000000000e+03 1.081912337497215049e-13
2.250000000000000000e+02 9.502000000000000000e+03 9.453549054683207942e-14
2.260000000000000000e+02 9.634000000000000000e+03 8.248957072964913095e-14
2.270000000000000000e+02 9.767000000000000000e+03 7.183142969324762817e-14
2.280000000000000000e+02 9.902000000000000000e+03 6.261657858885882888e-14
2.290000000000000000e+02 1.003800000000000000e+04 5.473399511402021744e-14
2.300000000000000000e+02 1.017800000000000000e+04 4.835021272242556734e-14
2.310000000000000000e+02 1.031600000000000000e+04 4.291011990176230029e-14
2.320000000000000000e+02 1.045500000000000000e+04 3.863576125695544761e-14
2.330000000000000000e+02 1.059600000000000000e+04 3.508304757815494668e-14
2.340000000000000000e+02 1.074100000000000000e+04 3.236300116782331315e-14
2.350000000000000000e+02 1.088400000000000000e+04 3.025357742103551573e-14
2.360000000000000000e+02 1.102400000000000000e+04 2.853273173286652309e-14
2.370000000000000000e+02 1.116900000000000000e+04 2.714495295208507741e-14
2.380000000000000000e+02 1.131300000000000000e+04 2.603472992745992087e-14
2.390000000000000000e+02 1.145500000000000000e+04 2.503552920529727999e-14
2.400000000000000000e+02 1.159700000000000000e+04 2.420286193682841258e-14
2.410000000000000000e+02 1.174500000000000000e+04 2.331468351712828735e-14
2.420000000000000000e+02 1.189200000000000000e+04 2.253752739989067777e-14
2.430000000000000000e+02 1.204200000000000000e+04 2.153832667772803688e-14
2.440000000000000000e+02 1.219500000000000000e+04 2.059463710679665382e-14
2.450000000000000000e+02 1.234000000000000000e+04 1.965094753586527077e-14
2.460000000000000000e+02 1.249000000000000000e+04 1.837419105754634074e-14
2.470000000000000000e+02 1.264100000000000000e+04 1.726396803292118420e-14
2.480000000000000000e+02 1.279300000000000000e+04 1.609823385706476984e-14
2.490000000000000000e+02 1.294500000000000000e+04 1.487698852997709764e-14
2.500000000000000000e+02 1.309800000000000000e+04 1.371125435412068327e-14
2.510000000000000000e+02 1.325100000000000000e+04 1.249000902703301108e-14
2.520000000000000000e+02 1.340500000000000000e+04 1.132427485117659671e-14
2.530000000000000000e+02 1.357200000000000000e+04 1.021405182655144017e-14
2.540000000000000000e+02 1.372400000000000000e+04 9.214851104388799286e-15
2.550000000000000000e+02 1.387700000000000000e+04 8.160139230994900572e-15
2.560000000000000000e+02 1.403800000000000000e+04 7.271960811294775340e-15
2.570000000000000000e+02 1.421000000000000000e+04 6.605826996519681416e-15
2.580000000000000000e+02 1.436700000000000000e+04 5.828670879282071837e-15
2.590000000000000000e+02 1.453600000000000000e+04 5.162537064506977913e-15
2.600000000000000000e+02 1.469900000000000000e+04 4.607425552194399643e-15
2.610000000000000000e+02 1.486000000000000000e+04 4.163336342344337027e-15
2.620000000000000000e+02 1.503400000000000000e+04 3.608224830031758756e-15
2.630000000000000000e+02 3.503400000000000000e+04 3.330669073875469621e-15


==> data/CUR/CUR_a1a_L_1.331492e-01_mu_2.662985e-04_sigma_0.000000e+00_zeta_8.000000e-01_xi_zero_maxiter_20000_inneriter_20000_backtrack.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 1.522867596895485787e-01
1.000000000000000000e+00 1.000000000000000000e+00 1.498328899071005305e-02
2.000000000000000000e+00 2.000000000000000000e+00 1.281792723099622888e-02
3.000000000000000000e+00 3.000000000000000000e+00 1.717152238175156942e-02
4.000000000000000000e+00 4.000000000000000000e+00 1.478495036701737986e-02
5.000000000000000000e+00 5.000000000000000000e+00 1.202791662329089073e-02
6.000000000000000000e+00 6.000000000000000000e+00 1.001367376060852132e-02
7.000000000000000000e+00 7.000000000000000000e+00 8.420930357277367495e-03
8.000000000000000000e+00 8.000000000000000000e+00 7.015486661300751603e-03
9.000000000000000000e+00 9.000000000000000000e+00 5.738195884721575268e-03
1.000000000000000000e+01 1.000000000000000000e+01 4.585480124191632090e-03
1.100000000000000000e+01 1.100000000000000000e+01 3.563544166978849237e-03
1.200000000000000000e+01 1.200000000000000000e+01 2.684458342225970462e-03
1.300000000000000000e+01 1.300000000000000000e+01 1.940527105179778999e-03
1.400000000000000000e+01 1.400000000000000000e+01 1.329656963964143124e-03
1.500000000000000000e+01 1.500000000000000000e+01 8.624903626082147667e-04
1.600000000000000000e+01 1.600000000000000000e+01 5.155348843600138231e-04
1.700000000000000000e+01 1.700000000000000000e+01 2.986794221511157588e-04
1.800000000000000000e+01 1.800000000000000000e+01 3.598516309019639259e-04
1.900000000000000000e+01 1.900000000000000000e+01 2.604031504067072511e-04
2.000000000000000000e+01 2.000000000000000000e+01 1.801201482140579735e-04
2.100000000000000000e+01 2.100000000000000000e+01 1.194900046941338445e-04
2.200000000000000000e+01 2.300000000000000000e+01 7.640030825473154152e-05
2.300000000000000000e+01 2.500000000000000000e+01 4.716087814554681401e-05
2.400000000000000000e+01 2.700000000000000000e+01 2.850196874809585168e-05
2.500000000000000000e+01 2.900000000000000000e+01 1.738418671592967257e-05
2.600000000000000000e+01 3.100000000000000000e+01 1.123709695721730739e-05
2.700000000000000000e+01 3.300000000000000000e+01 8.058896267315596162e-06
2.800000000000000000e+01 3.500000000000000000e+01 6.429881082181676533e-06
2.900000000000000000e+01 3.700000000000000000e+01 5.450273614426848212e-06
3.000000000000000000e+01 3.900000000000000000e+01 4.656204401987107389e-06
3.100000000000000000e+01 4.200000000000000000e+01 3.795238691650659746e-06
3.200000000000000000e+01 4.500000000000000000e+01 2.994143082413192047e-06
3.300000000000000000e+01 4.900000000000000000e+01 2.254283179514704472e-06
3.400000000000000000e+01 5.200000000000000000e+01 2.618819000488326054e-06
3.500000000000000000e+01 5.500000000000000000e+01 2.221170713190279145e-06
3.600000000000000000e+01 5.900000000000000000e+01 1.809494583560056213e-06
3.700000000000000000e+01 6.200000000000000000e+01 2.001072865853714688e-06
3.800000000000000000e+01 6.500000000000000000e+01 1.762424279627694546e-06
3.900000000000000000e+01 6.900000000000000000e+01 1.509817978695426888e-06
4.000000000000000000e+01 7.300000000000000000e+01 1.262709797944516765e-06
4.100000000000000000e+01 7.800000000000000000e+01 1.029520387552107508e-06
4.200000000000000000e+01 8.300000000000000000e+01 8.227561346663136987e-07
4.300000000000000000e+01 8.900000000000000000e+01 6.439116688738977246e-07
4.400000000000000000e+01 9.600000000000000000e+01 4.951600434677239093e-07
4.500000000000000000e+01 1.040000000000000000e+02 3.745856198000829806e-07
4.600000000000000000e+01 1.130000000000000000e+02 2.785784141701164174e-07
4.700000000000000000e+01 1.230000000000000000e+02 2.031514981237769746e-07
4.800000000000000000e+01 1.350000000000000000e+02 1.444184223875488726e-07
4.900000000000000000e+01 1.490000000000000000e+02 1.000566283715365046e-07
5.000000000000000000e+01 1.590000000000000000e+02 1.165434623251471180e-07
5.100000000000000000e+01 1.700000000000000000e+02 9.308306675448463352e-08
5.200000000000000000e+01 1.820000000000000000e+02 7.308070948397471511e-08
5.300000000000000000e+01 1.960000000000000000e+02 5.634606442539435989e-08
5.400000000000000000e+01 2.120000000000000000e+02 4.295185945801804905e-08
5.500000000000000000e+01 2.310000000000000000e+02 3.261388975550616465e-08
5.600000000000000000e+01 2.540000000000000000e+02 2.502464763187717267e-08
5.700000000000000000e+01 2.710000000000000000e+02 2.796530856885581784e-08
5.800000000000000000e+01 2.900000000000000000e+02 2.431711682016057807e-08
5.900000000000000000e+01 3.120000000000000000e+02 2.125231401972627054e-08
6.000000000000000000e+01 3.360000000000000000e+02 1.869567695100826654e-08
6.100000000000000000e+01 3.640000000000000000e+02 1.642228114606680833e-08
6.200000000000000000e+01 3.950000000000000000e+02 1.437196434084242469e-08
6.300000000000000000e+01 4.170000000000000000e+02 1.528256443616982097e-08
6.400000000000000000e+01 4.400000000000000000e+02 1.418345368930928885e-08
6.500000000000000000e+01 4.640000000000000000e+02 1.301567631450950557e-08
6.600000000000000000e+01 4.900000000000000000e+02 1.173839470069992785e-08
6.700000000000000000e+01 5.180000000000000000e+02 1.037297364669953481e-08
6.800000000000000000e+01 5.500000000000000000e+02 8.913077054195639448e-09
6.900000000000000000e+01 5.850000000000000000e+02 7.454033057463504974e-09
7.000000000000000000e+01 6.250000000000000000e+02 6.015266285075426822e-09
7.100000000000000000e+01 6.710000000000000000e+02 4.672745190781313340e-09
7.200000000000000000e+01 7.230000000000000000e+02 3.492468647614543897e-09
7.300000000000000000e+01 7.570000000000000000e+02 3.879962628960953452e-09
7.400000000000000000e+01 7.940000000000000000e+02 3.183642738324721222e-09
7.500000000000000000e+01 8.350000000000000000e+02 2.545885335880626599e-09
7.600000000000000000e+01 8.810000000000000000e+02 1.983328778987214491e-09
7.700000000000000000e+01 9.330000000000000000e+02 1.507859559435331676e-09
7.800000000000000000e+01 9.910000000000000000e+02 1.127410276247076126e-09
7.900000000000000000e+01 1.057000000000000000e+03 8.355192648856757387e-10
8.000000000000000000e+01 1.098000000000000000e+03 9.292460134702196228e-10
8.100000000000000000e+01 1.144000000000000000e+03 7.746366326166764793e-10
8.200000000000000000e+01 1.194000000000000000e+03 6.517118511517594470e-10
8.300000000000000000e+01 1.250000000000000000e+03 5.545996439870748418e-10
8.400000000000000000e+01 1.311000000000000000e+03 4.810117859577189847e-10
8.500000000000000000e+01 1.378000000000000000e+03 4.245144791248378624e-10
8.600000000000000000e+01 1.452000000000000000e+03 3.796344349993319156e-10
8.700000000000000000e+01 1.534000000000000000e+03 3.412302662653132757e-10
8.800000000000000000e+01 1.624000000000000000e+03 3.053525765572828732e-10
8.900000000000000000e+01 1.680000000000000000e+03 3.245342883317903215e-10
9.000000000000000000e+01 1.741000000000000000e+03 3.075215082581905790e-10
9.100000000000000000e+01 1.807000000000000000e+03 2.869738890964868006e-10
9.200000000000000000e+01 1.879000000000000000e+03 2.622189132495122976e-10
9.300000000000000000e+01 1.959000000000000000e+03 2.333321869052440434e-10
9.400000000000000000e+01 2.048000000000000000e+03 2.014099997893481486e-10
9.500000000000000000e+01 2.147000000000000000e+03 1.679353878181188975e-10
9.600000000000000000e+01 2.259000000000000000e+03 1.346412425995424655e-10
9.700000000000000000e+01 2.327000000000000000e+03 1.481950118176200704e-10
9.800000000000000000e+01 2.402000000000000000e+03 1.280673345149807574e-10
9.900000000000000000e+01 2.486000000000000000e+03 1.077919975500662986e-10
1.000000000000000000e+02 2.580000000000000000e+03 8.818007435351660206e-11
1.010000000000000000e+02 2.686000000000000000e+03 6.998407409142259894e-11
1.020000000000000000e+02 2.806000000000000000e+03 5.386358026271409472e-11
1.030000000000000000e+02 2.944000000000000000e+03 4.028244404707947979e-11
1.040000000000000000e+02 3.101000000000000000e+03 2.947381227969003703e-11
1.050000000000000000e+02 3.192000000000000000e+03 3.329947428909463270e-11
1.060000000000000000e+02 3.293000000000000000e+03 2.730921044857836932e-11
1.070000000000000000e+02 3.406000000000000000e+03 2.233674356588721821e-11
1.080000000000000000e+02 3.532000000000000000e+03 1.835936958016759490e-11
1.090000000000000000e+02 3.672000000000000000e+03 1.529421034263123147e-11
1.100000000000000000e+02 3.827000000000000000e+03 1.300665131154232768e-11
1.110000000000000000e+02 3.998000000000000000e+03 1.132532956304999061e-11
1.120000000000000000e+02 4.187000000000000000e+03 1.006333905095857517e-11
1.130000000000000000e+02 4.396000000000000000e+03 9.040823645278805998e-12
1.140000000000000000e+02 4.514000000000000000e+03 9.658329691575318066e-12
1.150000000000000000e+02 4.643000000000000000e+03 9.249101484698485365e-12
1.160000000000000000e+02 4.784000000000000000e+03 8.779810212189431695e-12
1.170000000000000000e+02 4.938000000000000000e+03 8.209433133288257523e-12
1.180000000000000000e+02 5.108000000000000000e+03 7.516820499375853615e-12
1.190000000000000000e+02 5.295000000000000000e+03 6.703193555779307644e-12
1.200000000000000000e+02 5.502000000000000000e+03 5.791700452562054124e-12
1.210000000000000000e+02 5.618000000000000000e+03 6.237510508100285733e-12
1.220000000000000000e+02 5.745000000000000000e+03 5.687839088608370730e-12
1.230000000000000000e+02 5.885000000000000000e+03 5.067557484750295771e-12
1.240000000000000000e+02 6.040000000000000000e+03 4.397648911691476314e-12
1.250000000000000000e+02 6.212000000000000000e+03 3.705202811232766180e-12
1.260000000000000000e+02 6.403000000000000000e+03 3.021138894609975978e-12
1.270000000000000000e+02 6.617000000000000000e+03 2.377154029176153927e-12
1.280000000000000000e+02 6.857000000000000000e+03 1.801614413210472776e-12
1.290000000000000000e+02 7.128000000000000000e+03 1.316169395693123079e-12
1.300000000000000000e+02 7.434000000000000000e+03 9.327538741388252674e-13
1.310000000000000000e+02 7.781000000000000000e+03 6.523115381185107253e-13
1.320000000000000000e+02 7.969000000000000000e+03 7.494560527732119226e-13
1.330000000000000000e+02 8.178000000000000000e+03 6.031286581276162906e-13
1.340000000000000000e+02 8.410000000000000000e+03 4.921063556651006365e-13
1.350000000000000000e+02 8.667000000000000000e+03 4.124478536482456548e-13
1.360000000000000000e+02 8.807000000000000000e+03 4.440892098500626162e-13
1.370000000000000000e+02 8.960000000000000000e+03 4.071742942812761612e-13
1.380000000000000000e+02 9.128000000000000000e+03 3.793076963631847320e-13
1.390000000000000000e+02 9.312000000000000000e+03 3.579359031391504686e-13
1.400000000000000000e+02 9.513000000000000000e+03 3.406719351062292844e-13
1.410000000000000000e+02 9.732000000000000000e+03 3.242961454930082255e-13
1.420000000000000000e+02 9.972000000000000000e+03 3.065880882502369786e-13
1.430000000000000000e+02 1.023500000000000000e+04 2.853828284798964887e-13
1.440000000000000000e+02 1.052400000000000000e+04 2.595701431573615992e-13
1.450000000000000000e+02 1.084300000000000000e+04 2.293165657363260834e-13
1.460000000000000000e+02 1.119600000000000000e+04 1.955102746364900668e-13
1.470000000000000000e+02 1.158800000000000000e+04 1.600386489997163153e-13
1.480000000000000000e+02 1.202500000000000000e+04 1.250666237240238843e-13
1.490000000000000000e+02 1.251400000000000000e+04 9.287015600989434461e-14
1.500000000000000000e+02 1.306500000000000000e+04 6.539213615042172023e-14
1.510000000000000000e+02 1.335900000000000000e+04 7.588374373312944954e-14
1.520000000000000000e+02 1.368600000000000000e+04 6.011857678345222666e-14
1.530000000000000000e+02 1.405000000000000000e+04 4.618527782440651208e-14
1.540000000000000000e+02 1.445700000000000000e+04 3.474998067076739972e-14
1.550000000000000000e+02 1.467500000000000000e+04 3.880229471064922109e-14
1.560000000000000000e+02 1.491600000000000000e+04 3.230749001659205533e-14
1.570000000000000000e+02 1.518100000000000000e+04 2.664535259100375697e-14
1.580000000000000000e+02 1.547500000000000000e+04 2.181588243388432602e-14
1.590000000000000000e+02 1.579900000000000000e+04 1.787459069646502030e-14
1.600000000000000000e+02 1.615700000000000000e+04 1.493249968120835547e-14
1.610000000000000000e+02 1.655200000000000000e+04 1.282307593442055804e-14
1.620000000000000000e+02 1.676000000000000000e+04 1.360023205165816762e-14
1.630000000000000000e+02 1.699000000000000000e+04 1.260103132949552673e-14
1.640000000000000000e+02 1.711700000000000000e+04 1.310063169057684718e-14
1.650000000000000000e+02 1.724700000000000000e+04 1.249000902703301108e-14
1.660000000000000000e+02 1.739200000000000000e+04 1.199040866595169064e-14
1.670000000000000000e+02 1.755800000000000000e+04 1.160183060733288585e-14
1.680000000000000000e+02 1.763900000000000000e+04 1.187938636348917498e-14
1.690000000000000000e+02 3.763900000000000000e+04 1.187938636348917498e-14


==> data/CUR/CUR_a1a_L_1.331492e-01_mu_2.662985e-04_sigma_0.000000e+00_zeta_8.000000e-01_xi_zero_maxiter_20000_inneriter_20000_no_mu.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 1.522867596895485787e-01
1.000000000000000000e+00 1.000000000000000000e+00 1.498328899071005305e-02
2.000000000000000000e+00 2.000000000000000000e+00 1.290079443895347788e-02
3.000000000000000000e+00 3.000000000000000000e+00 1.102956184940456774e-02
4.000000000000000000e+00 4.000000000000000000e+00 9.365923941471343550e-03
5.000000000000000000e+00 5.000000000000000000e+00 7.894078362655043701e-03
6.000000000000000000e+00 6.000000000000000000e+00 6.599252844699698972e-03
7.000000000000000000e+00 7.000000000000000000e+00 5.465129117257383484e-03
8.000000000000000000e+00 8.000000000000000000e+00 4.475721798304410637e-03
9.000000000000000000e+00 9.000000000000000000e+00 3.619829157289922161e-03
1.000000000000000000e+01 1.000000000000000000e+01 2.891291443684995688e-03
1.100000000000000000e+01 1.100000000000000000e+01 2.271222077919576865e-03
1.200000000000000000e+01 1.200000000000000000e+01 1.748977555252551053e-03
1.300000000000000000e+01 1.300000000000000000e+01 1.316804524413517363e-03
1.400000000000000000e+01 1.400000000000000000e+01 9.726472332737823301e-04
1.500000000000000000e+01 1.500000000000000000e+01 6.966073670465755541e-04
1.600000000000000000e+01 1.600000000000000000e+01 4.844065198220115498e-04
1.700000000000000000e+01 1.700000000000000000e+01 3.358299438485645716e-04
1.800000000000000000e+01 1.800000000000000000e+01 2.429662980109603687e-04
1.900000000000000000e+01 1.900000000000000000e+01 1.717319050376642231e-04
2.000000000000000000e+01 2.000000000000000000e+01 1.193521219635118591e-04
2.100000000000000000e+01 2.200000000000000000e+01 8.231144289388980795e-05
2.200000000000000000e+01 2.400000000000000000e+01 5.664921288861535231e-05
2.300000000000000000e+01 2.600000000000000000e+01 3.935042178504488675e-05
2.400000000000000000e+01 2.800000000000000000e+01 2.808634000367460359e-05
2.500000000000000000e+01 3.000000000000000000e+01 2.106077857594312874e-05
2.600000000000000000e+01 3.200000000000000000e+01 1.689508905489134349e-05
2.700000000000000000e+01 3.400000000000000000e+01 1.458083644761964948e-05
2.800000000000000000e+01 3.600000000000000000e+01 1.338932938804715533e-05
2.900000000000000000e+01 3.800000000000000000e+01 1.281227914179394745e-05
3.000000000000000000e+01 4.000000000000000000e+01 1.250460188351176782e-05
3.100000000000000000e+01 4.200000000000000000e+01 1.224954438167058512e-05
3.200000000000000000e+01 4.400000000000000000e+01 1.192444494951816480e-05
3.300000000000000000e+01 4.600000000000000000e+01 1.147472940876692604e-05
3.400000000000000000e+01 4.800000000000000000e+01 1.088686295291907413e-05
3.500000000000000000e+01 5.000000000000000000e+01 1.017579409751112607e-05
3.600000000000000000e+01 5.200000000000000000e+01 9.376060304655542410e-06
3.700000000000000000e+01 5.400000000000000000e+01 8.522331952698358748e-06
3.800000000000000000e+01 5.600000000000000000e+01 7.655601038436543604e-06
3.900000000000000000e+01 5.800000000000000000e+01 6.808509479261370956e-06
4.000000000000000000e+01 6.000000000000000000e+01 6.006854774309733358e-06
4.100000000000000000e+01 6.200000000000000000e+01 5.268547761394515305e-06
4.200000000000000000e+01 6.400000000000000000e+01 4.604479282910300952e-06
4.300000000000000000e+01 6.600000000000000000e+01 4.019299636504047868e-06
4.400000000000000000e+01 6.900000000000000000e+01 3.505093744193832350e-06
4.500000000000000000e+01 7.200000000000000000e+01 3.067901591824462315e-06
4.600000000000000000e+01 7.500000000000000000e+01 2.698213321716824709e-06
4.700000000000000000e+01 7.800000000000000000e+01 2.387204564191502953e-06
4.800000000000000000e+01 8.100000000000000000e+01 2.125640767680625487e-06
4.900000000000000000e+01 8.400000000000000000e+01 1.904430415089475304e-06
5.000000000000000000e+01 8.700000000000000000e+01 1.715143933600504766e-06
5.100000000000000000e+01 9.000000000000000000e+01 1.550416374340723991e-06
5.200000000000000000e+01 9.300000000000000000e+01 1.404169756080708709e-06
5.300000000000000000e+01 9.600000000000000000e+01 1.271692771864785243e-06
5.400000000000000000e+01 9.900000000000000000e+01 1.149599196281769764e-06
5.500000000000000000e+01 1.020000000000000000e+02 1.035694907114415031e-06
5.600000000000000000e+01 1.050000000000000000e+02 9.287851398531721259e-07
5.700000000000000000e+01 1.080000000000000000e+02 8.284491794796622344e-07
5.800000000000000000e+01 1.110000000000000000e+02 7.348065804158032677e-07
5.900000000000000000e+01 1.150000000000000000e+02 6.470050090134904508e-07
6.000000000000000000e+01 1.190000000000000000e+02 5.679834245708725859e-07
6.100000000000000000e+01 1.230000000000000000e+02 4.972898098865030647e-07
6.200000000000000000e+01 1.270000000000000000e+02 4.352091404480340486e-07
6.300000000000000000e+01 1.310000000000000000e+02 3.818473290340129722e-07
6.400000000000000000e+01 1.350000000000000000e+02 3.370429539906183436e-07
6.500000000000000000e+01 1.400000000000000000e+02 2.998961108335862491e-07
6.600000000000000000e+01 1.450000000000000000e+02 2.706224164761295015e-07
6.700000000000000000e+01 1.500000000000000000e+02 2.479452241299640036e-07
6.800000000000000000e+01 1.550000000000000000e+02 2.308288361563270996e-07
6.900000000000000000e+01 1.600000000000000000e+02 2.181900671804903880e-07
7.000000000000000000e+01 1.650000000000000000e+02 2.089451428544109035e-07
7.100000000000000000e+01 1.710000000000000000e+02 2.017986606150934392e-07
7.200000000000000000e+01 1.770000000000000000e+02 1.963292529105764572e-07
7.300000000000000000e+01 1.830000000000000000e+02 1.915157661902533448e-07
7.400000000000000000e+01 1.890000000000000000e+02 1.867131599886384663e-07
7.500000000000000000e+01 1.950000000000000000e+02 1.814516095155482844e-07
7.600000000000000000e+01 2.010000000000000000e+02 1.754233038830932401e-07
7.700000000000000000e+01 2.070000000000000000e+02 1.684686407599222946e-07
7.800000000000000000e+01 2.130000000000000000e+02 1.605561160689106259e-07
7.900000000000000000e+01 2.200000000000000000e+02 1.515377714422783129e-07
8.000000000000000000e+01 2.270000000000000000e+02 1.419455091800081448e-07
8.100000000000000000e+01 2.340000000000000000e+02 1.318193948995904918e-07
8.200000000000000000e+01 2.410000000000000000e+02 1.213848628833780197e-07
8.300000000000000000e+01 2.490000000000000000e+02 1.107277858847233176e-07
8.400000000000000000e+01 2.570000000000000000e+02 1.003463097615231447e-07
8.500000000000000000e+01 2.660000000000000000e+02 9.021358055028017020e-08
8.600000000000000000e+01 2.750000000000000000e+02 8.069293233603502813e-08
8.700000000000000000e+01 2.840000000000000000e+02 7.183600475579865474e-08
8.800000000000000000e+01 2.940000000000000000e+02 6.364376886613953843e-08
8.900000000000000000e+01 3.040000000000000000e+02 5.632459526561106600e-08
9.000000000000000000e+01 3.150000000000000000e+02 4.976943213108597774e-08
9.100000000000000000e+01 3.260000000000000000e+02 4.408987835935462840e-08
9.200000000000000000e+01 3.370000000000000000e+02 3.920788610445313793e-08
9.300000000000000000e+01 3.490000000000000000e+02 3.501635253977397610e-08
9.400000000000000000e+01 3.610000000000000000e+02 3.155134603582965269e-08
9.500000000000000000e+01 3.730000000000000000e+02 2.870246390562769534e-08
9.600000000000000000e+01 3.850000000000000000e+02 2.639461144093857570e-08
9.700000000000000000e+01 3.970000000000000000e+02 2.455321235217411413e-08
9.800000000000000000e+01 4.090000000000000000e+02 2.310582131181959653e-08
9.900000000000000000e+01 4.220000000000000000e+02 2.194190662496708910e-08
1.000000000000000000e+02 4.350000000000000000e+02 2.107350266511431869e-08
1.010000000000000000e+02 4.480000000000000000e+02 2.040878099851539673e-08
1.020000000000000000e+02 4.610000000000000000e+02 1.989425246762266397e-08
1.030000000000000000e+02 4.740000000000000000e+02 1.948282135622037003e-08
1.040000000000000000e+02 4.880000000000000000e+02 1.909986496739790596e-08
1.050000000000000000e+02 5.020000000000000000e+02 1.876796001942793168e-08
1.060000000000000000e+02 5.160000000000000000e+02 1.843084285191309846e-08
1.070000000000000000e+02 5.300000000000000000e+02 1.806302224460765160e-08
1.080000000000000000e+02 5.450000000000000000e+02 1.761747192574603105e-08
1.090000000000000000e+02 5.600000000000000000e+02 1.712794395203331987e-08
1.100000000000000000e+02 5.750000000000000000e+02 1.656545334238757050e-08
1.110000000000000000e+02 5.900000000000000000e+02 1.592634801816927848e-08
1.120000000000000000e+02 6.060000000000000000e+02 1.518878861572758865e-08
1.130000000000000000e+02 6.220000000000000000e+02 1.439924313118012833e-08
1.140000000000000000e+02 6.380000000000000000e+02 1.355090550880788669e-08
1.150000000000000000e+02 6.550000000000000000e+02 1.263680116103671480e-08
1.160000000000000000e+02 6.720000000000000000e+02 1.170708519016017135e-08
1.170000000000000000e+02 6.900000000000000000e+02 1.074788619215283347e-08
1.180000000000000000e+02 7.080000000000000000e+02 9.805975420551504840e-09
1.190000000000000000e+02 7.270000000000000000e+02 8.872842183205165156e-09
1.200000000000000000e+02 7.460000000000000000e+02 7.989159167554049645e-09
1.210000000000000000e+02 7.660000000000000000e+02 7.147732350443192217e-09
1.220000000000000000e+02 7.860000000000000000e+02 6.380679318240822795e-09
1.230000000000000000e+02 8.070000000000000000e+02 5.679253400892037007e-09
1.240000000000000000e+02 8.280000000000000000e+02 5.065874386644964034e-09
1.250000000000000000e+02 8.500000000000000000e+02 4.528827535210666611e-09
1.260000000000000000e+02 8.720000000000000000e+02 4.081159965529934652e-09
1.270000000000000000e+02 8.950000000000000000e+02 3.708159002080435585e-09
1.280000000000000000e+02 9.180000000000000000e+02 3.415047467036913531e-09
1.290000000000000000e+02 9.410000000000000000e+02 3.189763619904084635e-09
1.300000000000000000e+02 9.640000000000000000e+02 3.023448158501196303e-09
1.310000000000000000e+02 9.880000000000000000e+02 2.902006079885666168e-09
1.320000000000000000e+02 1.012000000000000000e+03 2.823725198108917311e-09
1.330000000000000000e+02 1.036000000000000000e+03 2.775018603795587069e-09
1.340000000000000000e+02 1.060000000000000000e+03 2.746425309396727243e-09
1.350000000000000000e+02 1.084000000000000000e+03 2.729431014536487510e-09
1.360000000000000000e+02 1.108000000000000000e+03 2.716614266873307315e-09
1.370000000000000000e+02 1.132000000000000000e+03 2.701804613369773733e-09
1.380000000000000000e+02 1.156000000000000000e+03 2.680159705281681681e-09
1.390000000000000000e+02 1.180000000000000000e+03 2.648165464691487614e-09
1.400000000000000000e+02 1.204000000000000000e+03 2.603572302195544808e-09
1.410000000000000000e+02 1.229000000000000000e+03 2.541827692770226577e-09
1.420000000000000000e+02 1.254000000000000000e+03 2.469097704071998578e-09
1.430000000000000000e+02 1.279000000000000000e+03 2.383344965828371187e-09
1.440000000000000000e+02 1.304000000000000000e+03 2.285880262853368095e-09
1.450000000000000000e+02 1.330000000000000000e+03 2.175754743038993411e-09
1.460000000000000000e+02 1.356000000000000000e+03 2.060155934735519168e-09
1.470000000000000000e+02 1.383000000000000000e+03 1.936867888296944784e-09
1.480000000000000000e+02 1.410000000000000000e+03 1.812219596608599659e-09
1.490000000000000000e+02 1.438000000000000000e+03 1.684789474598602510e-09
1.500000000000000000e+02 1.466000000000000000e+03 1.559871509737575934e-09
1.510000000000000000e+02 1.495000000000000000e+03 1.436373187058137546e-09
1.520000000000000000e+02 1.524000000000000000e+03 1.318487596879691637e-09
1.530000000000000000e+02 1.554000000000000000e+03 1.205197497355925407e-09
1.540000000000000000e+02 1.584000000000000000e+03 1.099674573623588003e-09
1.550000000000000000e+02 1.615000000000000000e+03 1.000868665723686490e-09
1.560000000000000000e+02 1.646000000000000000e+03 9.110784904287072550e-10
1.570000000000000000e+02 1.678000000000000000e+03 8.291882180877507835e-10
1.580000000000000000e+02 1.710000000000000000e+03 7.567763082860778923e-10
1.590000000000000000e+02 1.743000000000000000e+03 6.926518802963244070e-10
1.600000000000000000e+02 1.777000000000000000e+03 6.373028216266618529e-10
1.610000000000000000e+02 1.811000000000000000e+03 5.908749600713747441e-10
1.620000000000000000e+02 1.846000000000000000e+03 5.521287871346203247e-10
1.630000000000000000e+02 1.881000000000000000e+03 5.212607012694547848e-10
1.640000000000000000e+02 1.917000000000000000e+03 4.969529787679505262e-10
1.650000000000000000e+02 1.953000000000000000e+03 4.790461360926201451e-10
1.660000000000000000e+02 1.989000000000000000e+03 4.664264530163109157e-10
1.670000000000000000e+02 2.026000000000000000e+03 4.579102097501674962e-10
1.680000000000000000e+02 2.063000000000000000e+03 4.530408825864640221e-10
1.690000000000000000e+02 2.100000000000000000e+03 4.506329753795057513e-10
1.700000000000000000e+02 2.137000000000000000e+03 4.497260341906894610e-10
1.710000000000000000e+02 2.174000000000000000e+03 4.494063454707486471e-10
1.720000000000000000e+02 2.211000000000000000e+03 4.488275306968603218e-10
1.730000000000000000e+02 2.249000000000000000e+03 4.470191439231996355e-10
1.740000000000000000e+02 2.287000000000000000e+03 4.437434308890431112e-10
1.750000000000000000e+02 2.325000000000000000e+03 4.383186591461196713e-10
1.760000000000000000e+02 2.363000000000000000e+03 4.303828959884015148e-10
1.770000000000000000e+02 2.401000000000000000e+03 4.197309722009379129e-10
1.780000000000000000e+02 2.439000000000000000e+03 4.063096525896980893e-10
1.790000000000000000e+02 2.478000000000000000e+03 3.900367251397085511e-10
1.800000000000000000e+02 2.517000000000000000e+03 3.714562546441868562e-10
1.810000000000000000e+02 2.557000000000000000e+03 3.506259171892622817e-10
1.820000000000000000e+02 2.597000000000000000e+03 3.282336069609925744e-10
1.830000000000000000e+02 2.638000000000000000e+03 3.045537155799138418e-10
1.840000000000000000e+02 2.680000000000000000e+03 2.802439391658140266e-10
1.850000000000000000e+02 2.722000000000000000e+03 2.559391587553250247e-10
1.860000000000000000e+02 2.765000000000000000e+03 2.320362235685990981e-10
1.870000000000000000e+02 2.809000000000000000e+03 2.091208317622772483e-10
1.880000000000000000e+02 2.854000000000000000e+03 1.876500621555976522e-10
1.890000000000000000e+02 2.900000000000000000e+03 1.680059424913338262e-10
1.900000000000000000e+02 2.947000000000000000e+03 1.504855129397242308e-10
1.910000000000000000e+02 2.995000000000000000e+03 1.352926104480900449e-10
1.920000000000000000e+02 3.044000000000000000e+03 1.225351486944248336e-10
1.930000000000000000e+02 3.094000000000000000e+03 1.122273940445950302e-10
1.940000000000000000e+02 3.145000000000000000e+03 1.042950725782532118e-10
1.950000000000000000e+02 3.197000000000000000e+03 9.858508454030356916e-11
1.960000000000000000e+02 3.249000000000000000e+03 9.488554386649639127e-11
1.970000000000000000e+02 3.301000000000000000e+03 9.291539759814781974e-11
1.980000000000000000e+02 3.353000000000000000e+03 9.236411635527019826e-11
1.990000000000000000e+02 3.405000000000000000e+03 9.290074265422276767e-11
2.000000000000000000e+02 3.457000000000000000e+03 9.418732460630963033e-11
2.010000000000000000e+02 3.509000000000000000e+03 9.589484761818312109e-11
2.020000000000000000e+02 3.561000000000000000e+03 9.771450315554375265e-11
2.030000000000000000e+02 3.613000000000000000e+03 9.936917955144508596e-11
2.040000000000000000e+02 3.665000000000000000e+03 1.006222882793395001e-10
2.050000000000000000e+02 3.717000000000000000e+03 1.012835926239574746e-10
2.060000000000000000e+02 3.769000000000000000e+03 1.012122607946253083e-10
2.070000000000000000e+02 3.821000000000000000e+03 1.003186977932557511e-10
2.080000000000000000e+02 3.873000000000000000e+03 9.856365723592830363e-11
2.090000000000000000e+02 3.926000000000000000e+03 9.594469663198879061e-11
2.100000000000000000e+02 3.979000000000000000e+03 9.252720811758763375e-11
2.110000000000000000e+02 4.033000000000000000e+03 8.838085818752006162e-11
2.120000000000000000e+02 4.087000000000000000e+03 8.363182368853472326e-11
2.130000000000000000e+02 4.142000000000000000e+03 7.840200710873546086e-11
2.140000000000000000e+02 4.198000000000000000e+03 7.284411962515946470e-11
2.150000000000000000e+02 4.255000000000000000e+03 6.711026179218038124e-11
2.160000000000000000e+02 4.313000000000000000e+03 6.135097985193738168e-11
2.170000000000000000e+02 4.372000000000000000e+03 5.570871541848987363e-11
2.180000000000000000e+02 4.432000000000000000e+03 5.031219885154314397e-11
2.190000000000000000e+02 4.493000000000000000e+03 4.527228592010601460e-11
2.200000000000000000e+02 4.555000000000000000e+03 4.067907122262681696e-11
2.210000000000000000e+02 4.618000000000000000e+03 3.659972325209537303e-11
2.220000000000000000e+02 4.682000000000000000e+03 3.307748519532083264e-11
2.230000000000000000e+02 4.747000000000000000e+03 3.013206351099029234e-11
2.240000000000000000e+02 4.813000000000000000e+03 2.776107121960080804e-11
2.250000000000000000e+02 4.880000000000000000e+03 2.594169323799633275e-11
2.260000000000000000e+02 4.947000000000000000e+03 2.463390602613912961e-11
2.270000000000000000e+02 5.015000000000000000e+03 2.378236496625163454e-11
2.280000000000000000e+02 5.083000000000000000e+03 2.332184445563711961e-11
2.290000000000000000e+02 5.151000000000000000e+03 2.317901426351909322e-11
2.300000000000000000e+02 5.219000000000000000e+03 2.327704695659349454e-11
2.310000000000000000e+02 5.287000000000000000e+03 2.353872652349764394e-11
2.320000000000000000e+02 5.355000000000000000e+03 2.388961251043042466e-11
2.330000000000000000e+02 5.423000000000000000e+03 2.426092660101630827e-11
2.340000000000000000e+02 5.490000000000000000e+03 2.459166204005214240e-11
2.350000000000000000e+02 5.557000000000000000e+03 2.482958283422931345e-11
2.360000000000000000e+02 5.624000000000000000e+03 2.493327766472930307e-11
2.370000000000000000e+02 5.691000000000000000e+03 2.487310357679461958e-11
2.380000000000000000e+02 5.759000000000000000e+03 2.463007575670417282e-11
2.390000000000000000e+02 5.827000000000000000e+03 2.419725531055405554e-11
2.400000000000000000e+02 5.895000000000000000e+03 2.357641859518366800e-11
2.410000000000000000e+02 5.964000000000000000e+03 2.277894539659541806e-11
2.420000000000000000e+02 6.033000000000000000e+03 2.182448666232517098e-11
2.430000000000000000e+02 6.103000000000000000e+03 2.073735627661221770e-11
2.440000000000000000e+02 6.173000000000000000e+03 1.954769679457513121e-11
2.450000000000000000e+02 6.244000000000000000e+03 1.828709406126449721e-11
2.460000000000000000e+02 6.316000000000000000e+03 1.698879925626783916e-11
2.470000000000000000e+02 6.389000000000000000e+03 1.568506435845051783e-11
2.480000000000000000e+02 6.463000000000000000e+03 1.440669805674588133e-11
2.490000000000000000e+02 6.538000000000000000e+03 1.318128939331586480e-11
2.500000000000000000e+02 6.614000000000000000e+03 1.203226407398005904e-11
2.510000000000000000e+02 6.691000000000000000e+03 1.097877344591324800e-11
2.520000000000000000e+02 6.769000000000000000e+03 1.003491734152817116e-11
2.530000000000000000e+02 6.848000000000000000e+03 9.209577545021829792e-12
2.540000000000000000e+02 6.928000000000000000e+03 8.506750859282874444e-12
2.550000000000000000e+02 7.009000000000000000e+03 7.925604617042836253e-12
2.560000000000000000e+02 7.090000000000000000e+03 7.461420370447058303e-12
2.570000000000000000e+02 7.172000000000000000e+03 7.105371846449770601e-12
2.580000000000000000e+02 7.254000000000000000e+03 6.846023747897334033e-12
2.590000000000000000e+02 7.336000000000000000e+03 6.669831353889321690e-12
2.600000000000000000e+02 7.418000000000000000e+03 6.561307053232212638e-12
2.610000000000000000e+02 7.500000000000000000e+03 6.504963234732485944e-12
2.620000000000000000e+02 7.583000000000000000e+03 6.485090242591695642e-12
2.630000000000000000e+02 7.665000000000000000e+03 6.486533532523708345e-12
2.640000000000000000e+02 7.747000000000000000e+03 6.495581850174403371e-12
2.650000000000000000e+02 7.829000000000000000e+03 6.500078253424135255e-12
2.660000000000000000e+02 7.912000000000000000e+03 6.489642156992658784e-12
2.670000000000000000e+02 7.995000000000000000e+03 6.456168932800210314e-12
2.680000000000000000e+02 8.078000000000000000e+03 6.393996443421201548e-12
2.690000000000000000e+02 8.161000000000000000e+03 6.299349930571906953e-12
2.700000000000000000e+02 8.244000000000000000e+03 6.170786104320313825e-12
2.710000000000000000e+02 8.328000000000000000e+03 6.008527009271347197e-12
2.720000000000000000e+02 8.412000000000000000e+03 5.814959624927951154e-12
2.730000000000000000e+02 8.497000000000000000e+03 5.593359109212769908e-12
2.740000000000000000e+02 8.582000000000000000e+03 5.348499421131691633e-12
2.750000000000000000e+02 8.668000000000000000e+03 5.085376564295529533e-12
2.760000000000000000e+02 8.754000000000000000e+03 4.809985743037259454e-12
2.770000000000000000e+02 8.841000000000000000e+03 4.528266650538625981e-12
2.780000000000000000e+02 8.929000000000000000e+03 4.245825913073986158e-12
2.790000000000000000e+02 9.018000000000000000e+03 3.968103623464003249e-12
2.800000000000000000e+02 9.108000000000000000e+03 3.700040274168259202e-12
2.810000000000000000e+02 9.198000000000000000e+03 3.445688179226635839e-12
2.820000000000000000e+02 9.289000000000000000e+03 3.208266985410546113e-12
2.830000000000000000e+02 9.381000000000000000e+03 2.990441227979090399e-12
2.840000000000000000e+02 9.474000000000000000e+03 2.793820730317975176e-12
2.850000000000000000e+02 9.567000000000000000e+03 2.618905092788281763e-12
2.860000000000000000e+02 9.661000000000000000e+03 2.466027382297397708e-12
2.870000000000000000e+02 9.756000000000000000e+03 2.334354931576854142e-12
2.880000000000000000e+02 9.851000000000000000e+03 2.222833028753257167e-12
2.890000000000000000e+02 9.946000000000000000e+03 2.129241227777356471e-12
2.900000000000000000e+02 1.004200000000000000e+04 2.052025216414676834e-12
2.910000000000000000e+02 1.013800000000000000e+04 1.988409437103655364e-12
2.920000000000000000e+02 1.023400000000000000e+04 1.936339977248735522e-12
2.930000000000000000e+02 1.033100000000000000e+04 1.893207812742048191e-12
2.940000000000000000e+02 1.042800000000000000e+04 1.856625964080649283e-12
2.950000000000000000e+02 1.052500000000000000e+04 1.824373985215288485e-12
2.960000000000000000e+02 1.062200000000000000e+04 1.794564497004103032e-12
2.970000000000000000e+02 1.071900000000000000e+04 1.765365631456461415e-12
2.980000000000000000e+02 1.081700000000000000e+04 1.735278587489119673e-12
2.990000000000000000e+02 1.091500000000000000e+04 1.703304164379915164e-12
3.000000000000000000e+02 1.101300000000000000e+04 1.668609694860379022e-12
3.010000000000000000e+02 1.111100000000000000e+04 1.630640067418198669e-12
3.020000000000000000e+02 1.121000000000000000e+04 1.589117726297217814e-12
3.030000000000000000e+02 1.130900000000000000e+04 1.543931649194973943e-12
3.040000000000000000e+02 1.140900000000000000e+04 1.495414903018854602e-12
3.050000000000000000e+02 1.150900000000000000e+04 1.443734021222553565e-12
3.060000000000000000e+02 1.161000000000000000e+04 1.389666159923308442e-12
3.070000000000000000e+02 1.171100000000000000e+04 1.333433363726044263e-12
3.080000000000000000e+02 1.181300000000000000e+04 1.275812788747998638e-12
3.090000000000000000e+02 1.191500000000000000e+04 1.217415057652715404e-12
3.100000000000000000e+02 1.201800000000000000e+04 1.159072837708663428e-12
3.110000000000000000e+02 1.212100000000000000e+04 1.101230218125692772e-12
3.120000000000000000e+02 1.222500000000000000e+04 1.044553332718578531e-12
3.130000000000000000e+02 1.233000000000000000e+04 9.895972929996332823e-13
3.140000000000000000e+02 1.243500000000000000e+04 9.367506770274758310e-13
3.150000000000000000e+02 1.254100000000000000e+04 8.865130851631874975e-13
3.160000000000000000e+02 1.264700000000000000e+04 8.388845174067682819e-13
3.170000000000000000e+02 1.275400000000000000e+04 7.944755964217620203e-13
3.180000000000000000e+02 1.286100000000000000e+04 7.531197887544749392e-13
3.190000000000000000e+02 1.296900000000000000e+04 7.151501613122945855e-13
3.200000000000000000e+02 1.307700000000000000e+04 6.804001806415271858e-13
3.210000000000000000e+02 1.318600000000000000e+04 6.487033132884789666e-13
3.220000000000000000e+02 1.329500000000000000e+04 6.201150704043811857e-13
3.230000000000000000e+02 1.340500000000000000e+04 5.944689185355400696e-13
3.240000000000000000e+02 1.351500000000000000e+04 5.714873019257993292e-13
3.250000000000000000e+02 1.362600000000000000e+04 5.510036871214651910e-13
3.260000000000000000e+02 1.373700000000000000e+04 5.325739849126875924e-13
3.270000000000000000e+02 1.384800000000000000e+04 5.164202399043915648e-13
3.280000000000000000e+02 1.396000000000000000e+04 5.015432513744144671e-13
3.290000000000000000e+02 1.407200000000000000e+04 4.882760862301438465e-13
3.300000000000000000e+02 1.418400000000000000e+04 4.760636329592671245e-13
3.310000000000000000e+02 1.429700000000000000e+04 4.645728246543967543e-13
3.320000000000000000e+02 1.441000000000000000e+04 4.538591724667639937e-13
3.330000000000000000e+02 1.452300000000000000e+04 4.433675648840562644e-13
3.340000000000000000e+02 1.463600000000000000e+04 4.328759573013485351e-13
3.350000000000000000e+02 1.475000000000000000e+04 4.224398608698720636e-13
3.360000000000000000e+02 1.486400000000000000e+04 4.118927421359330765e-13
3.370000000000000000e+02 1.497900000000000000e+04 4.009570453433752846e-13
3.380000000000000000e+02 1.509400000000000000e+04 3.895772593409674300e-13
3.390000000000000000e+02 1.520900000000000000e+04 3.778644064311720285e-13
3.400000000000000000e+02 1.532500000000000000e+04 3.655409308578327909e-13
3.410000000000000000e+02 1.544100000000000000e+04 3.528843883771060064e-13
3.420000000000000000e+02 1.555800000000000000e+04 3.397837566865291592e-13
3.430000000000000000e+02 1.567500000000000000e+04 3.262390357861022494e-13
3.440000000000000000e+02 1.579200000000000000e+04 3.125277814319815661e-13
3.450000000000000000e+02 1.591000000000000000e+04 2.985944824729358515e-13
3.460000000000000000e+02 1.602800000000000000e+04 2.847166946651213948e-13
3.470000000000000000e+02 1.614700000000000000e+04 2.708944180085381959e-13
3.480000000000000000e+02 1.626700000000000000e+04 2.574052082593425439e-13
3.490000000000000000e+02 1.638700000000000000e+04 2.441380431150719232e-13
3.500000000000000000e+02 1.650800000000000000e+04 2.313704783318826230e-13
3.510000000000000000e+02 1.662900000000000000e+04 2.192690473634684167e-13
3.520000000000000000e+02 1.675100000000000000e+04 2.077782390585980465e-13
3.530000000000000000e+02 1.687300000000000000e+04 1.971200980221965438e-13
3.540000000000000000e+02 1.699600000000000000e+04 1.872391131030326505e-13
3.550000000000000000e+02 1.712000000000000000e+04 1.782463066035688826e-13
3.560000000000000000e+02 1.724400000000000000e+04 1.701416785238052398e-13
3.570000000000000000e+02 1.736800000000000000e+04 1.628697177125104645e-13
3.580000000000000000e+02 1.749300000000000000e+04 1.564859353209158144e-13
3.590000000000000000e+02 1.761800000000000000e+04 1.508793090465587738e-13
3.600000000000000000e+02 1.774400000000000000e+04 1.458833054357455694e-13
3.610000000000000000e+02 1.787000000000000000e+04 1.416089467909387167e-13
3.620000000000000000e+02 1.799700000000000000e+04 1.378341885072131845e-13
3.630000000000000000e+02 1.812400000000000000e+04 1.345590305845689727e-13
3.640000000000000000e+02 1.825100000000000000e+04 1.315614284180810500e-13
3.650000000000000000e+02 1.837800000000000000e+04 1.288968931589806743e-13
3.660000000000000000e+02 1.850500000000000000e+04 1.262878690511115565e-13
3.670000000000000000e+02 1.863300000000000000e+04 1.238453783969362121e-13
3.680000000000000000e+02 1.876200000000000000e+04 1.212918654402983520e-13
3.690000000000000000e+02 1.889000000000000000e+04 1.186828413324292342e-13
3.700000000000000000e+02 1.901900000000000000e+04 1.159627949220976006e-13
3.710000000000000000e+02 1.914800000000000000e+04 1.130762150580721936e-13
3.720000000000000000e+02 1.927700000000000000e+04 1.099675905891217553e-13
3.730000000000000000e+02 1.940700000000000000e+04 1.066369215152462857e-13
3.740000000000000000e+02 1.953700000000000000e+04 1.030842078364457848e-13
3.750000000000000000e+02 1.966700000000000000e+04 9.930944955272025254e-14
3.760000000000000000e+02 1.979900000000000000e+04 9.553469126899472030e-14
3.770000000000000000e+02 1.993000000000000000e+04 9.148237722911289893e-14
3.780000000000000000e+02 2.006200000000000000e+04 8.737455203799981973e-14


==> data/CUR/CUR_a1a_L_1.331492e-01_mu_2.662985e-04_sigma_0.000000e+00_zeta_8.000000e-01_xi_zero_maxiter_20000_inneriter_20000_no_mu_backtrack.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 1.522867596895485787e-01
1.000000000000000000e+00 1.000000000000000000e+00 1.498328899071005305e-02
2.000000000000000000e+00 2.000000000000000000e+00 1.281936496217778165e-02
3.000000000000000000e+00 3.000000000000000000e+00 1.717679973448793529e-02
4.000000000000000000e+00 4.000000000000000000e+00 1.479072922004892598e-02
5.000000000000000000e+00 5.000000000000000000e+00 1.203200476749805015e-02
6.000000000000000000e+00 6.000000000000000000e+00 1.001650758858818602e-02
7.000000000000000000e+00 7.000000000000000000e+00 8.423033371067811803e-03
8.000000000000000000e+00 8.000000000000000000e+00 7.016876375954717027e-03
9.000000000000000000e+00 9.000000000000000000e+00 5.738622064384635291e-03
1.000000000000000000e+01 1.000000000000000000e+01 4.584652878491579653e-03
1.100000000000000000e+01 1.100000000000000000e+01 3.561241009812476932e-03
1.200000000000000000e+01 1.200000000000000000e+01 2.680590975774943541e-03
1.300000000000000000e+01 1.300000000000000000e+01 1.935118018050963062e-03
1.400000000000000000e+01 1.400000000000000000e+01 1.323111857227998733e-03
1.500000000000000000e+01 1.500000000000000000e+01 8.552462625480705682e-04
1.600000000000000000e+01 1.600000000000000000e+01 5.082240389299719219e-04
1.700000000000000000e+01 1.700000000000000000e+01 2.935249239274795308e-04
1.800000000000000000e+01 1.800000000000000000e+01 3.537769590397088493e-04
1.900000000000000000e+01 1.900000000000000000e+01 2.548931448815849876e-04
2.000000000000000000e+01 2.000000000000000000e+01 1.749379527789529654e-04
2.100000000000000000e+01 2.100000000000000000e+01 1.149187340709900695e-04
2.200000000000000000e+01 2.300000000000000000e+01 7.260629497496395857e-05
2.300000000000000000e+01 2.500000000000000000e+01 4.425433547611268281e-05
2.400000000000000000e+01 2.700000000000000000e+01 2.652674210240624220e-05
2.500000000000000000e+01 2.900000000000000000e+01 1.629949900217031455e-05
2.600000000000000000e+01 3.100000000000000000e+01 1.094054952394118985e-05
2.700000000000000000e+01 3.300000000000000000e+01 8.395978881303722829e-06
2.800000000000000000e+01 3.500000000000000000e+01 7.211613036073316607e-06
2.900000000000000000e+01 3.700000000000000000e+01 6.485318847282428578e-06
3.000000000000000000e+01 3.900000000000000000e+01 5.772715795215876966e-06
3.100000000000000000e+01 4.200000000000000000e+01 4.861207315742799295e-06
3.200000000000000000e+01 4.500000000000000000e+01 3.927507904177840459e-06
3.300000000000000000e+01 4.800000000000000000e+01 3.064764753257787078e-06
3.400000000000000000e+01 5.100000000000000000e+01 3.488808096863138530e-06
3.500000000000000000e+01 5.300000000000000000e+01 3.758103283735270139e-06
3.600000000000000000e+01 5.500000000000000000e+01 3.521462015487752950e-06
3.700000000000000000e+01 5.800000000000000000e+01 3.207156200002447832e-06
3.800000000000000000e+01 6.100000000000000000e+01 2.845745489477025103e-06
3.900000000000000000e+01 6.400000000000000000e+01 2.458322108489507940e-06
4.000000000000000000e+01 6.700000000000000000e+01 2.070122993746981166e-06
4.100000000000000000e+01 7.100000000000000000e+01 1.696539767837013102e-06
4.200000000000000000e+01 7.500000000000000000e+01 1.362847979358150496e-06
4.300000000000000000e+01 8.000000000000000000e+01 1.072385327816061107e-06
4.400000000000000000e+01 8.600000000000000000e+01 8.306565647542285546e-07
4.500000000000000000e+01 9.200000000000000000e+01 6.366491951959041273e-07
4.600000000000000000e+01 9.900000000000000000e+01 4.812406215748410432e-07
4.700000000000000000e+01 1.070000000000000000e+02 3.587287280559792180e-07
4.800000000000000000e+01 1.160000000000000000e+02 2.630181720753022034e-07
4.900000000000000000e+01 1.260000000000000000e+02 1.896722007788120834e-07
5.000000000000000000e+01 1.330000000000000000e+02 2.190060741646959741e-07
5.100000000000000000e+01 1.410000000000000000e+02 1.811037128596204582e-07
5.200000000000000000e+01 1.500000000000000000e+02 1.480671444342718246e-07
5.300000000000000000e+01 1.600000000000000000e+02 1.198901063426127678e-07
5.400000000000000000e+01 1.710000000000000000e+02 9.672024398055256711e-08
5.500000000000000000e+01 1.840000000000000000e+02 7.839022725386612933e-08
5.600000000000000000e+01 1.930000000000000000e+02 8.657431599390363886e-08
5.700000000000000000e+01 2.030000000000000000e+02 7.807594415432106416e-08
5.800000000000000000e+01 2.140000000000000000e+02 7.058799450510022666e-08
5.900000000000000000e+01 2.270000000000000000e+02 6.385081519066915234e-08
6.000000000000000000e+01 2.410000000000000000e+02 5.790131246685703559e-08
6.100000000000000000e+01 2.560000000000000000e+02 5.241633876940099412e-08
6.200000000000000000e+01 2.730000000000000000e+02 4.705647554947844924e-08
6.300000000000000000e+01 2.860000000000000000e+02 4.988257368276904913e-08
6.400000000000000000e+01 3.000000000000000000e+02 4.731661845669421496e-08
6.500000000000000000e+01 3.150000000000000000e+02 4.430420330603368484e-08
6.600000000000000000e+01 3.310000000000000000e+02 4.078720222677745255e-08
6.700000000000000000e+01 3.490000000000000000e+02 3.673551440819267100e-08
6.800000000000000000e+01 3.690000000000000000e+02 3.227424172358439591e-08
6.900000000000000000e+01 3.920000000000000000e+02 2.753384653608748067e-08
7.000000000000000000e+01 4.180000000000000000e+02 2.274826438330990186e-08
7.100000000000000000e+01 4.480000000000000000e+02 1.812420574731632428e-08
7.200000000000000000e+01 4.830000000000000000e+02 1.389619047609258473e-08
7.300000000000000000e+01 5.240000000000000000e+02 1.028294849270139366e-08
7.400000000000000000e+01 5.520000000000000000e+02 1.150191125676158777e-08
7.500000000000000000e+01 5.710000000000000000e+02 1.230740770408189633e-08
7.600000000000000000e+01 5.910000000000000000e+02 1.089855422575780608e-08
7.700000000000000000e+01 6.120000000000000000e+02 9.569888326232955933e-09
7.800000000000000000e+01 6.340000000000000000e+02 8.342193269506026354e-09
7.900000000000000000e+01 6.570000000000000000e+02 7.233044274634892190e-09
8.000000000000000000e+01 6.820000000000000000e+02 6.243777217473933661e-09
8.100000000000000000e+01 7.090000000000000000e+02 5.398071545315019648e-09
8.200000000000000000e+01 7.380000000000000000e+02 4.702974398806958334e-09
8.300000000000000000e+01 7.700000000000000000e+02 4.148422161343034986e-09
8.400000000000000000e+01 8.050000000000000000e+02 3.734424325330110150e-09
8.500000000000000000e+01 8.440000000000000000e+02 3.432026884908623288e-09
8.600000000000000000e+01 8.870000000000000000e+02 3.217670185851062570e-09
8.700000000000000000e+01 9.350000000000000000e+02 3.045706631343847448e-09
8.800000000000000000e+01 9.870000000000000000e+02 2.888875028084214591e-09
8.900000000000000000e+01 1.044000000000000000e+03 2.701325052534286897e-09
9.000000000000000000e+01 1.107000000000000000e+03 2.459554504508076889e-09
9.100000000000000000e+01 1.177000000000000000e+03 2.157359291210525498e-09
9.200000000000000000e+01 1.255000000000000000e+03 1.808043936790681983e-09
9.300000000000000000e+01 1.305000000000000000e+03 1.956344419795641443e-09
9.400000000000000000e+01 1.359000000000000000e+03 1.748212519192549053e-09
9.500000000000000000e+01 1.393000000000000000e+03 1.841065133678654320e-09
9.600000000000000000e+01 1.429000000000000000e+03 1.714622499537910016e-09
9.700000000000000000e+01 1.468000000000000000e+03 1.562254048348421520e-09
9.800000000000000000e+01 1.511000000000000000e+03 1.387967241139875796e-09
9.900000000000000000e+01 1.558000000000000000e+03 1.200287647051823114e-09
1.000000000000000000e+02 1.610000000000000000e+03 1.006419003690695035e-09
1.010000000000000000e+02 1.668000000000000000e+03 8.167726495145188892e-10
1.020000000000000000e+02 1.733000000000000000e+03 6.420335929568921074e-10
1.030000000000000000e+02 1.807000000000000000e+03 4.909249673445970075e-10
1.040000000000000000e+02 1.891000000000000000e+03 3.708531814972104712e-10
1.050000000000000000e+02 1.985000000000000000e+03 2.847038160780357430e-10
1.060000000000000000e+02 2.090000000000000000e+03 2.302228963024788300e-10
1.070000000000000000e+02 2.206000000000000000e+03 2.017727096514931873e-10
1.080000000000000000e+02 2.331000000000000000e+03 1.911864555559361634e-10
1.090000000000000000e+02 2.410000000000000000e+03 2.006929622488939913e-10
1.100000000000000000e+02 2.458000000000000000e+03 2.045603686440244928e-10
1.110000000000000000e+02 2.510000000000000000e+03 2.121220421535952028e-10
1.120000000000000000e+02 2.565000000000000000e+03 2.212239835763796236e-10
1.130000000000000000e+02 2.623000000000000000e+03 2.300821200229563601e-10
1.140000000000000000e+02 2.685000000000000000e+03 2.368030771471296703e-10
1.150000000000000000e+02 2.751000000000000000e+03 2.397635423534438814e-10
1.160000000000000000e+02 2.822000000000000000e+03 2.374719310083150958e-10
1.170000000000000000e+02 2.899000000000000000e+03 2.290170830754334474e-10
1.180000000000000000e+02 2.982000000000000000e+03 2.142480082234499150e-10
1.190000000000000000e+02 3.074000000000000000e+03 1.933759818939506658e-10
1.200000000000000000e+02 3.175000000000000000e+03 1.679084093986205062e-10
1.210000000000000000e+02 3.289000000000000000e+03 1.394714899127791341e-10
1.220000000000000000e+02 3.418000000000000000e+03 1.105145974733545700e-10
1.230000000000000000e+02 3.566000000000000000e+03 8.334238854601494495e-11
1.240000000000000000e+02 3.737000000000000000e+03 5.999822860758285969e-11
1.250000000000000000e+02 3.936000000000000000e+03 4.182620916282075996e-11
1.260000000000000000e+02 4.053000000000000000e+03 4.847916512673577927e-11
1.270000000000000000e+02 4.184000000000000000e+03 3.894601308118694760e-11
1.280000000000000000e+02 4.260000000000000000e+03 4.253858376657149165e-11
1.290000000000000000e+02 4.344000000000000000e+03 3.739913934097671699e-11
1.300000000000000000e+02 4.436000000000000000e+03 3.315536734049828738e-11
1.310000000000000000e+02 4.537000000000000000e+03 2.985900415808373509e-11
1.320000000000000000e+02 4.647000000000000000e+03 2.749633853937893946e-11
1.330000000000000000e+02 4.767000000000000000e+03 2.597760895284295657e-11
1.340000000000000000e+02 4.897000000000000000e+03 2.513850239083126326e-11
1.350000000000000000e+02 5.038000000000000000e+03 2.474465077284548897e-11
1.360000000000000000e+02 5.190000000000000000e+03 2.451577829631901295e-11
1.370000000000000000e+02 5.355000000000000000e+03 2.415384559029121192e-11
1.380000000000000000e+02 5.534000000000000000e+03 2.339001214934910422e-11
1.390000000000000000e+02 5.730000000000000000e+03 2.202871218770496853e-11
1.400000000000000000e+02 5.945000000000000000e+03 1.999111987061041873e-11
1.410000000000000000e+02 6.184000000000000000e+03 1.733918564283953856e-11
1.420000000000000000e+02 6.321000000000000000e+03 1.890843037699596607e-11
1.430000000000000000e+02 6.471000000000000000e+03 1.736771837457240508e-11
1.440000000000000000e+02 6.557000000000000000e+03 1.827787921016010841e-11
1.450000000000000000e+02 6.650000000000000000e+03 1.735872556807294131e-11
1.460000000000000000e+02 6.752000000000000000e+03 1.615330091908617760e-11
1.470000000000000000e+02 6.864000000000000000e+03 1.468875021615190235e-11
1.480000000000000000e+02 6.987000000000000000e+03 1.301719843027626666e-11
1.490000000000000000e+02 7.123000000000000000e+03 1.121408521598254993e-11
1.500000000000000000e+02 7.274000000000000000e+03 9.375555887203290695e-12
1.510000000000000000e+02 7.443000000000000000e+03 7.608469410058660287e-12
1.520000000000000000e+02 7.632000000000000000e+03 6.018963105702823668e-12
1.530000000000000000e+02 7.844000000000000000e+03 4.696187883013180908e-12
1.540000000000000000e+02 8.082000000000000000e+03 3.698208406177627694e-12
1.550000000000000000e+02 8.347000000000000000e+03 3.038902463003978482e-12
1.560000000000000000e+02 8.639000000000000000e+03 2.684297228938703483e-12
1.570000000000000000e+02 8.957000000000000000e+03 2.556344025350654192e-12
1.580000000000000000e+02 9.302000000000000000e+03 2.549516153749209479e-12
1.590000000000000000e+02 9.676000000000000000e+03 2.552735800520622433e-12
1.600000000000000000e+02 1.008200000000000000e+04 2.479905170105212164e-12
1.610000000000000000e+02 1.030900000000000000e+04 2.646383112647754388e-12
1.620000000000000000e+02 1.043500000000000000e+04 2.700673018551924542e-12
1.630000000000000000e+02 1.050500000000000000e+04 2.699562795527299386e-12
1.640000000000000000e+02 1.058100000000000000e+04 2.834454893019255906e-12
1.650000000000000000e+02 1.066300000000000000e+04 2.947697641531021873e-12
1.660000000000000000e+02 1.075100000000000000e+04 3.029132500387277105e-12
1.670000000000000000e+02 1.084700000000000000e+04 3.068878484668857709e-12
1.680000000000000000e+02 1.095100000000000000e+04 3.058164832481224948e-12
1.690000000000000000e+02 1.106400000000000000e+04 2.990219183374165368e-12
1.700000000000000000e+02 1.118700000000000000e+04 2.861488823668878467e-12
1.710000000000000000e+02 1.132200000000000000e+04 2.672362331423983051e-12
1.720000000000000000e+02 1.147000000000000000e+04 2.428668377518761190e-12
1.730000000000000000e+02 1.163300000000000000e+04 2.141009591838383130e-12
1.740000000000000000e+02 1.181300000000000000e+04 1.825095630181294837e-12
1.750000000000000000e+02 1.201300000000000000e+04 1.500521928932130322e-12
1.760000000000000000e+02 1.223700000000000000e+04 1.189215392827236428e-12
1.770000000000000000e+02 1.248800000000000000e+04 9.121037258807973558e-13
1.780000000000000000e+02 1.276900000000000000e+04 6.862288515208092576e-13
1.790000000000000000e+02 1.308400000000000000e+04 5.223044219349048944e-13
1.800000000000000000e+02 1.343400000000000000e+04 4.221067939624845167e-13
1.810000000000000000e+02 1.381800000000000000e+04 3.780864510360970598e-13
1.820000000000000000e+02 1.423400000000000000e+04 3.748112931134528480e-13
1.830000000000000000e+02 1.468400000000000000e+04 3.915201496340614540e-13
1.840000000000000000e+02 1.517000000000000000e+04 4.074518500374324503e-13
1.850000000000000000e+02 1.569900000000000000e+04 4.059530489541884890e-13
1.860000000000000000e+02 1.627800000000000000e+04 3.786415625484096381e-13
1.870000000000000000e+02 1.691900000000000000e+04 3.265721026934897964e-13
1.880000000000000000e+02 1.726800000000000000e+04 3.646527524381326657e-13
1.890000000000000000e+02 1.745800000000000000e+04 3.827493877395227173e-13
1.900000000000000000e+02 1.756200000000000000e+04 3.890776589798861096e-13
1.910000000000000000e+02 1.767400000000000000e+04 3.941846848931618297e-13
1.920000000000000000e+02 1.779600000000000000e+04 3.930189507173054153e-13
1.930000000000000000e+02 1.792900000000000000e+04 3.844702334276917099e-13
1.940000000000000000e+02 1.807400000000000000e+04 3.685940441755519714e-13
1.950000000000000000e+02 1.815400000000000000e+04 3.784750290947158646e-13
1.960000000000000000e+02 1.824100000000000000e+04 3.682054661169331666e-13
1.970000000000000000e+02 1.833500000000000000e+04 3.533284775869560690e-13
1.980000000000000000e+02 1.843800000000000000e+04 3.341216192609408608e-13
1.990000000000000000e+02 1.855100000000000000e+04 3.105848911388875422e-13
2.000000000000000000e+02 1.867500000000000000e+04 2.831623824306461756e-13
2.010000000000000000e+02 1.881100000000000000e+04 2.527977827071481443e-13
2.020000000000000000e+02 1.896000000000000000e+04 2.205458038417873468e-13
2.030000000000000000e+02 1.904100000000000000e+04 2.324807013565077796e-13
2.040000000000000000e+02 1.913100000000000000e+04 2.109978858300110005e-13
2.050000000000000000e+02 1.922900000000000000e+04 1.886824030350453540e-13
2.060000000000000000e+02 1.933600000000000000e+04 1.663669202400797076e-13
2.070000000000000000e+02 1.939500000000000000e+04 1.740274591099932877e-13
2.080000000000000000e+02 1.946000000000000000e+04 1.590394482775536744e-13
2.090000000000000000e+02 1.952900000000000000e+04 1.442179708988078346e-13
2.100000000000000000e+02 1.957000000000000000e+04 1.491584633583897812e-13
2.110000000000000000e+02 1.961200000000000000e+04 1.391109449855321145e-13
2.120000000000000000e+02 1.965600000000000000e+04 1.292854712175994791e-13
2.130000000000000000e+02 1.968000000000000000e+04 1.325051179890124331e-13
2.140000000000000000e+02 1.971500000000000000e+04 1.257327575387989782e-13
2.150000000000000000e+02 1.974500000000000000e+04 1.189603970885855233e-13
2.160000000000000000e+02 3.974500000000000000e+04 1.210698208353733207e-13


==> data/CUR/CUR_a1a_L_1.331492e-01_mu_2.662985e-04_sigma_5.000000e-01_zeta_5.000000e-01_xi_zero_maxiter_20000_inneriter_20000.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 1.522867596895485787e-01
1.000000000000000000e+00 1.000000000000000000e+00 2.439814984368476880e-02
2.000000000000000000e+00 2.000000000000000000e+00 1.476502588089595447e-02
3.000000000000000000e+00 3.000000000000000000e+00 1.135629038600299845e-02
4.000000000000000000e+00 4.000000000000000000e+00 9.148070296005894608e-03
5.000000000000000000e+00 5.000000000000000000e+00 7.305338380523940245e-03
6.000000000000000000e+00 6.000000000000000000e+00 5.739750530334541967e-03
7.000000000000000000e+00 7.000000000000000000e+00 4.422632453036368094e-03
8.000000000000000000e+00 8.000000000000000000e+00 3.328271315258424234e-03
9.000000000000000000e+00 9.000000000000000000e+00 2.441815896822185916e-03
1.000000000000000000e+01 1.000000000000000000e+01 1.730989030437057874e-03
1.100000000000000000e+01 1.100000000000000000e+01 1.177180192887095078e-03
1.200000000000000000e+01 1.200000000000000000e+01 7.693394868365510675e-04
1.300000000000000000e+01 1.300000000000000000e+01 4.739625803882874244e-04
1.400000000000000000e+01 1.400000000000000000e+01 2.922757774191375724e-04
1.500000000000000000e+01 1.500000000000000000e+01 1.923657353434804484e-04
1.600000000000000000e+01 1.600000000000000000e+01 1.220153855123196074e-04
1.700000000000000000e+01 1.700000000000000000e+01 7.779296725879403240e-05
1.800000000000000000e+01 1.900000000000000000e+01 5.256773621425958609e-05
1.900000000000000000e+01 2.100000000000000000e+01 3.886134511837946448e-05
2.000000000000000000e+01 2.300000000000000000e+01 3.187423996814375826e-05
2.100000000000000000e+01 2.500000000000000000e+01 2.858245249209856453e-05
2.200000000000000000e+01 2.700000000000000000e+01 2.699773014591677622e-05
2.300000000000000000e+01 2.900000000000000000e+01 2.594003898143126818e-05
2.400000000000000000e+01 3.100000000000000000e+01 2.478359884922065604e-05
2.500000000000000000e+01 3.300000000000000000e+01 2.326909795741238796e-05
2.600000000000000000e+01 3.500000000000000000e+01 2.136068390096168557e-05
2.700000000000000000e+01 3.700000000000000000e+01 1.915084535447642011e-05
2.800000000000000000e+01 3.900000000000000000e+01 1.678398092702648725e-05
2.900000000000000000e+01 4.100000000000000000e+01 1.440686038539640279e-05
3.000000000000000000e+01 4.300000000000000000e+01 1.215938093102053585e-05
3.100000000000000000e+01 4.500000000000000000e+01 1.013783775555276989e-05
3.200000000000000000e+01 4.700000000000000000e+01 8.396780212915899710e-06
3.300000000000000000e+01 4.900000000000000000e+01 6.954577961570951317e-06
3.400000000000000000e+01 5.100000000000000000e+01 5.800219478990786826e-06
3.500000000000000000e+01 5.300000000000000000e+01 4.902204235601725912e-06
3.600000000000000000e+01 5.500000000000000000e+01 4.217250029858732319e-06
3.700000000000000000e+01 5.700000000000000000e+01 3.697861872542507200e-06
3.800000000000000000e+01 5.900000000000000000e+01 3.298197283341242070e-06
3.900000000000000000e+01 6.100000000000000000e+01 2.978119065299988932e-06
4.000000000000000000e+01 6.300000000000000000e+01 2.705539210556828777e-06
4.100000000000000000e+01 6.600000000000000000e+01 2.453354790932227303e-06
4.200000000000000000e+01 6.900000000000000000e+01 2.213448085985891822e-06
4.300000000000000000e+01 7.200000000000000000e+01 1.976903161671206277e-06
4.400000000000000000e+01 7.500000000000000000e+01 1.742365517254373941e-06
4.500000000000000000e+01 7.800000000000000000e+01 1.512855307195248855e-06
4.600000000000000000e+01 8.100000000000000000e+01 1.293677902025613946e-06
4.700000000000000000e+01 8.400000000000000000e+01 1.090772412892793142e-06
4.800000000000000000e+01 8.700000000000000000e+01 9.094385390318038276e-07
4.900000000000000000e+01 9.000000000000000000e+01 7.534644674844770407e-07
5.000000000000000000e+01 9.300000000000000000e+01 6.246689947531081089e-07
5.100000000000000000e+01 9.700000000000000000e+01 5.222436664231722148e-07
5.200000000000000000e+01 1.010000000000000000e+02 4.452466254578624216e-07
5.300000000000000000e+01 1.050000000000000000e+02 3.897439547762004963e-07
5.400000000000000000e+01 1.090000000000000000e+02 3.513552840339606576e-07
5.500000000000000000e+01 1.130000000000000000e+02 3.254608673119996354e-07
5.600000000000000000e+01 1.170000000000000000e+02 3.076553384828706328e-07
5.700000000000000000e+01 1.220000000000000000e+02 2.938223886972401999e-07
5.800000000000000000e+01 1.270000000000000000e+02 2.815383381982172750e-07
5.900000000000000000e+01 1.320000000000000000e+02 2.685165610416540005e-07
6.000000000000000000e+01 1.370000000000000000e+02 2.535915150647660710e-07
6.100000000000000000e+01 1.420000000000000000e+02 2.364109182306783907e-07
6.200000000000000000e+01 1.470000000000000000e+02 2.172293945279513139e-07
6.300000000000000000e+01 1.530000000000000000e+02 1.964593055459040727e-07
6.400000000000000000e+01 1.590000000000000000e+02 1.753488972910943744e-07
6.500000000000000000e+01 1.650000000000000000e+02 1.546064410939962386e-07
6.600000000000000000e+01 1.720000000000000000e+02 1.348294678127359703e-07
6.700000000000000000e+01 1.790000000000000000e+02 1.168655795469319969e-07
6.800000000000000000e+01 1.870000000000000000e+02 1.008474196928510480e-07
6.900000000000000000e+01 1.950000000000000000e+02 8.709265675310717825e-08
7.000000000000000000e+01 2.040000000000000000e+02 7.539177976356725708e-08
7.100000000000000000e+01 2.130000000000000000e+02 6.569079691320922620e-08
7.200000000000000000e+01 2.220000000000000000e+02 5.765824756531756634e-08
7.300000000000000000e+01 2.310000000000000000e+02 5.098071464981757117e-08
7.400000000000000000e+01 2.400000000000000000e+02 4.535881309442046927e-08
7.500000000000000000e+01 2.490000000000000000e+02 4.053600360931497448e-08
7.600000000000000000e+01 2.590000000000000000e+02 3.625847555532857314e-08
7.700000000000000000e+01 2.690000000000000000e+02 3.249804475524697978e-08
7.800000000000000000e+01 2.790000000000000000e+02 2.913051005970501706e-08
7.900000000000000000e+01 2.890000000000000000e+02 2.611812316422046365e-08
8.000000000000000000e+01 3.000000000000000000e+02 2.341090521440492012e-08
8.100000000000000000e+01 3.110000000000000000e+02 2.107971053266766148e-08
8.200000000000000000e+01 3.230000000000000000e+02 1.905789054346129774e-08
8.300000000000000000e+01 3.350000000000000000e+02 1.738080585012014012e-08
8.400000000000000000e+01 3.480000000000000000e+02 1.597140009135245009e-08
8.500000000000000000e+01 3.610000000000000000e+02 1.482374423211751946e-08
8.600000000000000000e+01 3.750000000000000000e+02 1.384762587930410405e-08
8.700000000000000000e+01 3.890000000000000000e+02 1.301393892649826967e-08
8.800000000000000000e+01 4.030000000000000000e+02 1.225254281367327280e-08
8.900000000000000000e+01 4.170000000000000000e+02 1.151377287955668294e-08
9.000000000000000000e+01 4.320000000000000000e+02 1.074709310433519249e-08
9.100000000000000000e+01 4.470000000000000000e+02 9.955372248793281642e-09
9.200000000000000000e+01 4.620000000000000000e+02 9.121974009485001034e-09
9.300000000000000000e+01 4.780000000000000000e+02 8.242575899597426314e-09
9.400000000000000000e+01 4.940000000000000000e+02 7.355109465922993195e-09
9.500000000000000000e+01 5.110000000000000000e+02 6.466795154924653843e-09
9.600000000000000000e+01 5.290000000000000000e+02 5.612963094314693535e-09
9.700000000000000000e+01 5.470000000000000000e+02 4.825131683094951995e-09
9.800000000000000000e+01 5.660000000000000000e+02 4.113038964970172628e-09
9.900000000000000000e+01 5.860000000000000000e+02 3.496234246558316272e-09
1.000000000000000000e+02 6.070000000000000000e+02 2.981428659509788304e-09
1.010000000000000000e+02 6.280000000000000000e+02 2.569895130033472697e-09
1.020000000000000000e+02 6.500000000000000000e+02 2.248791597381227803e-09
1.030000000000000000e+02 6.720000000000000000e+02 2.009527377833109085e-09
1.040000000000000000e+02 6.950000000000000000e+02 1.832738794060873033e-09
1.050000000000000000e+02 7.180000000000000000e+02 1.704591967577329115e-09
1.060000000000000000e+02 7.410000000000000000e+02 1.607649346979656002e-09
1.070000000000000000e+02 7.640000000000000000e+02 1.527899529119025601e-09
1.080000000000000000e+02 7.870000000000000000e+02 1.454452558391494676e-09
1.090000000000000000e+02 8.100000000000000000e+02 1.379820535607478860e-09
1.100000000000000000e+02 8.340000000000000000e+02 1.298729679355403732e-09
1.110000000000000000e+02 8.580000000000000000e+02 1.211953593038828103e-09
1.120000000000000000e+02 8.830000000000000000e+02 1.118708459202366612e-09
1.130000000000000000e+02 9.080000000000000000e+02 1.022943285633459709e-09
1.140000000000000000e+02 9.340000000000000000e+02 9.265260780821904518e-10
1.150000000000000000e+02 9.610000000000000000e+02 8.333446710473424446e-10
1.160000000000000000e+02 9.890000000000000000e+02 7.462095941157542711e-10
1.170000000000000000e+02 1.017000000000000000e+03 6.674002461792838403e-10
1.180000000000000000e+02 1.046000000000000000e+03 5.973832539751811055e-10
1.190000000000000000e+02 1.076000000000000000e+03 5.365802246970474698e-10
1.200000000000000000e+02 1.107000000000000000e+03 4.843555001521337999e-10
1.210000000000000000e+02 1.138000000000000000e+03 4.396241148896251616e-10
1.220000000000000000e+02 1.170000000000000000e+03 4.006332487982433577e-10
1.230000000000000000e+02 1.203000000000000000e+03 3.659717529025385829e-10
1.240000000000000000e+02 1.236000000000000000e+03 3.343453847115540611e-10
1.250000000000000000e+02 1.270000000000000000e+03 3.045407814816769587e-10
1.260000000000000000e+02 1.304000000000000000e+03 2.760034423232582412e-10
1.270000000000000000e+02 1.339000000000000000e+03 2.483240835182698447e-10
1.280000000000000000e+02 1.375000000000000000e+03 2.215939653993359570e-10
1.290000000000000000e+02 1.412000000000000000e+03 1.960966944380970745e-10
1.300000000000000000e+02 1.450000000000000000e+03 1.722534892500959813e-10
1.310000000000000000e+02 1.489000000000000000e+03 1.505213176322683921e-10
1.320000000000000000e+02 1.529000000000000000e+03 1.312994157842695131e-10
1.330000000000000000e+02 1.570000000000000000e+03 1.148585115906541887e-10
1.340000000000000000e+02 1.612000000000000000e+03 1.012994688132096144e-10
1.350000000000000000e+02 1.655000000000000000e+03 9.054013094811352858e-11
1.360000000000000000e+02 1.699000000000000000e+03 8.232958759180064590e-11
1.370000000000000000e+02 1.744000000000000000e+03 7.628242482127234325e-11
1.380000000000000000e+02 1.790000000000000000e+03 7.192618722839938528e-11
1.390000000000000000e+02 1.836000000000000000e+03 6.875466862510393184e-11
1.400000000000000000e+02 1.883000000000000000e+03 6.627071114095883786e-11
1.410000000000000000e+02 1.930000000000000000e+03 6.404254904168737994e-11
1.420000000000000000e+02 1.977000000000000000e+03 6.172024002992770875e-11
1.430000000000000000e+02 2.024000000000000000e+03 5.906053424098445248e-11
1.440000000000000000e+02 2.072000000000000000e+03 5.592742935434102947e-11
1.450000000000000000e+02 2.120000000000000000e+03 5.229067179257640419e-11
1.460000000000000000e+02 2.169000000000000000e+03 4.819922239107654605e-11
1.470000000000000000e+02 2.219000000000000000e+03 4.376937701167094019e-11
1.480000000000000000e+02 2.270000000000000000e+03 3.915490154327017081e-11
1.490000000000000000e+02 2.322000000000000000e+03 3.452510499712957426e-11
1.500000000000000000e+02 2.375000000000000000e+03 3.004413384743997995e-11
1.510000000000000000e+02 2.429000000000000000e+03 2.585481828631941426e-11
1.520000000000000000e+02 2.484000000000000000e+03 2.206840266083531787e-11
1.530000000000000000e+02 2.541000000000000000e+03 1.875727351219325101e-11
1.540000000000000000e+02 2.599000000000000000e+03 1.595606979876151854e-11
1.550000000000000000e+02 2.659000000000000000e+03 1.366362578636426406e-11
1.560000000000000000e+02 2.720000000000000000e+03 1.184963238642922079e-11
1.570000000000000000e+02 2.782000000000000000e+03 1.046113196068176876e-11
1.580000000000000000e+02 2.845000000000000000e+03 9.431844194551786131e-12
1.590000000000000000e+02 2.908000000000000000e+03 8.689216013380018921e-12
1.600000000000000000e+02 2.972000000000000000e+03 8.160583320204750635e-12
1.610000000000000000e+02 3.036000000000000000e+03 7.778777622036159300e-12
1.620000000000000000e+02 3.100000000000000000e+03 7.485956299291274263e-12
1.630000000000000000e+02 3.165000000000000000e+03 7.234934873423526369e-12
1.640000000000000000e+02 3.230000000000000000e+03 6.990463763401066899e-12
1.650000000000000000e+02 3.296000000000000000e+03 6.728118062682142408e-12
1.660000000000000000e+02 3.362000000000000000e+03 6.433797938854013410e-12
1.670000000000000000e+02 3.429000000000000000e+03 6.101563698734935315e-12
1.680000000000000000e+02 3.496000000000000000e+03 5.732136987290914476e-12
1.690000000000000000e+02 3.564000000000000000e+03 5.330791363888920387e-12
1.700000000000000000e+02 3.633000000000000000e+03 4.906242079272260526e-12
1.710000000000000000e+02 3.703000000000000000e+03 4.468481140662561302e-12
1.720000000000000000e+02 3.774000000000000000e+03 4.028055666793761702e-12
1.730000000000000000e+02 3.846000000000000000e+03 3.595457265248569456e-12
1.740000000000000000e+02 3.919000000000000000e+03 3.179734253677679590e-12
1.750000000000000000e+02 3.993000000000000000e+03 2.788880237858393230e-12
1.760000000000000000e+02 4.068000000000000000e+03 2.429167977879842510e-12
1.770000000000000000e+02 4.144000000000000000e+03 2.105093876991759316e-12
1.780000000000000000e+02 4.221000000000000000e+03 1.819377981604475281e-12
1.790000000000000000e+02 4.299000000000000000e+03 1.573130514742615560e-12
1.800000000000000000e+02 4.378000000000000000e+03 1.365629831440173803e-12
1.810000000000000000e+02 4.458000000000000000e+03 1.195155086008981016e-12
1.820000000000000000e+02 4.539000000000000000e+03 1.058375609375161730e-12
1.830000000000000000e+02 4.621000000000000000e+03 9.514611321037591551e-13
1.840000000000000000e+02 4.704000000000000000e+03 8.698597397938101494e-13
1.850000000000000000e+02 4.788000000000000000e+03 8.084644065320389927e-13
1.860000000000000000e+02 4.872000000000000000e+03 7.625566844637887698e-13
1.870000000000000000e+02 4.957000000000000000e+03 7.274181257344025653e-13
1.880000000000000000e+02 5.042000000000000000e+03 6.987188605478422687e-13
1.890000000000000000e+02 5.128000000000000000e+03 6.729061752253073792e-13
1.900000000000000000e+02 5.214000000000000000e+03 6.472600233564662631e-13
1.910000000000000000e+02 5.300000000000000000e+03 6.196709811945311230e-13
1.920000000000000000e+02 5.387000000000000000e+03 5.888622922611830290e-13
1.930000000000000000e+02 5.475000000000000000e+03 5.545008896490344341e-13
1.940000000000000000e+02 5.563000000000000000e+03 5.164757510556228226e-13
1.950000000000000000e+02 5.652000000000000000e+03 4.756750549006483197e-13
1.960000000000000000e+02 5.742000000000000000e+03 4.331535130575048242e-13
1.970000000000000000e+02 5.833000000000000000e+03 3.897437927946612035e-13
1.980000000000000000e+02 5.925000000000000000e+03 3.468891840441301611e-13
1.990000000000000000e+02 6.018000000000000000e+03 3.059774655866931425e-13
2.000000000000000000e+02 6.112000000000000000e+03 2.677302823883564997e-13
2.010000000000000000e+02 6.208000000000000000e+03 2.328692794151265844e-13
2.020000000000000000e+02 6.304000000000000000e+03 2.020605904817784904e-13
2.030000000000000000e+02 6.402000000000000000e+03 1.755262601932372490e-13
2.040000000000000000e+02 6.501000000000000000e+03 1.533217997007341182e-13
2.050000000000000000e+02 6.600000000000000000e+03 1.351141420968815510e-13
2.060000000000000000e+02 6.700000000000000000e+03 1.204591981718294846e-13
2.070000000000000000e+02 6.802000000000000000e+03 1.089683898669591144e-13
2.080000000000000000e+02 6.903000000000000000e+03 9.986456106503283081e-14
2.090000000000000000e+02 7.006000000000000000e+03 9.287015600989434461e-14
2.100000000000000000e+02 7.108000000000000000e+03 8.726352973553730408e-14
2.110000000000000000e+02 7.211000000000000000e+03 8.260059303211164661e-14
2.120000000000000000e+02 7.316000000000000000e+03 7.838174553853605175e-14
2.130000000000000000e+02 7.421000000000000000e+03 7.455147610357926169e-14
2.140000000000000000e+02 7.527000000000000000e+03 7.049916206369744032e-14
2.150000000000000000e+02 7.634000000000000000e+03 6.650235917504687677e-14
2.160000000000000000e+02 7.741000000000000000e+03 6.222800053024002409e-14
2.170000000000000000e+02 7.848000000000000000e+03 5.789813073420191358e-14
2.180000000000000000e+02 7.955000000000000000e+03 5.334621633323877177e-14
2.190000000000000000e+02 8.064000000000000000e+03 4.879430193227562995e-14
2.200000000000000000e+02 8.175000000000000000e+03 4.424238753131248814e-14
2.210000000000000000e+02 8.285000000000000000e+03 3.991251773527437763e-14
2.220000000000000000e+02 8.393000000000000000e+03 3.591571484662381408e-14
2.230000000000000000e+02 8.503000000000000000e+03 3.191891195797325054e-14
2.240000000000000000e+02 8.614000000000000000e+03 2.847722058163526526e-14
2.250000000000000000e+02 8.726000000000000000e+03 2.547961841514734260e-14
2.260000000000000000e+02 8.842000000000000000e+03 2.259303855112193560e-14
2.270000000000000000e+02 8.961000000000000000e+03 2.020605904817784904e-14
2.280000000000000000e+02 9.075000000000000000e+03 1.809663530139005161e-14
2.290000000000000000e+02 9.199000000000000000e+03 1.637578961322105897e-14
2.300000000000000000e+02 9.317000000000000000e+03 1.487698852997709764e-14
2.310000000000000000e+02 9.439000000000000000e+03 1.365574320288942545e-14
2.320000000000000000e+02 9.559000000000000000e+03 1.243449787580175325e-14
2.330000000000000000e+02 2.955900000000000000e+04 1.149080830487037019e-14


==> data/CUR/CUR_a1a_L_1.331492e-01_mu_2.662985e-04_sigma_5.000000e-01_zeta_5.000000e-01_xi_zero_maxiter_20000_inneriter_20000_backtrack.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 1.522867596895485787e-01
1.000000000000000000e+00 1.000000000000000000e+00 2.439814984368476880e-02
2.000000000000000000e+00 2.000000000000000000e+00 1.395730806644263078e-02
3.000000000000000000e+00 3.000000000000000000e+00 2.032881369525324500e-02
4.000000000000000000e+00 4.000000000000000000e+00 1.489896939216156513e-02
5.000000000000000000e+00 5.000000000000000000e+00 1.147972954899567632e-02
6.000000000000000000e+00 6.000000000000000000e+00 9.313694419593676610e-03
7.000000000000000000e+00 7.000000000000000000e+00 7.559400497330337476e-03
8.000000000000000000e+00 8.000000000000000000e+00 5.984055779419128474e-03
9.000000000000000000e+00 9.000000000000000000e+00 4.589731982413802758e-03
1.000000000000000000e+01 1.000000000000000000e+01 3.385860749876901110e-03
1.100000000000000000e+01 1.100000000000000000e+01 2.384277775878518302e-03
1.200000000000000000e+01 1.200000000000000000e+01 1.574470010685669052e-03
1.300000000000000000e+01 1.300000000000000000e+01 9.612390207527909958e-04
1.400000000000000000e+01 1.400000000000000000e+01 5.288600473272730973e-04
1.500000000000000000e+01 1.500000000000000000e+01 2.758977342792179321e-04
1.600000000000000000e+01 1.600000000000000000e+01 3.320096823277718379e-04
1.700000000000000000e+01 1.700000000000000000e+01 2.242190808319222128e-04
1.800000000000000000e+01 1.800000000000000000e+01 1.424440114657921086e-04
1.900000000000000000e+01 1.900000000000000000e+01 1.673782191215500426e-04
2.000000000000000000e+01 2.000000000000000000e+01 1.200840374693257218e-04
2.100000000000000000e+01 2.100000000000000000e+01 8.437632715957432694e-05
2.200000000000000000e+01 2.300000000000000000e+01 6.035181048286153427e-05
2.300000000000000000e+01 2.500000000000000000e+01 4.527927006936494081e-05
2.400000000000000000e+01 2.700000000000000000e+01 3.615895469005758756e-05
2.500000000000000000e+01 2.900000000000000000e+01 3.097505932520006056e-05
2.600000000000000000e+01 3.100000000000000000e+01 2.818759331324471873e-05
2.700000000000000000e+01 3.300000000000000000e+01 2.647580192899345874e-05
2.800000000000000000e+01 3.500000000000000000e+01 2.489369516300854457e-05
2.900000000000000000e+01 3.700000000000000000e+01 2.291677412497028499e-05
3.000000000000000000e+01 3.900000000000000000e+01 2.036212074479903933e-05
3.100000000000000000e+01 4.100000000000000000e+01 1.732735477222302478e-05
3.200000000000000000e+01 4.300000000000000000e+01 1.407289195304306517e-05
3.300000000000000000e+01 4.500000000000000000e+01 1.093291671122598174e-05
3.400000000000000000e+01 4.700000000000000000e+01 8.201008951325139407e-06
3.500000000000000000e+01 5.000000000000000000e+01 6.015620864496806774e-06
3.600000000000000000e+01 5.300000000000000000e+01 4.427628772230018939e-06
3.700000000000000000e+01 5.600000000000000000e+01 3.337238753842175498e-06
3.800000000000000000e+01 6.000000000000000000e+01 2.577041553208925251e-06
3.900000000000000000e+01 6.400000000000000000e+01 2.010908300764668866e-06
4.000000000000000000e+01 6.800000000000000000e+01 1.532919783830966054e-06
4.100000000000000000e+01 7.300000000000000000e+01 1.098156966639063370e-06
4.200000000000000000e+01 7.900000000000000000e+01 7.250477795373022616e-07
4.300000000000000000e+01 8.700000000000000000e+01 4.404184361095353495e-07
4.400000000000000000e+01 9.200000000000000000e+01 5.319556765082111838e-07
4.500000000000000000e+01 9.800000000000000000e+01 3.767172631063964161e-07
4.600000000000000000e+01 1.030000000000000000e+02 4.256728940998932842e-07
4.700000000000000000e+01 1.080000000000000000e+02 3.368584838847610285e-07
4.800000000000000000e+01 1.140000000000000000e+02 2.660052416669778097e-07
4.900000000000000000e+01 1.210000000000000000e+02 2.138642603566331957e-07
5.000000000000000000e+01 1.280000000000000000e+02 1.784584898190111346e-07
5.100000000000000000e+01 1.360000000000000000e+02 1.549712699278060768e-07
5.200000000000000000e+01 1.450000000000000000e+02 1.383709448132819375e-07
5.300000000000000000e+01 1.550000000000000000e+02 1.239138140984863412e-07
5.400000000000000000e+01 1.660000000000000000e+02 1.085430053615610291e-07
5.500000000000000000e+01 1.790000000000000000e+02 9.123245930942047721e-08
5.600000000000000000e+01 1.940000000000000000e+02 7.298378568165730940e-08
5.700000000000000000e+01 2.120000000000000000e+02 5.534276986685071620e-08
5.800000000000000000e+01 2.340000000000000000e+02 3.987152258355664003e-08
5.900000000000000000e+01 2.620000000000000000e+02 2.742511667763736227e-08
6.000000000000000000e+01 2.970000000000000000e+02 1.814140832001598369e-08
6.100000000000000000e+01 3.400000000000000000e+02 1.164455071256398355e-08
6.200000000000000000e+01 3.920000000000000000e+02 7.413045732818090983e-09
6.300000000000000000e+01 4.540000000000000000e+02 4.951355270232937755e-09
6.400000000000000000e+01 4.950000000000000000e+02 5.604296304806410944e-09
6.500000000000000000e+01 5.220000000000000000e+02 6.116470219197367442e-09
6.600000000000000000e+01 5.400000000000000000e+02 6.474431268888025670e-09
6.700000000000000000e+01 5.580000000000000000e+02 5.805597669272799521e-09
6.800000000000000000e+01 5.770000000000000000e+02 5.256450330559658823e-09
6.900000000000000000e+01 5.970000000000000000e+02 4.814492027271910501e-09
7.000000000000000000e+01 6.180000000000000000e+02 4.452933244358803222e-09
7.100000000000000000e+01 6.400000000000000000e+02 4.141111176192424637e-09
7.200000000000000000e+01 6.640000000000000000e+02 3.846328144874178179e-09
7.300000000000000000e+01 6.900000000000000000e+02 3.553290051083735079e-09
7.400000000000000000e+01 7.190000000000000000e+02 3.243509683059642157e-09
7.500000000000000000e+01 7.520000000000000000e+02 2.908390028810714512e-09
7.600000000000000000e+01 7.890000000000000000e+02 2.546509059175861012e-09
7.700000000000000000e+01 8.310000000000000000e+02 2.156105682882270003e-09
7.800000000000000000e+01 8.780000000000000000e+02 1.753107436996970137e-09
7.900000000000000000e+01 9.320000000000000000e+02 1.358382017979664624e-09
8.000000000000000000e+01 9.930000000000000000e+02 1.006525363056454125e-09
8.100000000000000000e+01 1.063000000000000000e+03 7.191979789489266750e-10
8.200000000000000000e+01 1.144000000000000000e+03 5.065279862215277262e-10
8.300000000000000000e+01 1.236000000000000000e+03 3.631648315405300309e-10
8.400000000000000000e+01 1.340000000000000000e+03 2.714238278578307018e-10
8.500000000000000000e+01 1.405000000000000000e+03 3.012092242293817890e-10
8.600000000000000000e+01 1.476000000000000000e+03 2.574730428861471410e-10
8.700000000000000000e+01 1.555000000000000000e+03 2.233397911055590157e-10
8.800000000000000000e+01 1.642000000000000000e+03 1.940360649932415527e-10
8.900000000000000000e+01 1.695000000000000000e+03 2.063889614767333569e-10
9.000000000000000000e+01 1.753000000000000000e+03 1.898798340782548166e-10
9.100000000000000000e+01 1.817000000000000000e+03 1.725183884637715437e-10
9.200000000000000000e+01 1.887000000000000000e+03 1.540904071006821141e-10
9.300000000000000000e+01 1.965000000000000000e+03 1.348214317964391284e-10
9.400000000000000000e+01 2.052000000000000000e+03 1.153269146847435422e-10
9.500000000000000000e+01 2.150000000000000000e+03 9.626888175517933632e-11
9.600000000000000000e+01 2.261000000000000000e+03 7.824224601549190083e-11
9.700000000000000000e+01 2.386000000000000000e+03 6.169503796726871769e-11
9.800000000000000000e+01 2.528000000000000000e+03 4.695827060530177732e-11
9.900000000000000000e+01 2.690000000000000000e+03 3.434652562361861783e-11
1.000000000000000000e+02 2.876000000000000000e+03 2.416961075724088914e-11
1.010000000000000000e+02 2.982000000000000000e+03 2.759104056337946531e-11
1.020000000000000000e+02 3.101000000000000000e+03 2.176930857800130070e-11
1.030000000000000000e+02 3.235000000000000000e+03 1.700012353111901575e-11
1.040000000000000000e+02 3.311000000000000000e+03 1.859407072757335300e-11
1.050000000000000000e+02 3.395000000000000000e+03 1.585170883444675383e-11
1.060000000000000000e+02 3.488000000000000000e+03 1.357197687568145739e-11
1.070000000000000000e+02 3.591000000000000000e+03 1.175504138473115745e-11
1.080000000000000000e+02 3.705000000000000000e+03 1.036049024349949832e-11
1.090000000000000000e+02 3.831000000000000000e+03 9.304002013266199356e-12
1.100000000000000000e+02 3.970000000000000000e+03 8.466394252337750004e-12
1.110000000000000000e+02 4.122000000000000000e+03 7.712663840919731228e-12
1.120000000000000000e+02 4.290000000000000000e+03 6.922962203503857381e-12
1.130000000000000000e+02 4.475000000000000000e+03 6.022238263625467880e-12
1.140000000000000000e+02 4.681000000000000000e+03 5.000999614424017636e-12
1.150000000000000000e+02 4.912000000000000000e+03 3.916367230516470954e-12
1.160000000000000000e+02 5.173000000000000000e+03 2.869759985202335884e-12
1.170000000000000000e+02 5.471000000000000000e+03 1.968036844601783741e-12
1.180000000000000000e+02 5.813000000000000000e+03 1.284583550642537375e-12
1.190000000000000000e+02 6.204000000000000000e+03 8.356648706353553280e-13
1.200000000000000000e+02 6.416000000000000000e+03 9.721667915130183246e-13
1.210000000000000000e+02 6.532000000000000000e+03 1.070199484587419647e-12
1.220000000000000000e+02 6.660000000000000000e+03 8.965050923848139064e-13
1.230000000000000000e+02 6.801000000000000000e+03 7.633338405810263794e-13
1.240000000000000000e+02 6.957000000000000000e+03 6.662448370775564399e-13
1.250000000000000000e+02 7.128000000000000000e+03 5.975220318532592501e-13
1.260000000000000000e+02 7.316000000000000000e+03 5.471179065352771431e-13
1.270000000000000000e+02 7.522000000000000000e+03 5.049294315995211946e-13
1.280000000000000000e+02 7.748000000000000000e+03 4.617417559416026052e-13
1.290000000000000000e+02 7.997000000000000000e+03 4.116151863797767874e-13
1.300000000000000000e+02 8.272000000000000000e+03 3.529398995283372642e-13
1.310000000000000000e+02 8.578000000000000000e+03 2.879363414365343488e-13
1.320000000000000000e+02 8.920000000000000000e+03 2.219890937738000503e-13
1.330000000000000000e+02 9.304000000000000000e+03 1.612598943268039875e-13
1.340000000000000000e+02 9.738000000000000000e+03 1.112443470674406854e-13
1.350000000000000000e+02 9.970000000000000000e+03 1.275646255294304865e-13
1.360000000000000000e+02 1.022800000000000000e+04 9.842127113302012731e-14
1.370000000000000000e+02 1.051600000000000000e+04 7.521760991835435561e-14
1.380000000000000000e+02 1.067000000000000000e+04 8.276712648580542009e-14
1.390000000000000000e+02 1.084000000000000000e+04 6.933342788784102595e-14
1.400000000000000000e+02 1.093000000000000000e+04 7.360778653264787863e-14
1.410000000000000000e+02 1.103100000000000000e+04 6.566969190657800937e-14
1.420000000000000000e+02 1.108300000000000000e+04 6.816769371198461158e-14
1.430000000000000000e+02 1.114100000000000000e+04 6.317169010117140715e-14
1.440000000000000000e+02 1.120700000000000000e+04 5.861977570020826533e-14
1.450000000000000000e+02 1.127900000000000000e+04 5.462297281155770179e-14
1.460000000000000000e+02 1.136000000000000000e+04 5.101474798152594303e-14
1.470000000000000000e+02 1.144600000000000000e+04 4.801714581503802037e-14
1.480000000000000000e+02 1.149000000000000000e+04 4.907185768843191909e-14
1.490000000000000000e+02 3.149000000000000000e+04 4.968248035197575518e-14


==> data/CUR/CUR_a1a_L_1.331492e-01_mu_2.662985e-04_sigma_5.000000e-01_zeta_5.000000e-01_xi_zero_maxiter_20000_inneriter_20000_no_mu.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 1.522867596895485787e-01
1.000000000000000000e+00 1.000000000000000000e+00 2.439814984368476880e-02
2.000000000000000000e+00 2.000000000000000000e+00 1.476651483399210596e-02
3.000000000000000000e+00 3.000000000000000000e+00 1.135698073897095650e-02
4.000000000000000000e+00 4.000000000000000000e+00 9.147700885247633806e-03
5.000000000000000000e+00 5.000000000000000000e+00 7.303221968052830970e-03
6.000000000000000000e+00 6.000000000000000000e+00 5.735219611986530630e-03
7.000000000000000000e+00 7.000000000000000000e+00 4.415250414614546592e-03
8.000000000000000000e+00 8.000000000000000000e+00 3.317920756341075084e-03
9.000000000000000000e+00 9.000000000000000000e+00 2.428813968926912814e-03
1.000000000000000000e+01 1.000000000000000000e+01 1.715703061567763754e-03
1.100000000000000000e+01 1.100000000000000000e+01 1.160798906753968129e-03
1.200000000000000000e+01 1.200000000000000000e+01 7.529035486738000493e-04
1.300000000000000000e+01 1.300000000000000000e+01 4.586728922835181521e-04
1.400000000000000000e+01 1.400000000000000000e+01 2.824768783198927657e-04
1.500000000000000000e+01 1.500000000000000000e+01 1.839369295566495310e-04
1.600000000000000000e+01 1.600000000000000000e+01 1.153159055201635752e-04
1.700000000000000000e+01 1.800000000000000000e+01 7.355661614677488913e-05
1.800000000000000000e+01 2.000000000000000000e+01 5.064124410286696687e-05
1.900000000000000000e+01 2.200000000000000000e+01 3.896538908698676806e-05
2.000000000000000000e+01 2.400000000000000000e+01 3.367373370505299945e-05
2.100000000000000000e+01 2.600000000000000000e+01 3.170242982380999663e-05
2.200000000000000000e+01 2.800000000000000000e+01 3.106102929539833468e-05
2.300000000000000000e+01 3.000000000000000000e+01 3.058706556968715518e-05
2.400000000000000000e+01 3.200000000000000000e+01 2.969595072110919887e-05
2.500000000000000000e+01 3.400000000000000000e+01 2.817814744343616340e-05
2.600000000000000000e+01 3.600000000000000000e+01 2.606319270931356513e-05
2.700000000000000000e+01 3.800000000000000000e+01 2.350406481343991771e-05
2.800000000000000000e+01 4.000000000000000000e+01 2.069979630020535311e-05
2.900000000000000000e+01 4.200000000000000000e+01 1.786317519253399766e-05
3.000000000000000000e+01 4.400000000000000000e+01 1.517203280820833555e-05
3.100000000000000000e+01 4.600000000000000000e+01 1.275101387698818201e-05
3.200000000000000000e+01 4.800000000000000000e+01 1.067263728610212681e-05
3.300000000000000000e+01 5.000000000000000000e+01 8.962001145917941614e-06
3.400000000000000000e+01 5.200000000000000000e+01 7.605978414593206338e-06
3.500000000000000000e+01 5.400000000000000000e+01 6.564447619872293416e-06
3.600000000000000000e+01 5.600000000000000000e+01 5.781497745938057875e-06
3.700000000000000000e+01 5.800000000000000000e+01 5.195263376944758704e-06
3.800000000000000000e+01 6.000000000000000000e+01 4.745749112189390218e-06
3.900000000000000000e+01 6.200000000000000000e+01 4.380402404191574561e-06
4.000000000000000000e+01 6.400000000000000000e+01 4.057498183718255547e-06
4.100000000000000000e+01 6.600000000000000000e+01 3.747512083429604957e-06
4.200000000000000000e+01 6.800000000000000000e+01 3.432994244101372772e-06
4.300000000000000000e+01 7.000000000000000000e+01 3.107235865495994176e-06
4.400000000000000000e+01 7.200000000000000000e+01 2.772145868634723342e-06
4.500000000000000000e+01 7.400000000000000000e+01 2.435671023648389166e-06
4.600000000000000000e+01 7.600000000000000000e+01 2.109102048897248949e-06
4.700000000000000000e+01 7.900000000000000000e+01 1.801901942877215390e-06
4.800000000000000000e+01 8.200000000000000000e+01 1.529736548655513673e-06
4.900000000000000000e+01 8.500000000000000000e+01 1.298879334532543339e-06
5.000000000000000000e+01 8.800000000000000000e+01 1.113168908717376837e-06
5.100000000000000000e+01 9.100000000000000000e+01 9.726966865852837429e-07
5.200000000000000000e+01 9.400000000000000000e+01 8.739057995588161987e-07
5.300000000000000000e+01 9.700000000000000000e+01 8.103306615159233672e-07
5.400000000000000000e+01 1.000000000000000000e+02 7.736418550785550963e-07
5.500000000000000000e+01 1.030000000000000000e+02 7.547825220943771285e-07
5.600000000000000000e+01 1.060000000000000000e+02 7.450327115798849320e-07
5.700000000000000000e+01 1.090000000000000000e+02 7.368733793144954802e-07
5.800000000000000000e+01 1.120000000000000000e+02 7.245722054571857029e-07
5.900000000000000000e+01 1.160000000000000000e+02 7.036688778883082307e-07
6.000000000000000000e+01 1.200000000000000000e+02 6.739293095248122256e-07
6.100000000000000000e+01 1.240000000000000000e+02 6.349376369674253340e-07
6.200000000000000000e+01 1.280000000000000000e+02 5.882078535912604877e-07
6.300000000000000000e+01 1.320000000000000000e+02 5.362358485583307299e-07
6.400000000000000000e+01 1.360000000000000000e+02 4.819379166298709549e-07
6.500000000000000000e+01 1.400000000000000000e+02 4.281910820358447722e-07
6.600000000000000000e+01 1.450000000000000000e+02 3.770783239542829790e-07
6.700000000000000000e+01 1.500000000000000000e+02 3.311129204708329610e-07
6.800000000000000000e+01 1.550000000000000000e+02 2.911596798660376351e-07
6.900000000000000000e+01 1.600000000000000000e+02 2.576146903021658829e-07
7.000000000000000000e+01 1.660000000000000000e+02 2.300121978993097116e-07
7.100000000000000000e+01 1.720000000000000000e+02 2.080865616482796554e-07
7.200000000000000000e+01 1.780000000000000000e+02 1.907207220486206722e-07
7.300000000000000000e+01 1.840000000000000000e+02 1.768397135948340804e-07
7.400000000000000000e+01 1.900000000000000000e+02 1.654264372707991981e-07
7.500000000000000000e+01 1.960000000000000000e+02 1.556250059375763328e-07
7.600000000000000000e+01 2.020000000000000000e+02 1.468062947318493627e-07
7.700000000000000000e+01 2.080000000000000000e+02 1.385851716162456171e-07
7.800000000000000000e+01 2.140000000000000000e+02 1.307960422747278528e-07
7.900000000000000000e+01 2.200000000000000000e+02 1.234390746840396957e-07
8.000000000000000000e+01 2.260000000000000000e+02 1.166114623196712330e-07
8.100000000000000000e+01 2.320000000000000000e+02 1.104376742278034840e-07
8.200000000000000000e+01 2.390000000000000000e+02 1.049072342884649345e-07
8.300000000000000000e+01 2.460000000000000000e+02 1.002126344684661774e-07
8.400000000000000000e+01 2.530000000000000000e+02 9.620511703944956139e-08
8.500000000000000000e+01 2.610000000000000000e+02 9.263801242775926426e-08
8.600000000000000000e+01 2.690000000000000000e+02 8.939160678345103861e-08
8.700000000000000000e+01 2.770000000000000000e+02 8.619517050112435186e-08
8.800000000000000000e+01 2.850000000000000000e+02 8.280303936958333111e-08
8.900000000000000000e+01 2.930000000000000000e+02 7.902007503890473572e-08
9.000000000000000000e+01 3.020000000000000000e+02 7.467309987019277173e-08
9.100000000000000000e+01 3.110000000000000000e+02 6.979412392471573412e-08
9.200000000000000000e+01 3.200000000000000000e+02 6.442620198443549384e-08
9.300000000000000000e+01 3.290000000000000000e+02 5.871454988870539182e-08
9.400000000000000000e+01 3.390000000000000000e+02 5.281651488386884807e-08
9.500000000000000000e+01 3.490000000000000000e+02 4.704644379627254125e-08
9.600000000000000000e+01 3.600000000000000000e+02 4.157836358542610355e-08
9.700000000000000000e+01 3.710000000000000000e+02 3.669853398946543166e-08
9.800000000000000000e+01 3.830000000000000000e+02 3.250860952652701030e-08
9.900000000000000000e+01 3.950000000000000000e+02 2.917203562047276932e-08
1.000000000000000000e+02 4.070000000000000000e+02 2.668746706957492165e-08
1.010000000000000000e+02 4.190000000000000000e+02 2.500423695872555641e-08
1.020000000000000000e+02 4.310000000000000000e+02 2.401114235217605142e-08
1.030000000000000000e+02 4.430000000000000000e+02 2.355250511287820814e-08
1.040000000000000000e+02 4.550000000000000000e+02 2.344872579440604454e-08
1.050000000000000000e+02 4.670000000000000000e+02 2.351742678374790785e-08
1.060000000000000000e+02 4.790000000000000000e+02 2.359252526673571992e-08
1.070000000000000000e+02 4.900000000000000000e+02 2.357464773394823965e-08
1.080000000000000000e+02 5.010000000000000000e+02 2.330484788481967939e-08
1.090000000000000000e+02 5.120000000000000000e+02 2.276381644295000228e-08
1.100000000000000000e+02 5.240000000000000000e+02 2.191456194289287396e-08
1.110000000000000000e+02 5.360000000000000000e+02 2.084731576257325969e-08
1.120000000000000000e+02 5.480000000000000000e+02 1.959329348766303269e-08
1.130000000000000000e+02 5.610000000000000000e+02 1.820138811892135777e-08
1.140000000000000000e+02 5.740000000000000000e+02 1.679345956739908274e-08
1.150000000000000000e+02 5.870000000000000000e+02 1.542481542493590041e-08
1.160000000000000000e+02 6.010000000000000000e+02 1.413634898028703901e-08
1.170000000000000000e+02 6.150000000000000000e+02 1.300020130434731414e-08
1.180000000000000000e+02 6.290000000000000000e+02 1.202254124033075300e-08
1.190000000000000000e+02 6.440000000000000000e+02 1.118867304361614856e-08
1.200000000000000000e+02 6.590000000000000000e+02 1.050516307277149508e-08
1.210000000000000000e+02 6.740000000000000000e+02 9.933584010912710482e-09
1.220000000000000000e+02 6.890000000000000000e+02 9.439829640189856264e-09
1.230000000000000000e+02 7.040000000000000000e+02 8.991009603498412162e-09
1.240000000000000000e+02 7.190000000000000000e+02 8.559633390969878519e-09
1.250000000000000000e+02 7.350000000000000000e+02 8.116196603680236876e-09
1.260000000000000000e+02 7.510000000000000000e+02 7.670630630673969108e-09
1.270000000000000000e+02 7.670000000000000000e+02 7.215965658335932176e-09
1.280000000000000000e+02 7.840000000000000000e+02 6.752163161927171586e-09
1.290000000000000000e+02 8.010000000000000000e+02 6.309871458665128330e-09
1.300000000000000000e+02 8.190000000000000000e+02 5.892477228375270215e-09
1.310000000000000000e+02 8.370000000000000000e+02 5.528968449741711311e-09
1.320000000000000000e+02 8.550000000000000000e+02 5.227009991504161235e-09
1.330000000000000000e+02 8.740000000000000000e+02 4.987685042756595521e-09
1.340000000000000000e+02 8.930000000000000000e+02 4.821164079071849073e-09
1.350000000000000000e+02 9.120000000000000000e+02 4.716076473787467194e-09
1.360000000000000000e+02 9.310000000000000000e+02 4.658805785595632187e-09
1.370000000000000000e+02 9.500000000000000000e+02 4.631438843549773310e-09
1.380000000000000000e+02 9.690000000000000000e+02 4.613742221604155702e-09
1.390000000000000000e+02 9.880000000000000000e+02 4.585606838691802523e-09
1.400000000000000000e+02 1.007000000000000000e+03 4.529348618387274428e-09
1.410000000000000000e+02 1.026000000000000000e+03 4.431577937946684642e-09
1.420000000000000000e+02 1.045000000000000000e+03 4.284452237435232291e-09
1.430000000000000000e+02 1.064000000000000000e+03 4.086219751453512572e-09
1.440000000000000000e+02 1.083000000000000000e+03 3.841051143815832347e-09
1.450000000000000000e+02 1.102000000000000000e+03 3.558238537149094327e-09
1.460000000000000000e+02 1.122000000000000000e+03 3.247337010403583690e-09
1.470000000000000000e+02 1.142000000000000000e+03 2.930093001562994459e-09
1.480000000000000000e+02 1.163000000000000000e+03 2.616948602263136081e-09
1.490000000000000000e+02 1.184000000000000000e+03 2.327508019650537108e-09
1.500000000000000000e+02 1.206000000000000000e+03 2.070211668758759060e-09
1.510000000000000000e+02 1.229000000000000000e+03 1.856160170010667798e-09
1.520000000000000000e+02 1.252000000000000000e+03 1.691662865344056854e-09
1.530000000000000000e+02 1.275000000000000000e+03 1.576397457014877546e-09
1.540000000000000000e+02 1.299000000000000000e+03 1.506287150565555066e-09
1.550000000000000000e+02 1.323000000000000000e+03 1.477171773789365261e-09
1.560000000000000000e+02 1.347000000000000000e+03 1.479703193307813081e-09
1.570000000000000000e+02 1.371000000000000000e+03 1.503997426599568144e-09
1.580000000000000000e+02 1.394000000000000000e+03 1.540943039834985484e-09
1.590000000000000000e+02 1.417000000000000000e+03 1.579035624477143074e-09
1.600000000000000000e+02 1.440000000000000000e+03 1.610770516968784705e-09
1.610000000000000000e+02 1.463000000000000000e+03 1.629620105525475537e-09
1.620000000000000000e+02 1.487000000000000000e+03 1.629788082269101324e-09
1.630000000000000000e+02 1.511000000000000000e+03 1.610844457822224740e-09
1.640000000000000000e+02 1.535000000000000000e+03 1.571341834427641970e-09
1.650000000000000000e+02 1.559000000000000000e+03 1.512448999374527148e-09
1.660000000000000000e+02 1.584000000000000000e+03 1.435801200155850665e-09
1.670000000000000000e+02 1.609000000000000000e+03 1.346833589099816209e-09
1.680000000000000000e+02 1.635000000000000000e+03 1.248273706622171630e-09
1.690000000000000000e+02 1.661000000000000000e+03 1.145930794699268063e-09
1.700000000000000000e+02 1.688000000000000000e+03 1.042971209397336452e-09
1.710000000000000000e+02 1.715000000000000000e+03 9.443147375165494850e-10
1.720000000000000000e+02 1.743000000000000000e+03 8.523841077412441791e-10
1.730000000000000000e+02 1.771000000000000000e+03 7.704772375660695616e-10
1.740000000000000000e+02 1.800000000000000000e+03 6.997322166135688803e-10
1.750000000000000000e+02 1.829000000000000000e+03 6.416903119976780090e-10
1.760000000000000000e+02 1.859000000000000000e+03 5.961590110459269454e-10
1.770000000000000000e+02 1.889000000000000000e+03 5.631472510536639220e-10
1.780000000000000000e+02 1.919000000000000000e+03 5.415178860879166223e-10
1.790000000000000000e+02 1.949000000000000000e+03 5.298294025735117430e-10
1.800000000000000000e+02 1.979000000000000000e+03 5.262882907253185749e-10
1.810000000000000000e+02 2.009000000000000000e+03 5.288456339513913917e-10
1.820000000000000000e+02 2.039000000000000000e+03 5.353142373820674038e-10
1.830000000000000000e+02 2.069000000000000000e+03 5.434890315569873565e-10
1.840000000000000000e+02 2.099000000000000000e+03 5.512666989559988906e-10
1.850000000000000000e+02 2.129000000000000000e+03 5.567584726584584587e-10
1.860000000000000000e+02 2.159000000000000000e+03 5.583904449935062075e-10
1.870000000000000000e+02 2.189000000000000000e+03 5.549843362651074585e-10
1.880000000000000000e+02 2.219000000000000000e+03 5.458130614144351966e-10
1.890000000000000000e+02 2.250000000000000000e+03 5.304570671604835752e-10
1.900000000000000000e+02 2.281000000000000000e+03 5.094387134363387304e-10
1.910000000000000000e+02 2.312000000000000000e+03 4.832835243107069800e-10
1.920000000000000000e+02 2.344000000000000000e+03 4.528749597554337925e-10
1.930000000000000000e+02 2.376000000000000000e+03 4.197408531858570768e-10
1.940000000000000000e+02 2.409000000000000000e+03 3.851453045378150364e-10
1.950000000000000000e+02 2.443000000000000000e+03 3.506944179498816538e-10
1.960000000000000000e+02 2.477000000000000000e+03 3.178924345981215538e-10
1.970000000000000000e+02 2.512000000000000000e+03 2.878912663817345674e-10
1.980000000000000000e+02 2.548000000000000000e+03 2.617618344302741207e-10
1.990000000000000000e+02 2.585000000000000000e+03 2.402000265355752617e-10
2.000000000000000000e+02 2.622000000000000000e+03 2.235698293162613481e-10
2.010000000000000000e+02 2.660000000000000000e+03 2.118021313890494639e-10
2.020000000000000000e+02 2.698000000000000000e+03 2.045967284480809667e-10
2.030000000000000000e+02 2.736000000000000000e+03 2.013089694941072594e-10
2.040000000000000000e+02 2.774000000000000000e+03 2.011035227234003742e-10
2.050000000000000000e+02 2.812000000000000000e+03 2.030179913070639941e-10
2.060000000000000000e+02 2.850000000000000000e+03 2.060464021624852649e-10
2.070000000000000000e+02 2.888000000000000000e+03 2.092202522341324311e-10
2.080000000000000000e+02 2.925000000000000000e+03 2.117062081197218504e-10
2.090000000000000000e+02 2.962000000000000000e+03 2.127635290172236182e-10
2.100000000000000000e+02 2.999000000000000000e+03 2.119202036077183493e-10
2.110000000000000000e+02 3.037000000000000000e+03 2.088785810983040392e-10
2.120000000000000000e+02 3.075000000000000000e+03 2.036293911267250678e-10
2.130000000000000000e+02 3.113000000000000000e+03 1.962939255584217335e-10
2.140000000000000000e+02 3.152000000000000000e+03 1.871574561995714703e-10
2.150000000000000000e+02 3.191000000000000000e+03 1.766836121852577435e-10
2.160000000000000000e+02 3.231000000000000000e+03 1.653427394998630007e-10
2.170000000000000000e+02 3.271000000000000000e+03 1.536862859197185571e-10
2.180000000000000000e+02 3.312000000000000000e+03 1.421965878378728121e-10
2.190000000000000000e+02 3.354000000000000000e+03 1.313324449192521115e-10
2.200000000000000000e+02 3.396000000000000000e+03 1.214620626299733885e-10
2.210000000000000000e+02 3.439000000000000000e+03 1.128290239016394025e-10
2.220000000000000000e+02 3.482000000000000000e+03 1.055910359148981570e-10
2.230000000000000000e+02 3.526000000000000000e+03 9.977485504464311816e-11
2.240000000000000000e+02 3.570000000000000000e+03 9.532741263029720358e-11
2.250000000000000000e+02 3.614000000000000000e+03 9.210154860994634873e-11
2.260000000000000000e+02 3.658000000000000000e+03 8.989275990245459980e-11
2.270000000000000000e+02 3.702000000000000000e+03 8.845901788845367264e-11
2.280000000000000000e+02 3.747000000000000000e+03 8.753886504564434290e-11
2.290000000000000000e+02 3.792000000000000000e+03 8.688721964134060727e-11
2.300000000000000000e+02 3.837000000000000000e+03 8.627204506339580803e-11
2.310000000000000000e+02 3.882000000000000000e+03 8.550132823970102436e-11
2.320000000000000000e+02 3.927000000000000000e+03 8.442940790942543572e-11
2.330000000000000000e+02 3.972000000000000000e+03 8.296058284784635362e-11
2.340000000000000000e+02 4.017000000000000000e+03 8.105038862282754053e-11
2.350000000000000000e+02 4.063000000000000000e+03 7.869799256710052759e-11
2.360000000000000000e+02 4.109000000000000000e+03 7.595135631532912157e-11
2.370000000000000000e+02 4.155000000000000000e+03 7.288231129720657009e-11
2.380000000000000000e+02 4.202000000000000000e+03 6.958461584716246762e-11
2.390000000000000000e+02 4.249000000000000000e+03 6.616995840147410490e-11
2.400000000000000000e+02 4.297000000000000000e+03 6.274353259172471553e-11
2.410000000000000000e+02 4.345000000000000000e+03 5.941042102719507056e-11
2.420000000000000000e+02 4.394000000000000000e+03 5.625494514660545065e-11
2.430000000000000000e+02 4.443000000000000000e+03 5.334738206741462818e-11
2.440000000000000000e+02 4.493000000000000000e+03 5.073041986491944044e-11
2.450000000000000000e+02 4.543000000000000000e+03 4.842665157767100936e-11
2.460000000000000000e+02 4.593000000000000000e+03 4.643341267041023457e-11
2.470000000000000000e+02 4.644000000000000000e+03 4.472761050422491280e-11
2.480000000000000000e+02 4.695000000000000000e+03 4.327249669699995138e-11
2.490000000000000000e+02 4.746000000000000000e+03 4.201744507881244317e-11
2.500000000000000000e+02 4.797000000000000000e+03 4.090700000958236160e-11
2.510000000000000000e+02 4.848000000000000000e+03 3.988481767080997997e-11
2.520000000000000000e+02 4.900000000000000000e+03 3.889827349112806587e-11
2.530000000000000000e+02 4.952000000000000000e+03 3.790517899560086335e-11
2.540000000000000000e+02 5.004000000000000000e+03 3.687206096003592393e-11
2.550000000000000000e+02 5.056000000000000000e+03 3.577976803725846366e-11
2.560000000000000000e+02 5.108000000000000000e+03 3.462180542257442539e-11
2.570000000000000000e+02 5.161000000000000000e+03 3.340377974225816615e-11
2.580000000000000000e+02 5.214000000000000000e+03 3.214289945319137587e-11
2.590000000000000000e+02 5.268000000000000000e+03 3.086247923889118283e-11
2.600000000000000000e+02 5.322000000000000000e+03 2.959116285339291608e-11
2.610000000000000000e+02 5.376000000000000000e+03 2.835781609533682968e-11
2.620000000000000000e+02 5.431000000000000000e+03 2.718869573925530858e-11
2.630000000000000000e+02 5.486000000000000000e+03 2.610578420103593089e-11
2.640000000000000000e+02 5.542000000000000000e+03 2.512284824618404855e-11
2.650000000000000000e+02 5.598000000000000000e+03 2.424599410133509991e-11
2.660000000000000000e+02 5.654000000000000000e+03 2.347239069777629084e-11
2.670000000000000000e+02 5.711000000000000000e+03 2.279104682756383227e-11
2.680000000000000000e+02 5.768000000000000000e+03 2.218492056726972805e-11
2.690000000000000000e+02 5.825000000000000000e+03 2.163202950100640010e-11
2.700000000000000000e+02 5.882000000000000000e+03 2.110822627798825124e-11
2.710000000000000000e+02 5.939000000000000000e+03 2.058997417009322817e-11
2.720000000000000000e+02 5.996000000000000000e+03 2.005634547330714668e-11
2.730000000000000000e+02 6.054000000000000000e+03 1.949029826420201061e-11
2.740000000000000000e+02 6.112000000000000000e+03 1.888189604670742483e-11
2.750000000000000000e+02 6.170000000000000000e+03 1.822708650678350750e-11
2.760000000000000000e+02 6.228000000000000000e+03 1.752870071314305278e-11
2.770000000000000000e+02 6.287000000000000000e+03 1.679617556149537450e-11
2.780000000000000000e+02 6.346000000000000000e+03 1.604349986195074962e-11
2.790000000000000000e+02 6.406000000000000000e+03 1.528827064944948688e-11
2.800000000000000000e+02 6.466000000000000000e+03 1.454969478231760149e-11
2.810000000000000000e+02 6.527000000000000000e+03 1.384642400736879608e-11
2.820000000000000000e+02 6.588000000000000000e+03 1.319555575918229806e-11
2.830000000000000000e+02 6.649000000000000000e+03 1.260996862484375924e-11
2.840000000000000000e+02 6.711000000000000000e+03 1.209837785509648711e-11
2.850000000000000000e+02 6.773000000000000000e+03 1.166400309671189461e-11
2.860000000000000000e+02 6.835000000000000000e+03 1.130479043709442522e-11
2.870000000000000000e+02 6.898000000000000000e+03 1.101368996003770917e-11
2.880000000000000000e+02 6.961000000000000000e+03 1.077943290184180114e-11
2.890000000000000000e+02 7.024000000000000000e+03 1.058791943009396164e-11
2.900000000000000000e+02 7.087000000000000000e+03 1.042299579978589463e-11
2.910000000000000000e+02 7.150000000000000000e+03 1.026850826590930410e-11
2.920000000000000000e+02 7.213000000000000000e+03 1.010919126187559414e-11
2.930000000000000000e+02 7.276000000000000000e+03 9.931888644842956637e-12
2.940000000000000000e+02 7.340000000000000000e+03 9.726663918740996451e-12
2.950000000000000000e+02 7.404000000000000000e+03 9.486966767724425154e-12
2.960000000000000000e+02 7.468000000000000000e+03 9.210465723441529917e-12
2.970000000000000000e+02 7.532000000000000000e+03 8.898493053521860929e-12
2.980000000000000000e+02 7.597000000000000000e+03 8.555711694668843847e-12
2.990000000000000000e+02 7.662000000000000000e+03 8.189504629996235963e-12
3.000000000000000000e+02 7.728000000000000000e+03 7.809697333271969910e-12
3.010000000000000000e+02 7.794000000000000000e+03 7.426281811717672099e-12
3.020000000000000000e+02 7.860000000000000000e+03 7.050249273277131579e-12
3.030000000000000000e+02 7.927000000000000000e+03 6.691536214020743500e-12
3.040000000000000000e+02 7.994000000000000000e+03 6.358302773179502765e-12
3.050000000000000000e+02 8.062000000000000000e+03 6.057265800052391569e-12
3.060000000000000000e+02 8.130000000000000000e+03 5.792366586376829218e-12
3.070000000000000000e+02 8.199000000000000000e+03 5.565492511294678479e-12
3.080000000000000000e+02 8.268000000000000000e+03 5.375866418688701742e-12
3.090000000000000000e+02 8.337000000000000000e+03 5.220490706392411084e-12
3.100000000000000000e+02 8.406000000000000000e+03 5.094646926551149591e-12
3.110000000000000000e+02 8.475000000000000000e+03 4.992672941739328962e-12
3.120000000000000000e+02 8.545000000000000000e+03 4.907574346901810713e-12
3.130000000000000000e+02 8.615000000000000000e+03 4.832523270437150131e-12
3.140000000000000000e+02 8.685000000000000000e+03 4.760802863046365019e-12
3.150000000000000000e+02 8.755000000000000000e+03 4.686862009606329593e-12
3.160000000000000000e+02 8.825000000000000000e+03 4.605149594993918072e-12
3.170000000000000000e+02 8.895000000000000000e+03 4.512668017042642532e-12
3.180000000000000000e+02 8.966000000000000000e+03 4.407085807400790145e-12
3.190000000000000000e+02 9.037000000000000000e+03 4.287681321102354559e-12
3.200000000000000000e+02 9.108000000000000000e+03 4.155065180810879610e-12
3.210000000000000000e+02 9.179000000000000000e+03 4.010958232214534291e-12
3.220000000000000000e+02 9.251000000000000000e+03 3.858080521723650236e-12
3.230000000000000000e+02 9.323000000000000000e+03 3.699485162655946624e-12
3.240000000000000000e+02 9.395000000000000000e+03 3.538891402143917730e-12
3.250000000000000000e+02 9.468000000000000000e+03 3.379907465017595314e-12
3.260000000000000000e+02 9.541000000000000000e+03 3.225919531502086102e-12
3.270000000000000000e+02 9.615000000000000000e+03 3.079814181461415501e-12
3.280000000000000000e+02 9.689000000000000000e+03 2.944089416700990114e-12
3.290000000000000000e+02 9.763000000000000000e+03 2.820244038304053902e-12
3.300000000000000000e+02 9.838000000000000000e+03 2.709277246992769506e-12
3.310000000000000000e+02 9.913000000000000000e+03 2.611300065069599441e-12
3.320000000000000000e+02 9.988000000000000000e+03 2.525812892173462387e-12
3.330000000000000000e+02 1.006400000000000000e+04 2.451705505279733188e-12
3.340000000000000000e+02 1.014000000000000000e+04 2.387368081002705367e-12
3.350000000000000000e+02 1.021600000000000000e+04 2.331079773654209930e-12
3.360000000000000000e+02 1.029200000000000000e+04 2.280675648336227823e-12
3.370000000000000000e+02 1.036800000000000000e+04 2.234157303604433764e-12
3.380000000000000000e+02 1.044400000000000000e+04 2.189803893770658760e-12
3.390000000000000000e+02 1.052100000000000000e+04 2.145672528541808788e-12
3.400000000000000000e+02 1.059800000000000000e+04 2.100486451439564917e-12
3.410000000000000000e+02 1.067500000000000000e+04 2.053246461741764506e-12
3.420000000000000000e+02 1.075200000000000000e+04 2.003286425633632462e-12
3.430000000000000000e+02 1.083000000000000000e+04 1.950162253905318721e-12
3.440000000000000000e+02 1.090800000000000000e+04 1.894262524615442089e-12
3.450000000000000000e+02 1.098600000000000000e+04 1.835420704310308793e-12
3.460000000000000000e+02 1.106400000000000000e+04 1.774524971409618956e-12
3.470000000000000000e+02 1.114300000000000000e+04 1.712352482030610190e-12
3.480000000000000000e+02 1.122200000000000000e+04 1.649624881139288846e-12
3.490000000000000000e+02 1.130100000000000000e+04 1.587174836004123790e-12
3.500000000000000000e+02 1.138100000000000000e+04 1.525835013893583891e-12
3.510000000000000000e+02 1.146100000000000000e+04 1.466438082076138016e-12
3.520000000000000000e+02 1.154100000000000000e+04 1.409594663215330002e-12
3.530000000000000000e+02 1.162200000000000000e+04 1.355693335369778652e-12
3.540000000000000000e+02 1.170300000000000000e+04 1.305233698900565287e-12
3.550000000000000000e+02 1.178400000000000000e+04 1.258493309563846196e-12
3.560000000000000000e+02 1.186500000000000000e+04 1.215305633905927607e-12
3.570000000000000000e+02 1.194700000000000000e+04 1.175726183078040776e-12
3.580000000000000000e+02 1.202900000000000000e+04 1.139588423626491931e-12
3.590000000000000000e+02 1.211100000000000000e+04 1.106392755190199750e-12
3.600000000000000000e+02 1.219300000000000000e+04 1.075972644315470461e-12
3.610000000000000000e+02 1.227600000000000000e+04 1.048106046397379032e-12
3.620000000000000000e+02 1.235900000000000000e+04 1.022015805318687853e-12
3.630000000000000000e+02 1.244200000000000000e+04 9.972578318695468624e-13
3.640000000000000000e+02 1.252500000000000000e+04 9.737211037474935438e-13
3.650000000000000000e+02 1.260900000000000000e+04 9.507394871377528034e-13
3.660000000000000000e+02 1.269300000000000000e+04 9.280909374353996100e-13
3.670000000000000000e+02 1.277700000000000000e+04 9.056089211867401900e-13
3.680000000000000000e+02 1.286200000000000000e+04 8.827938380306932231e-13
3.690000000000000000e+02 1.294700000000000000e+04 8.597011991184899671e-13
3.700000000000000000e+02 1.303200000000000000e+04 8.359424263915116171e-13
3.710000000000000000e+02 1.311700000000000000e+04 8.117950756059144624e-13
3.720000000000000000e+02 1.320200000000000000e+04 7.869815910055422137e-13
3.730000000000000000e+02 1.328800000000000000e+04 7.620015729514761915e-13
3.740000000000000000e+02 1.337400000000000000e+04 7.366884879900226224e-13
3.750000000000000000e+02 1.346000000000000000e+04 7.112643807261065376e-13
3.760000000000000000e+02 1.354700000000000000e+04 6.860623180671154842e-13
3.770000000000000000e+02 1.363400000000000000e+04 6.610823000130494620e-13
3.780000000000000000e+02 1.372100000000000000e+04 6.368794380762210494e-13
3.790000000000000000e+02 1.380800000000000000e+04 6.134537322566302464e-13
3.800000000000000000e+02 1.389600000000000000e+04 5.912492717641271156e-13
3.810000000000000000e+02 1.398400000000000000e+04 5.700440119937866257e-13
3.820000000000000000e+02 1.407200000000000000e+04 5.503375533066900971e-13
3.830000000000000000e+02 1.416000000000000000e+04 5.321298957028375298e-13
3.840000000000000000e+02 1.424900000000000000e+04 5.153655280309976661e-13
3.850000000000000000e+02 1.433800000000000000e+04 5.000999614424017636e-13
3.860000000000000000e+02 1.442800000000000000e+04 4.861111513321247912e-13
3.870000000000000000e+02 1.451800000000000000e+04 4.734546088513980067e-13
3.880000000000000000e+02 1.460800000000000000e+04 4.619082893952963786e-13
3.890000000000000000e+02 1.469800000000000000e+04 4.511946372076636180e-13
3.900000000000000000e+02 1.478900000000000000e+04 4.410360965323434357e-13
3.910000000000000000e+02 1.488000000000000000e+04 4.314326673693358316e-13
3.920000000000000000e+02 1.497100000000000000e+04 4.218847493575594854e-13
3.930000000000000000e+02 1.506200000000000000e+04 4.123923424970143969e-13
3.940000000000000000e+02 1.515300000000000000e+04 4.026778910315442772e-13
3.950000000000000000e+02 1.524400000000000000e+04 3.927413949611491262e-13
3.960000000000000000e+02 1.533600000000000000e+04 3.823052985296726547e-13
3.970000000000000000e+02 1.542800000000000000e+04 3.715916463420398941e-13
3.980000000000000000e+02 1.552000000000000000e+04 3.603783937933258130e-13
3.990000000000000000e+02 1.561200000000000000e+04 3.488320743372241850e-13
4.000000000000000000e+02 1.570500000000000000e+04 3.370081991249662678e-13
4.010000000000000000e+02 1.579800000000000000e+04 3.250177904590145772e-13
4.020000000000000000e+02 1.589100000000000000e+04 3.131384040955254022e-13
4.030000000000000000e+02 1.598400000000000000e+04 3.012590177320362272e-13
4.040000000000000000e+02 1.607800000000000000e+04 2.899347428808596305e-13
4.050000000000000000e+02 1.617200000000000000e+04 2.789435349370705808e-13
4.060000000000000000e+02 1.626700000000000000e+04 2.687294831105191406e-13
4.070000000000000000e+02 1.636200000000000000e+04 2.592370762499740522e-13
4.080000000000000000e+02 1.645700000000000000e+04 2.505773366578978312e-13
4.090000000000000000e+02 1.655300000000000000e+04 2.426392420318279619e-13
4.100000000000000000e+02 1.664800000000000000e+04 2.355893258254582179e-13
4.110000000000000000e+02 1.674400000000000000e+04 2.293165657363260834e-13
4.120000000000000000e+02 1.684000000000000000e+04 2.237099394619690429e-13
4.130000000000000000e+02 1.693500000000000000e+04 2.186584246999245806e-13
4.140000000000000000e+02 1.703200000000000000e+04 2.142175326014239545e-13
4.150000000000000000e+02 1.712900000000000000e+04 2.101097074103108753e-13
4.160000000000000000e+02 1.722600000000000000e+04 2.058908599167352804e-13
4.170000000000000000e+02 1.732300000000000000e+04 2.019495681793159747e-13
4.180000000000000000e+02 1.742000000000000000e+04 1.978417429882028955e-13
4.190000000000000000e+02 1.751700000000000000e+04 1.935673843433960428e-13
4.200000000000000000e+02 1.761500000000000000e+04 1.889599587912016432e-13
4.210000000000000000e+02 1.771300000000000000e+04 1.840194663316196966e-13
4.220000000000000000e+02 1.781000000000000000e+04 1.788014181158814608e-13
4.230000000000000000e+02 1.790800000000000000e+04 1.732503029927556781e-13
4.240000000000000000e+02 1.800700000000000000e+04 1.674771432647048641e-13
4.250000000000000000e+02 1.810600000000000000e+04 1.614819389317290188e-13
4.260000000000000000e+02 1.820500000000000000e+04 1.553757122962906578e-13
4.270000000000000000e+02 1.830400000000000000e+04 1.493249968120835547e-13
4.280000000000000000e+02 1.840300000000000000e+04 1.433853036303389672e-13
4.290000000000000000e+02 1.850300000000000000e+04 1.376676550535194110e-13
4.300000000000000000e+02 1.860400000000000000e+04 1.323385845353186596e-13
4.310000000000000000e+02 1.870400000000000000e+04 1.275091143781992287e-13
4.320000000000000000e+02 1.880400000000000000e+04 1.230127111284673447e-13
4.330000000000000000e+02 1.890500000000000000e+04 1.190159082398167811e-13
4.340000000000000000e+02 1.900700000000000000e+04 1.154631945610162802e-13
4.350000000000000000e+02 1.910800000000000000e+04 1.125766146969908732e-13
4.360000000000000000e+02 1.921200000000000000e+04 1.099675905891217553e-13
4.370000000000000000e+02 1.931400000000000000e+04 1.078581668423339579e-13
4.380000000000000000e+02 1.941600000000000000e+04 1.059707877004711918e-13
4.390000000000000000e+02 1.951900000000000000e+04 1.041944308610709413e-13
4.400000000000000000e+02 1.962100000000000000e+04 1.026401186265957222e-13
4.410000000000000000e+02 1.972500000000000000e+04 1.010302952408892452e-13
4.420000000000000000e+02 1.982800000000000000e+04 9.919842725025773689e-14
4.430000000000000000e+02 1.993100000000000000e+04 9.736655925962622860e-14
4.440000000000000000e+02 2.003500000000000000e+04 9.520162436160717334e-14


==> data/CUR/CUR_a1a_L_1.331492e-01_mu_2.662985e-04_sigma_5.000000e-01_zeta_5.000000e-01_xi_zero_maxiter_20000_inneriter_20000_no_mu_backtrack.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 1.522867596895485787e-01
1.000000000000000000e+00 1.000000000000000000e+00 2.439814984368476880e-02
2.000000000000000000e+00 2.000000000000000000e+00 1.395835845569104450e-02
3.000000000000000000e+00 3.000000000000000000e+00 2.033280541604576275e-02
4.000000000000000000e+00 4.000000000000000000e+00 1.490132346522365925e-02
5.000000000000000000e+00 5.000000000000000000e+00 1.147973509307564921e-02
6.000000000000000000e+00 6.000000000000000000e+00 9.312025633880394171e-03
7.000000000000000000e+00 7.000000000000000000e+00 7.555841733118462411e-03
8.000000000000000000e+00 8.000000000000000000e+00 5.977971232816681191e-03
9.000000000000000000e+00 9.000000000000000000e+00 4.580734453991985866e-03
1.000000000000000000e+01 1.000000000000000000e+01 3.373892944298184648e-03
1.100000000000000000e+01 1.100000000000000000e+01 2.369725268697553400e-03
1.200000000000000000e+01 1.200000000000000000e+01 1.557902013930301255e-03
1.300000000000000000e+01 1.300000000000000000e+01 9.445598786487208187e-04
1.400000000000000000e+01 1.400000000000000000e+01 5.135528085710716617e-04
1.500000000000000000e+01 1.500000000000000000e+01 2.666867313548815233e-04
1.600000000000000000e+01 1.600000000000000000e+01 3.213289032572563819e-04
1.700000000000000000e+01 1.700000000000000000e+01 2.154616012244314760e-04
1.800000000000000000e+01 1.800000000000000000e+01 1.352160708833483049e-04
1.900000000000000000e+01 1.900000000000000000e+01 1.595938925408879605e-04
2.000000000000000000e+01 2.000000000000000000e+01 1.136164769809933084e-04
2.100000000000000000e+01 2.100000000000000000e+01 7.956571613071394822e-05
2.200000000000000000e+01 2.300000000000000000e+01 5.733466387464192238e-05
2.300000000000000000e+01 2.500000000000000000e+01 4.401995641512002067e-05
2.400000000000000000e+01 2.700000000000000000e+01 3.654154409538090675e-05
2.500000000000000000e+01 2.900000000000000000e+01 3.282528286313590726e-05
2.600000000000000000e+01 3.100000000000000000e+01 3.123879479816071836e-05
2.700000000000000000e+01 3.300000000000000000e+01 3.040532961101627407e-05
2.800000000000000000e+01 3.500000000000000000e+01 2.934458706060905087e-05
2.900000000000000000e+01 3.700000000000000000e+01 2.752964673141677920e-05
3.000000000000000000e+01 3.900000000000000000e+01 2.481910925838937132e-05
3.100000000000000000e+01 4.100000000000000000e+01 2.137822956632673410e-05
3.200000000000000000e+01 4.300000000000000000e+01 1.756448783235553535e-05
3.300000000000000000e+01 4.500000000000000000e+01 1.382787192377721297e-05
3.400000000000000000e+01 4.700000000000000000e+01 1.054266241840018381e-05
3.500000000000000000e+01 4.900000000000000000e+01 7.929823646113387525e-06
3.600000000000000000e+01 5.200000000000000000e+01 5.991992487741626405e-06
3.700000000000000000e+01 5.500000000000000000e+01 4.658103816057579394e-06
3.800000000000000000e+01 5.800000000000000000e+01 3.725377291041720440e-06
3.900000000000000000e+01 6.100000000000000000e+01 2.997985510289069566e-06
4.000000000000000000e+01 6.500000000000000000e+01 2.330738716804781063e-06
4.100000000000000000e+01 6.900000000000000000e+01 1.710640345597980172e-06
4.200000000000000000e+01 7.400000000000000000e+01 1.162910212459955517e-06
4.300000000000000000e+01 7.800000000000000000e+01 1.354562789879221185e-06
4.400000000000000000e+01 8.100000000000000000e+01 1.484124396100572341e-06
4.500000000000000000e+01 8.400000000000000000e+01 1.260264525571042071e-06
4.600000000000000000e+01 8.700000000000000000e+01 1.044381026271690160e-06
4.700000000000000000e+01 9.100000000000000000e+01 8.471146787369931985e-07
4.800000000000000000e+01 9.500000000000000000e+01 6.831975477017415699e-07
4.900000000000000000e+01 1.000000000000000000e+02 5.586867806717243923e-07
5.000000000000000000e+01 1.050000000000000000e+02 4.759053432445981002e-07
5.100000000000000000e+01 1.110000000000000000e+02 4.267966409177148535e-07
5.200000000000000000e+01 1.170000000000000000e+02 3.995776907128600897e-07
5.300000000000000000e+01 1.230000000000000000e+02 3.788691247952336028e-07
5.400000000000000000e+01 1.300000000000000000e+02 3.516433261796514387e-07
5.500000000000000000e+01 1.380000000000000000e+02 3.123439608621048080e-07
5.600000000000000000e+01 1.470000000000000000e+02 2.619548243876224092e-07
5.700000000000000000e+01 1.570000000000000000e+02 2.066279318202468573e-07
5.800000000000000000e+01 1.690000000000000000e+02 1.537227273251673410e-07
5.900000000000000000e+01 1.840000000000000000e+02 1.091368637684553278e-07
6.000000000000000000e+01 2.020000000000000000e+02 7.560660636451999039e-08
6.100000000000000000e+01 2.150000000000000000e+02 8.647175381293337182e-08
6.200000000000000000e+01 2.290000000000000000e+02 6.858394963060732152e-08
6.300000000000000000e+01 2.390000000000000000e+02 7.452849448696952095e-08
6.400000000000000000e+01 2.500000000000000000e+02 6.444330469257408822e-08
6.500000000000000000e+01 2.620000000000000000e+02 5.600715130560374178e-08
6.600000000000000000e+01 2.740000000000000000e+02 4.919187918117629010e-08
6.700000000000000000e+01 2.870000000000000000e+02 4.369850259422491945e-08
6.800000000000000000e+01 3.020000000000000000e+02 3.935241676966683144e-08
6.900000000000000000e+01 3.190000000000000000e+02 3.603014586683883635e-08
7.000000000000000000e+01 3.380000000000000000e+02 3.348551480542028003e-08
7.100000000000000000e+01 3.590000000000000000e+02 3.131190023930585653e-08
7.200000000000000000e+01 3.820000000000000000e+02 2.906365870192217926e-08
7.300000000000000000e+01 4.080000000000000000e+02 2.629968237632951400e-08
7.400000000000000000e+01 4.370000000000000000e+02 2.277049099275174626e-08
7.500000000000000000e+01 4.710000000000000000e+02 1.850707920247884886e-08
7.600000000000000000e+01 5.110000000000000000e+02 1.396816168286463267e-08
7.700000000000000000e+01 5.580000000000000000e+02 9.827541169737941118e-09
7.800000000000000000e+01 6.140000000000000000e+02 6.660415774462080662e-09
7.900000000000000000e+01 6.510000000000000000e+02 7.567721005408145629e-09
8.000000000000000000e+01 6.750000000000000000e+02 8.236072213119172147e-09
8.100000000000000000e+01 7.010000000000000000e+02 6.949636588426955086e-09
8.200000000000000000e+01 7.280000000000000000e+02 5.946096559572566775e-09
8.300000000000000000e+01 7.560000000000000000e+02 5.228869837115013297e-09
8.400000000000000000e+01 7.860000000000000000e+02 4.756024518659529576e-09
8.500000000000000000e+01 8.180000000000000000e+02 4.472493986273917699e-09
8.600000000000000000e+01 8.520000000000000000e+02 4.301930978112267212e-09
8.700000000000000000e+01 8.890000000000000000e+02 4.158815958277273239e-09
8.800000000000000000e+01 9.300000000000000000e+02 3.973025797243678880e-09
8.900000000000000000e+01 9.760000000000000000e+02 3.694755557059892226e-09
9.000000000000000000e+01 1.027000000000000000e+03 3.313248342351471365e-09
9.100000000000000000e+01 1.084000000000000000e+03 2.844355251330199508e-09
9.200000000000000000e+01 1.148000000000000000e+03 2.332890047807012479e-09
9.300000000000000000e+01 1.220000000000000000e+03 1.828206253051689600e-09
9.400000000000000000e+01 1.265000000000000000e+03 2.000926035972128147e-09
9.500000000000000000e+01 1.314000000000000000e+03 1.689298478879663890e-09
9.600000000000000000e+01 1.345000000000000000e+03 1.795407766902457070e-09
9.700000000000000000e+01 1.378000000000000000e+03 1.598703058824924028e-09
9.800000000000000000e+01 1.414000000000000000e+03 1.404680705086036596e-09
9.900000000000000000e+01 1.453000000000000000e+03 1.219364720306259642e-09
1.000000000000000000e+02 1.496000000000000000e+03 1.047629483164058684e-09
1.010000000000000000e+02 1.544000000000000000e+03 8.971554055214880918e-10
1.020000000000000000e+02 1.597000000000000000e+03 7.766831622291192616e-10
1.030000000000000000e+02 1.655000000000000000e+03 6.916378025856317890e-10
1.040000000000000000e+02 1.719000000000000000e+03 6.412907427311154152e-10
1.050000000000000000e+02 1.789000000000000000e+03 6.185753020915285560e-10
1.060000000000000000e+02 1.864000000000000000e+03 6.094968418857149572e-10
1.070000000000000000e+02 1.945000000000000000e+03 5.946775294418671365e-10
1.080000000000000000e+02 2.032000000000000000e+03 5.579869344352061944e-10
1.090000000000000000e+02 2.127000000000000000e+03 4.900702066379380994e-10
1.100000000000000000e+02 2.233000000000000000e+03 3.949847116047067175e-10
1.110000000000000000e+02 2.299000000000000000e+03 4.334889114332440840e-10
1.120000000000000000e+02 2.372000000000000000e+03 3.664534786729234384e-10
1.130000000000000000e+02 2.417000000000000000e+03 3.921903357628764297e-10
1.140000000000000000e+02 2.466000000000000000e+03 3.454957431259231271e-10
1.150000000000000000e+02 2.520000000000000000e+03 2.952433297842560478e-10
1.160000000000000000e+02 2.581000000000000000e+03 2.452743008696245397e-10
1.170000000000000000e+02 2.649000000000000000e+03 2.000026255721820689e-10
1.180000000000000000e+02 2.725000000000000000e+03 1.633027602032655068e-10
1.190000000000000000e+02 2.810000000000000000e+03 1.379231173714856595e-10
1.200000000000000000e+02 2.903000000000000000e+03 1.246145964195477518e-10
1.210000000000000000e+02 3.003000000000000000e+03 1.215922917907619194e-10
1.220000000000000000e+02 3.110000000000000000e+03 1.247648095947795355e-10
1.230000000000000000e+02 3.224000000000000000e+03 1.287200346311578869e-10
1.240000000000000000e+02 3.346000000000000000e+03 1.282254302736873797e-10
1.250000000000000000e+02 3.478000000000000000e+03 1.198944277192026675e-10
1.260000000000000000e+02 3.625000000000000000e+03 1.033551022544543230e-10
1.270000000000000000e+02 3.714000000000000000e+03 1.117764214519922916e-10
1.280000000000000000e+02 3.767000000000000000e+03 1.162349105854332265e-10
1.290000000000000000e+02 3.824000000000000000e+03 1.100420310429228721e-10
1.300000000000000000e+02 3.887000000000000000e+03 1.012264161381892791e-10
1.310000000000000000e+02 3.956000000000000000e+03 9.024908598220804379e-11
1.320000000000000000e+02 4.033000000000000000e+03 7.787342992671142383e-11
1.330000000000000000e+02 4.118000000000000000e+03 6.513733996627024680e-11
1.340000000000000000e+02 4.213000000000000000e+03 5.319567009109960054e-11
1.350000000000000000e+02 4.320000000000000000e+03 4.315015011968625913e-11
1.360000000000000000e+02 4.439000000000000000e+03 3.581424046217307477e-11
1.370000000000000000e+02 4.570000000000000000e+03 3.150091298920187910e-11
1.380000000000000000e+02 4.712000000000000000e+03 2.990724334850369814e-11
1.390000000000000000e+02 4.865000000000000000e+03 3.014161142900206869e-11
1.400000000000000000e+02 5.029000000000000000e+03 3.093153511102286757e-11
1.410000000000000000e+02 5.205000000000000000e+03 3.097577749855418006e-11
1.420000000000000000e+02 5.397000000000000000e+03 2.934830156675616308e-11
1.430000000000000000e+02 5.610000000000000000e+03 2.581140856605657063e-11
1.440000000000000000e+02 5.733000000000000000e+03 2.780009555891638229e-11
1.450000000000000000e+02 5.803000000000000000e+03 2.880423677353860512e-11
1.460000000000000000e+02 5.880000000000000000e+03 2.760919270983208662e-11
1.470000000000000000e+02 5.964000000000000000e+03 2.576139301879720733e-11
1.480000000000000000e+02 6.056000000000000000e+03 2.334216153698775997e-11
1.490000000000000000e+02 6.158000000000000000e+03 2.051581127204826771e-11
1.500000000000000000e+02 6.271000000000000000e+03 1.751665479332586983e-11
1.510000000000000000e+02 6.396000000000000000e+03 1.461747389797096730e-11
1.520000000000000000e+02 6.536000000000000000e+03 1.208416700038128511e-11
1.530000000000000000e+02 6.691000000000000000e+03 1.012073758133169576e-11
1.540000000000000000e+02 6.862000000000000000e+03 8.820999486403025003e-12
1.550000000000000000e+02 7.048000000000000000e+03 8.139156015829485113e-12
1.560000000000000000e+02 7.250000000000000000e+03 7.897960063729669855e-12
1.570000000000000000e+02 7.469000000000000000e+03 7.833178550242791971e-12
1.580000000000000000e+02 7.707000000000000000e+03 7.671696611311062952e-12
1.590000000000000000e+02 7.967000000000000000e+03 7.214950858980273551e-12
1.600000000000000000e+02 8.254000000000000000e+03 6.400713292720183745e-12
1.610000000000000000e+02 8.415000000000000000e+03 6.869782520624312383e-12
1.620000000000000000e+02 8.505000000000000000e+03 7.104372645727607960e-12
1.630000000000000000e+02 8.603000000000000000e+03 6.860956247578542389e-12
1.640000000000000000e+02 8.710000000000000000e+03 6.481315484307970110e-12
1.650000000000000000e+02 8.828000000000000000e+03 5.977163208825686525e-12
1.660000000000000000e+02 8.957000000000000000e+03 5.376976641713326899e-12
1.670000000000000000e+02 9.100000000000000000e+03 4.723166302511572212e-12
1.680000000000000000e+02 9.258000000000000000e+03 4.067024494958104697e-12
1.690000000000000000e+02 9.432000000000000000e+03 3.460509656605381679e-12
1.700000000000000000e+02 9.625000000000000000e+03 2.946864974262553005e-12
1.710000000000000000e+02 9.837000000000000000e+03 2.551958644403384824e-12
1.720000000000000000e+02 1.007000000000000000e+04 2.279065824950521346e-12
1.730000000000000000e+02 1.032500000000000000e+04 2.107203300738547114e-12
1.740000000000000000e+02 1.060300000000000000e+04 1.997513265905581648e-12
1.750000000000000000e+02 1.090700000000000000e+04 1.903310842266137115e-12
1.760000000000000000e+02 1.124000000000000000e+04 1.781852443372144990e-12
1.770000000000000000e+02 1.142400000000000000e+04 1.874889132835733108e-12
1.780000000000000000e+02 1.162500000000000000e+04 1.812439087700568052e-12
1.790000000000000000e+02 1.184500000000000000e+04 1.705691143882859251e-12
1.800000000000000000e+02 1.196600000000000000e+04 1.771971458452981096e-12
1.810000000000000000e+02 1.209800000000000000e+04 1.702915586321296360e-12
1.820000000000000000e+02 1.224200000000000000e+04 1.604105737129657427e-12
1.830000000000000000e+02 1.240000000000000000e+04 1.477706845776083355e-12
1.840000000000000000e+02 1.257400000000000000e+04 1.329270027383699926e-12
1.850000000000000000e+02 1.276500000000000000e+04 1.168232177661820970e-12
1.860000000000000000e+02 1.297600000000000000e+04 1.005917571461623083e-12
1.870000000000000000e+02 1.320900000000000000e+04 8.551492847175268253e-13
1.880000000000000000e+02 1.346600000000000000e+04 7.268075030708587292e-13
1.890000000000000000e+02 1.375000000000000000e+04 6.283307207866073441e-13
1.900000000000000000e+02 1.406200000000000000e+04 5.613287612504791468e-13
1.910000000000000000e+02 1.440400000000000000e+04 5.200839758856545814e-13
1.920000000000000000e+02 1.459100000000000000e+04 5.433986594027828687e-13
1.930000000000000000e+02 1.469300000000000000e+04 5.547784454051907232e-13
1.940000000000000000e+02 1.480400000000000000e+04 5.531686220194842463e-13
1.950000000000000000e+02 1.486500000000000000e+04 5.573319583618285833e-13
1.960000000000000000e+02 1.493100000000000000e+04 5.617173393090979516e-13
1.970000000000000000e+02 1.500200000000000000e+04 5.674904990371487656e-13
1.980000000000000000e+02 1.508000000000000000e+04 5.734857033701246110e-13
1.990000000000000000e+02 1.516500000000000000e+04 5.784817069809378154e-13
2.000000000000000000e+02 1.525600000000000000e+04 5.812017533912694489e-13
2.010000000000000000e+02 1.530600000000000000e+04 5.841993555577573716e-13
2.020000000000000000e+02 1.533500000000000000e+04 5.843658890114511451e-13
2.030000000000000000e+02 1.536500000000000000e+04 5.895839372271893808e-13
2.040000000000000000e+02 1.538400000000000000e+04 5.891398480173393182e-13
2.050000000000000000e+02 1.540200000000000000e+04 5.934142066621461709e-13
2.060000000000000000e+02 1.542200000000000000e+04 5.972999872483342187e-13
2.070000000000000000e+02 1.544400000000000000e+04 6.006306563222096884e-13
2.080000000000000000e+02 1.545600000000000000e+04 6.004086117172846571e-13
2.090000000000000000e+02 1.546300000000000000e+04 5.998535002049720788e-13
2.100000000000000000e+02 1.547300000000000000e+04 6.022959908591474232e-13
2.110000000000000000e+02 1.548100000000000000e+04 6.045719480596289941e-13
2.120000000000000000e+02 1.548800000000000000e+04 6.041278588497789315e-13
2.130000000000000000e+02 3.548800000000000000e+04 6.036282584886976110e-13


==> data/CUR/CUR_a1a_L_1.331492e-01_mu_2.662985e-04_sigma_8.000000e-01_zeta_0.000000e+00_xi_zero_maxiter_20000_inneriter_20000.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 1.522867596895485787e-01
1.000000000000000000e+00 1.000000000000000000e+00 7.219917748852022754e-02
2.000000000000000000e+00 2.000000000000000000e+00 3.852657808732951050e-02
3.000000000000000000e+00 3.000000000000000000e+00 2.089513484294847068e-02
4.000000000000000000e+00 4.000000000000000000e+00 1.355402382818049478e-02
5.000000000000000000e+00 5.000000000000000000e+00 1.064619982929132513e-02
6.000000000000000000e+00 6.000000000000000000e+00 8.961769873723990365e-03
7.000000000000000000e+00 7.000000000000000000e+00 7.478498384544673971e-03
8.000000000000000000e+00 8.000000000000000000e+00 6.112952711250896343e-03
9.000000000000000000e+00 9.000000000000000000e+00 4.931252316788647949e-03
1.000000000000000000e+01 1.000000000000000000e+01 3.933031640048711974e-03
1.100000000000000000e+01 1.100000000000000000e+01 3.087615989477432432e-03
1.200000000000000000e+01 1.200000000000000000e+01 2.379156523673375823e-03
1.300000000000000000e+01 1.300000000000000000e+01 1.789334696153499493e-03
1.400000000000000000e+01 1.400000000000000000e+01 1.304456550248134228e-03
1.500000000000000000e+01 1.500000000000000000e+01 9.278940830017567976e-04
1.600000000000000000e+01 1.600000000000000000e+01 6.363637972823243949e-04
1.700000000000000000e+01 1.700000000000000000e+01 4.202470054857632142e-04
1.800000000000000000e+01 1.800000000000000000e+01 2.854470143826559614e-04
1.900000000000000000e+01 1.900000000000000000e+01 2.078505935317331854e-04
2.000000000000000000e+01 2.000000000000000000e+01 1.489592995019273225e-04
2.100000000000000000e+01 2.100000000000000000e+01 1.060712917709261127e-04
2.200000000000000000e+01 2.200000000000000000e+01 7.856693446106621792e-05
2.300000000000000000e+01 2.300000000000000000e+01 6.294469336387553682e-05
2.400000000000000000e+01 2.400000000000000000e+01 5.449445546462650114e-05
2.500000000000000000e+01 2.500000000000000000e+01 4.968156616264041148e-05
2.600000000000000000e+01 2.600000000000000000e+01 4.674342877131199003e-05
2.700000000000000000e+01 2.700000000000000000e+01 4.484688153505445030e-05
2.800000000000000000e+01 2.800000000000000000e+01 4.337737913329142714e-05
2.900000000000000000e+01 2.900000000000000000e+01 4.185860868161084269e-05
3.000000000000000000e+01 3.000000000000000000e+01 3.999483843941664674e-05
3.100000000000000000e+01 3.100000000000000000e+01 3.772336733764980465e-05
3.200000000000000000e+01 3.300000000000000000e+01 3.510210974833061215e-05
3.300000000000000000e+01 3.500000000000000000e+01 3.224630239462289438e-05
3.400000000000000000e+01 3.700000000000000000e+01 2.926042068468470703e-05
3.500000000000000000e+01 3.900000000000000000e+01 2.623583721478306430e-05
3.600000000000000000e+01 4.100000000000000000e+01 2.327519322248283729e-05
3.700000000000000000e+01 4.300000000000000000e+01 2.046740301192562228e-05
3.800000000000000000e+01 4.500000000000000000e+01 1.788017037018807542e-05
3.900000000000000000e+01 4.700000000000000000e+01 1.556500270444294287e-05
4.000000000000000000e+01 4.900000000000000000e+01 1.354558013805240435e-05
4.100000000000000000e+01 5.100000000000000000e+01 1.182486491008161167e-05
4.200000000000000000e+01 5.300000000000000000e+01 1.038935053854217472e-05
4.300000000000000000e+01 5.500000000000000000e+01 9.213175214572988381e-06
4.400000000000000000e+01 5.700000000000000000e+01 8.262142215664791678e-06
4.500000000000000000e+01 5.900000000000000000e+01 7.497643553067145916e-06
4.600000000000000000e+01 6.100000000000000000e+01 6.880215805304956689e-06
4.700000000000000000e+01 6.300000000000000000e+01 6.372432508894299019e-06
4.800000000000000000e+01 6.500000000000000000e+01 5.940993507314029642e-06
4.900000000000000000e+01 6.700000000000000000e+01 5.558015851725439660e-06
5.000000000000000000e+01 6.900000000000000000e+01 5.201629325102263834e-06
5.100000000000000000e+01 7.100000000000000000e+01 4.856019500398822686e-06
5.200000000000000000e+01 7.300000000000000000e+01 4.511067273393898347e-06
5.300000000000000000e+01 7.500000000000000000e+01 4.161719022344190222e-06
5.400000000000000000e+01 7.700000000000000000e+01 3.807192089311239869e-06
5.500000000000000000e+01 7.900000000000000000e+01 3.450086952960784714e-06
5.600000000000000000e+01 8.100000000000000000e+01 3.095452920931496266e-06
5.700000000000000000e+01 8.300000000000000000e+01 2.749844641825038849e-06
5.800000000000000000e+01 8.500000000000000000e+01 2.420409202619211442e-06
5.900000000000000000e+01 8.700000000000000000e+01 2.114049822532493295e-06
6.000000000000000000e+01 8.900000000000000000e+01 1.836714563052677107e-06
6.100000000000000000e+01 9.100000000000000000e+01 1.592854610543703586e-06
6.200000000000000000e+01 9.300000000000000000e+01 1.384834229956055651e-06
6.300000000000000000e+01 9.500000000000000000e+01 1.213348368611644190e-06
6.400000000000000000e+01 9.700000000000000000e+01 1.077081705769256104e-06
6.500000000000000000e+01 9.900000000000000000e+01 9.730221276482708959e-07
6.600000000000000000e+01 1.010000000000000000e+02 8.968502645534393025e-07
6.700000000000000000e+01 1.030000000000000000e+02 8.433846545030654340e-07
6.800000000000000000e+01 1.050000000000000000e+02 8.070507861446252207e-07
6.900000000000000000e+01 1.070000000000000000e+02 7.823262530015639982e-07
7.000000000000000000e+01 1.100000000000000000e+02 7.634338876627566606e-07
7.100000000000000000e+01 1.130000000000000000e+02 7.471889834076428372e-07
7.200000000000000000e+01 1.160000000000000000e+02 7.297367162761858594e-07
7.300000000000000000e+01 1.190000000000000000e+02 7.085054491429154666e-07
7.400000000000000000e+01 1.220000000000000000e+02 6.820933131090889390e-07
7.500000000000000000e+01 1.250000000000000000e+02 6.500332450087853431e-07
7.600000000000000000e+01 1.280000000000000000e+02 6.126467376188493574e-07
7.700000000000000000e+01 1.310000000000000000e+02 5.708653138536412541e-07
7.800000000000000000e+01 1.340000000000000000e+02 5.260315196209397470e-07
7.900000000000000000e+01 1.370000000000000000e+02 4.797013468671451619e-07
8.000000000000000000e+01 1.400000000000000000e+02 4.334642293435386762e-07
8.100000000000000000e+01 1.430000000000000000e+02 3.887919968748043686e-07
8.200000000000000000e+01 1.460000000000000000e+02 3.469237215836251664e-07
8.300000000000000000e+01 1.500000000000000000e+02 3.085097927679747443e-07
8.400000000000000000e+01 1.540000000000000000e+02 2.745833085904259008e-07
8.500000000000000000e+01 1.580000000000000000e+02 2.452221822824007802e-07
8.600000000000000000e+01 1.620000000000000000e+02 2.203445825244010337e-07
8.700000000000000000e+01 1.660000000000000000e+02 1.996392239855815376e-07
8.800000000000000000e+01 1.700000000000000000e+02 1.826002656302172511e-07
8.900000000000000000e+01 1.740000000000000000e+02 1.686008327950183627e-07
9.000000000000000000e+01 1.780000000000000000e+02 1.569667850698230893e-07
9.100000000000000000e+01 1.820000000000000000e+02 1.470425608496306324e-07
9.200000000000000000e+01 1.860000000000000000e+02 1.382435117491809251e-07
9.300000000000000000e+01 1.900000000000000000e+02 1.300926451008876938e-07
9.400000000000000000e+01 1.940000000000000000e+02 1.222408151368981066e-07
9.500000000000000000e+01 1.980000000000000000e+02 1.144712356015986643e-07
9.600000000000000000e+01 2.020000000000000000e+02 1.066905399027540113e-07
9.700000000000000000e+01 2.060000000000000000e+02 9.890949936863790981e-08
9.800000000000000000e+01 2.100000000000000000e+02 9.121696120661937357e-08
9.900000000000000000e+01 2.140000000000000000e+02 8.375062449106351892e-08
1.000000000000000000e+02 2.180000000000000000e+02 7.666798562677712425e-08
1.010000000000000000e+02 2.230000000000000000e+02 6.999975837862493222e-08
1.020000000000000000e+02 2.280000000000000000e+02 6.408619901421275245e-08
1.030000000000000000e+02 2.330000000000000000e+02 5.891839249816399615e-08
1.040000000000000000e+02 2.380000000000000000e+02 5.451360202135546729e-08
1.050000000000000000e+02 2.430000000000000000e+02 5.085461057818818631e-08
1.060000000000000000e+02 2.490000000000000000e+02 4.781330120717797172e-08
1.070000000000000000e+02 2.550000000000000000e+02 4.539629055999583329e-08
1.080000000000000000e+02 2.610000000000000000e+02 4.343054210709240692e-08
1.090000000000000000e+02 2.670000000000000000e+02 4.176914886189209142e-08
1.100000000000000000e+02 2.730000000000000000e+02 4.027348821100673604e-08
1.110000000000000000e+02 2.790000000000000000e+02 3.881704485619863476e-08
1.120000000000000000e+02 2.850000000000000000e+02 3.729487546566545575e-08
1.130000000000000000e+02 2.910000000000000000e+02 3.563066675038584208e-08
1.140000000000000000e+02 2.970000000000000000e+02 3.378024454603334448e-08
1.150000000000000000e+02 3.040000000000000000e+02 3.168807938269679880e-08
1.160000000000000000e+02 3.110000000000000000e+02 2.944600174803468917e-08
1.170000000000000000e+02 3.180000000000000000e+02 2.706601620605653125e-08
1.180000000000000000e+02 3.250000000000000000e+02 2.460412851235105336e-08
1.190000000000000000e+02 3.330000000000000000e+02 2.210136579305910232e-08
1.200000000000000000e+02 3.410000000000000000e+02 1.968316848399709329e-08
1.210000000000000000e+02 3.490000000000000000e+02 1.739887323104483130e-08
1.220000000000000000e+02 3.570000000000000000e+02 1.530553472850471053e-08
1.230000000000000000e+02 3.660000000000000000e+02 1.342975414209135465e-08
1.240000000000000000e+02 3.750000000000000000e+02 1.183531017634464888e-08
1.250000000000000000e+02 3.840000000000000000e+02 1.051990383693635067e-08
1.260000000000000000e+02 3.930000000000000000e+02 9.475826290294975252e-09
1.270000000000000000e+02 4.020000000000000000e+02 8.682941088355988768e-09
1.280000000000000000e+02 4.110000000000000000e+02 8.109083904361824580e-09
1.290000000000000000e+02 4.200000000000000000e+02 7.713796212893697657e-09
1.300000000000000000e+02 4.290000000000000000e+02 7.452377326355730247e-09
1.310000000000000000e+02 4.380000000000000000e+02 7.279667035842152245e-09
1.320000000000000000e+02 4.470000000000000000e+02 7.153368009049643206e-09
1.330000000000000000e+02 4.560000000000000000e+02 7.036717541986092783e-09
1.340000000000000000e+02 4.650000000000000000e+02 6.900379101448805841e-09
1.350000000000000000e+02 4.740000000000000000e+02 6.723501921879204701e-09
1.360000000000000000e+02 4.830000000000000000e+02 6.493974802346258457e-09
1.370000000000000000e+02 4.920000000000000000e+02 6.207959757364989173e-09
1.380000000000000000e+02 5.020000000000000000e+02 5.860532226176218273e-09
1.390000000000000000e+02 5.120000000000000000e+02 5.475776110319685586e-09
1.400000000000000000e+02 5.220000000000000000e+02 5.060837249271088467e-09
1.410000000000000000e+02 5.320000000000000000e+02 4.630041516850980088e-09
1.420000000000000000e+02 5.420000000000000000e+02 4.199599501486517283e-09
1.430000000000000000e+02 5.530000000000000000e+02 3.779908441803314645e-09
1.440000000000000000e+02 5.640000000000000000e+02 3.392404857027742082e-09
1.450000000000000000e+02 5.750000000000000000e+02 3.043573837402391291e-09
1.460000000000000000e+02 5.870000000000000000e+02 2.736348592158321935e-09
1.470000000000000000e+02 5.990000000000000000e+02 2.478462657329316698e-09
1.480000000000000000e+02 6.110000000000000000e+02 2.267316112636308389e-09
1.490000000000000000e+02 6.230000000000000000e+02 2.098868245870022520e-09
1.500000000000000000e+02 6.360000000000000000e+02 1.965717533192190558e-09
1.510000000000000000e+02 6.490000000000000000e+02 1.863294019077699204e-09
1.520000000000000000e+02 6.620000000000000000e+02 1.782442804465489417e-09
1.530000000000000000e+02 6.750000000000000000e+02 1.714960340404303452e-09
1.540000000000000000e+02 6.880000000000000000e+02 1.653625625319676828e-09
1.550000000000000000e+02 7.010000000000000000e+02 1.592427412155927868e-09
1.560000000000000000e+02 7.140000000000000000e+02 1.526873627533120725e-09
1.570000000000000000e+02 7.270000000000000000e+02 1.454142639634170564e-09
1.580000000000000000e+02 7.400000000000000000e+02 1.373059332898662888e-09
1.590000000000000000e+02 7.540000000000000000e+02 1.282919603884380422e-09
1.600000000000000000e+02 7.680000000000000000e+02 1.187035580940687396e-09
1.610000000000000000e+02 7.820000000000000000e+02 1.087115342190969614e-09
1.620000000000000000e+02 7.960000000000000000e+02 9.859705274450902834e-10
1.630000000000000000e+02 8.110000000000000000e+02 8.861060218912086839e-10
1.640000000000000000e+02 8.260000000000000000e+02 7.917427269354959662e-10
1.650000000000000000e+02 8.420000000000000000e+02 7.046629391105341256e-10
1.660000000000000000e+02 8.580000000000000000e+02 6.275623909424155045e-10
1.670000000000000000e+02 8.750000000000000000e+02 5.612863507309384659e-10
1.680000000000000000e+02 8.920000000000000000e+02 5.068069852676160281e-10
1.690000000000000000e+02 9.090000000000000000e+02 4.638023298753068957e-10
1.700000000000000000e+02 9.270000000000000000e+02 4.312677437390277646e-10
1.710000000000000000e+02 9.450000000000000000e+02 4.080770166225988760e-10
1.720000000000000000e+02 9.630000000000000000e+02 3.923749658518715933e-10
1.730000000000000000e+02 9.810000000000000000e+02 3.821755134580939739e-10
1.740000000000000000e+02 9.990000000000000000e+02 3.754804800415456612e-10
1.750000000000000000e+02 1.017000000000000000e+03 3.704103135326874963e-10
1.760000000000000000e+02 1.035000000000000000e+03 3.653257141245092043e-10
1.770000000000000000e+02 1.053000000000000000e+03 3.589150643357186254e-10
1.780000000000000000e+02 1.071000000000000000e+03 3.502438894464887653e-10
1.790000000000000000e+02 1.089000000000000000e+03 3.387652935948892718e-10
1.800000000000000000e+02 1.107000000000000000e+03 3.243024737642485889e-10
1.810000000000000000e+02 1.126000000000000000e+03 3.069335896555003274e-10
1.820000000000000000e+02 1.145000000000000000e+03 2.871934356996064253e-10
1.830000000000000000e+02 1.164000000000000000e+03 2.656325714944784977e-10
1.840000000000000000e+02 1.183000000000000000e+03 2.429582646179540006e-10
1.850000000000000000e+02 1.203000000000000000e+03 2.198901061234437293e-10
1.860000000000000000e+02 1.223000000000000000e+03 1.972436103336860924e-10
1.870000000000000000e+02 1.244000000000000000e+03 1.756270129327219820e-10
1.880000000000000000e+02 1.265000000000000000e+03 1.556261786106460931e-10
1.890000000000000000e+02 1.287000000000000000e+03 1.376131986141615471e-10
1.900000000000000000e+02 1.309000000000000000e+03 1.218617429188384449e-10
1.910000000000000000e+02 1.332000000000000000e+03 1.084515255378448728e-10
1.920000000000000000e+02 1.355000000000000000e+03 9.735673378585829596e-11
1.930000000000000000e+02 1.379000000000000000e+03 8.841155585415094720e-11
1.940000000000000000e+02 1.403000000000000000e+03 8.138262286294661862e-11
1.950000000000000000e+02 1.427000000000000000e+03 7.596828721645465521e-11
1.960000000000000000e+02 1.451000000000000000e+03 7.184358663536727363e-11
1.970000000000000000e+02 1.475000000000000000e+03 6.868455804109885321e-11
1.980000000000000000e+02 1.500000000000000000e+03 6.618705583605333231e-11
1.990000000000000000e+02 1.525000000000000000e+03 6.409317521161028708e-11
2.000000000000000000e+02 1.550000000000000000e+03 6.218586756645549940e-11
2.010000000000000000e+02 1.575000000000000000e+03 6.030226318287645881e-11
2.020000000000000000e+02 1.600000000000000000e+03 5.833228344798158105e-11
2.030000000000000000e+02 1.625000000000000000e+03 5.621264564936723218e-11
2.040000000000000000e+02 1.651000000000000000e+03 5.391864732473550248e-11
2.050000000000000000e+02 1.677000000000000000e+03 5.146233439390357489e-11
2.060000000000000000e+02 1.703000000000000000e+03 4.887296123357032229e-11
2.070000000000000000e+02 1.729000000000000000e+03 4.619399307514981956e-11
2.080000000000000000e+02 1.756000000000000000e+03 4.347344706445710472e-11
2.090000000000000000e+02 1.783000000000000000e+03 4.076161630450769735e-11
2.100000000000000000e+02 1.810000000000000000e+03 3.809957904721272826e-11
2.110000000000000000e+02 1.838000000000000000e+03 3.551936522683263320e-11
2.120000000000000000e+02 1.866000000000000000e+03 3.304556628336285939e-11
2.130000000000000000e+02 1.894000000000000000e+03 3.069072773698167111e-11
2.140000000000000000e+02 1.923000000000000000e+03 2.845873536827525641e-11
2.150000000000000000e+02 1.952000000000000000e+03 2.634858997652145263e-11
2.160000000000000000e+02 1.981000000000000000e+03 2.435385226817743387e-11
2.170000000000000000e+02 2.011000000000000000e+03 2.246652863746589901e-11
2.180000000000000000e+02 2.041000000000000000e+03 2.067995774623909710e-11
2.190000000000000000e+02 2.071000000000000000e+03 1.898864399052513363e-11
2.200000000000000000e+02 2.101000000000000000e+03 1.739047794657722079e-11
2.210000000000000000e+02 2.132000000000000000e+03 1.588623677051259619e-11
2.220000000000000000e+02 2.163000000000000000e+03 1.447986175406867915e-11
2.230000000000000000e+02 2.194000000000000000e+03 1.317707054582228920e-11
2.240000000000000000e+02 2.226000000000000000e+03 1.198446897276994605e-11
2.250000000000000000e+02 2.258000000000000000e+03 1.090871837305940062e-11
2.260000000000000000e+02 2.291000000000000000e+03 9.954259638789153541e-12
2.270000000000000000e+02 2.324000000000000000e+03 9.123424238310917644e-12
2.280000000000000000e+02 2.357000000000000000e+03 8.414990926297605256e-12
2.290000000000000000e+02 2.391000000000000000e+03 7.824130232592096945e-12
2.300000000000000000e+02 2.425000000000000000e+03 7.342126906451085233e-12
2.310000000000000000e+02 2.459000000000000000e+03 6.956768494603693398e-12
2.320000000000000000e+02 2.494000000000000000e+03 6.653178008519944342e-12
2.330000000000000000e+02 2.529000000000000000e+03 6.414369035923073170e-12
2.340000000000000000e+02 2.564000000000000000e+03 6.222578008419077378e-12
2.350000000000000000e+02 2.599000000000000000e+03 6.059985846462723202e-12
2.360000000000000000e+02 2.634000000000000000e+03 5.910216760440789585e-12
2.370000000000000000e+02 2.669000000000000000e+03 5.758338250672068170e-12
2.380000000000000000e+02 2.704000000000000000e+03 5.592637464246763557e-12
2.390000000000000000e+02 2.740000000000000000e+03 5.404288128119105750e-12
2.400000000000000000e+02 2.776000000000000000e+03 5.188016682922125256e-12
2.410000000000000000e+02 2.812000000000000000e+03 4.942046771816421824e-12
2.420000000000000000e+02 2.848000000000000000e+03 4.667655151280314385e-12
2.430000000000000000e+02 2.884000000000000000e+03 4.368450046143834697e-12
2.440000000000000000e+02 2.921000000000000000e+03 4.050704216496114896e-12
2.450000000000000000e+02 2.958000000000000000e+03 3.721800645450912270e-12
2.460000000000000000e+02 2.995000000000000000e+03 3.390066005692915496e-12
2.470000000000000000e+02 3.033000000000000000e+03 3.063604925301888215e-12
2.480000000000000000e+02 3.071000000000000000e+03 2.750244476601437782e-12
2.490000000000000000e+02 3.110000000000000000e+03 2.457090086949165197e-12
2.500000000000000000e+02 3.149000000000000000e+03 2.189304293409577440e-12
2.510000000000000000e+02 3.189000000000000000e+03 1.950550831963937526e-12
2.520000000000000000e+02 3.229000000000000000e+03 1.743216682115189542e-12
2.530000000000000000e+02 3.270000000000000000e+03 1.567690421921952293e-12
2.540000000000000000e+02 3.311000000000000000e+03 1.423028361813294396e-12
2.550000000000000000e+02 3.353000000000000000e+03 1.306732499983809248e-12
2.560000000000000000e+02 3.395000000000000000e+03 1.215860745418240185e-12
2.570000000000000000e+02 3.437000000000000000e+03 1.146249761774242870e-12
2.580000000000000000e+02 3.479000000000000000e+03 1.093514168104547934e-12
2.590000000000000000e+02 3.522000000000000000e+03 1.053657161520504815e-12
2.600000000000000000e+02 3.565000000000000000e+03 1.022348872226075400e-12
2.610000000000000000e+02 3.608000000000000000e+03 9.957035196350716433e-13
2.620000000000000000e+02 3.651000000000000000e+03 9.710565684883931681e-13
2.630000000000000000e+02 3.694000000000000000e+03 9.454659277707833098e-13
2.640000000000000000e+02 3.737000000000000000e+03 9.173217740965355915e-13
2.650000000000000000e+02 3.780000000000000000e+03 8.856249067434873723e-13
2.660000000000000000e+02 3.823000000000000000e+03 8.498202141993260739e-13
2.670000000000000000e+02 3.866000000000000000e+03 8.099632076152829541e-13
2.680000000000000000e+02 3.910000000000000000e+03 7.665534873524393333e-13
2.690000000000000000e+02 3.954000000000000000e+03 7.203682095280328213e-13
2.700000000000000000e+02 3.998000000000000000e+03 6.724620860154573165e-13
2.710000000000000000e+02 4.043000000000000000e+03 6.237788063856442022e-13
2.720000000000000000e+02 4.088000000000000000e+03 5.754841048144498927e-13
2.730000000000000000e+02 4.134000000000000000e+03 5.283551374191119976e-13
2.740000000000000000e+02 4.180000000000000000e+03 4.832800826193306420e-13
2.750000000000000000e+02 4.226000000000000000e+03 4.412026299860372092e-13
2.760000000000000000e+02 4.273000000000000000e+03 4.021782906704629568e-13
2.770000000000000000e+02 4.320000000000000000e+03 3.667066650336892053e-13
2.780000000000000000e+02 4.368000000000000000e+03 3.347877530757159548e-13
2.790000000000000000e+02 4.416000000000000000e+03 3.064215547965432052e-13
2.800000000000000000e+02 4.465000000000000000e+03 2.814415367424771830e-13
2.810000000000000000e+02 4.514000000000000000e+03 2.595701431573615992e-13
2.820000000000000000e+02 4.564000000000000000e+03 2.404187959825776488e-13
2.830000000000000000e+02 4.614000000000000000e+03 2.236544283107377851e-13
2.840000000000000000e+02 4.664000000000000000e+03 2.093325512930732657e-13
2.850000000000000000e+02 4.713000000000000000e+03 1.965094753586527077e-13
2.860000000000000000e+02 4.762000000000000000e+03 1.852407116587073688e-13
2.870000000000000000e+02 4.811000000000000000e+03 1.752487044370809599e-13
2.880000000000000000e+02 4.862000000000000000e+03 1.660893644839234184e-13
2.890000000000000000e+02 4.914000000000000000e+03 1.577071806480034866e-13
2.900000000000000000e+02 4.965000000000000000e+03 1.499356194756273908e-13
2.910000000000000000e+02 5.016000000000000000e+03 1.424416140594075841e-13
2.920000000000000000e+02 5.066000000000000000e+03 1.353916978530378401e-13
2.930000000000000000e+02 5.118000000000000000e+03 1.286193374028243852e-13
2.940000000000000000e+02 5.170000000000000000e+03 1.220135104063047038e-13
2.950000000000000000e+02 5.223000000000000000e+03 1.156297280147100537e-13
2.960000000000000000e+02 5.274000000000000000e+03 1.091904344718841458e-13
2.970000000000000000e+02 5.327000000000000000e+03 1.030842078364457848e-13
2.980000000000000000e+02 5.378000000000000000e+03 9.681144774731365032e-14
2.990000000000000000e+02 5.438000000000000000e+03 9.076073226310654718e-14
3.000000000000000000e+02 5.491000000000000000e+03 8.482103908136195969e-14
3.010000000000000000e+02 5.543000000000000000e+03 7.904787935331114568e-14
3.020000000000000000e+02 5.597000000000000000e+03 7.327471962526033167e-14
3.030000000000000000e+02 5.650000000000000000e+03 6.783462680459706462e-14
3.040000000000000000e+02 5.708000000000000000e+03 6.272760089132134453e-14
3.050000000000000000e+02 5.761000000000000000e+03 5.767608612927688228e-14
3.060000000000000000e+02 2.576100000000000000e+04 5.317968287954499829e-14


==> data/CUR/CUR_a1a_L_1.331492e-01_mu_2.662985e-04_sigma_8.000000e-01_zeta_0.000000e+00_xi_zero_maxiter_20000_inneriter_20000_backtrack.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 1.522867596895485787e-01
1.000000000000000000e+00 1.000000000000000000e+00 7.219917748852022754e-02
2.000000000000000000e+00 2.000000000000000000e+00 3.594203993006006570e-02
3.000000000000000000e+00 3.000000000000000000e+00 5.191622015578933880e-02
4.000000000000000000e+00 4.000000000000000000e+00 3.319791051336451471e-02
5.000000000000000000e+00 5.000000000000000000e+00 2.061446528831251124e-02
6.000000000000000000e+00 6.000000000000000000e+00 1.393780248654014065e-02
7.000000000000000000e+00 7.000000000000000000e+00 1.089365856866369997e-02
8.000000000000000000e+00 8.000000000000000000e+00 9.213006408168189498e-03
9.000000000000000000e+00 9.000000000000000000e+00 7.720100684450781348e-03
1.000000000000000000e+01 1.000000000000000000e+01 6.232738382200231353e-03
1.100000000000000000e+01 1.100000000000000000e+01 6.730416116573156859e-03
1.200000000000000000e+01 1.200000000000000000e+01 5.740568090207509577e-03
1.300000000000000000e+01 1.300000000000000000e+01 4.808738259494516054e-03
1.400000000000000000e+01 1.400000000000000000e+01 3.960501848630226807e-03
1.500000000000000000e+01 1.500000000000000000e+01 3.193951032344155561e-03
1.600000000000000000e+01 1.600000000000000000e+01 2.507344045995674175e-03
1.700000000000000000e+01 1.700000000000000000e+01 1.899258983527107869e-03
1.800000000000000000e+01 1.800000000000000000e+01 1.373233573126964036e-03
1.900000000000000000e+01 1.900000000000000000e+01 9.477474865097201828e-04
2.000000000000000000e+01 2.000000000000000000e+01 6.146165755012145127e-04
2.100000000000000000e+01 2.100000000000000000e+01 3.692841549985392824e-04
2.200000000000000000e+01 2.200000000000000000e+01 2.409983784306679588e-04
2.300000000000000000e+01 2.300000000000000000e+01 2.723262773185464170e-04
2.400000000000000000e+01 2.400000000000000000e+01 2.047951285901183915e-04
2.500000000000000000e+01 2.500000000000000000e+01 1.490760831073800752e-04
2.600000000000000000e+01 2.600000000000000000e+01 1.060288464702074940e-04
2.700000000000000000e+01 2.700000000000000000e+01 1.179520775130837862e-04
2.800000000000000000e+01 2.800000000000000000e+01 9.332160763625418909e-05
2.900000000000000000e+01 2.900000000000000000e+01 7.578121090795475467e-05
3.000000000000000000e+01 3.000000000000000000e+01 6.454229681168710542e-05
3.100000000000000000e+01 3.100000000000000000e+01 5.771955291394847976e-05
3.200000000000000000e+01 3.200000000000000000e+01 5.332336367641632435e-05
3.300000000000000000e+01 3.300000000000000000e+01 5.015688800064088682e-05
3.400000000000000000e+01 3.400000000000000000e+01 4.777726799282122627e-05
3.500000000000000000e+01 3.500000000000000000e+01 4.580900314465896628e-05
3.600000000000000000e+01 3.600000000000000000e+01 4.373042098687607293e-05
3.700000000000000000e+01 3.800000000000000000e+01 4.110692335929089225e-05
3.800000000000000000e+01 4.000000000000000000e+01 3.777550434808096824e-05
3.900000000000000000e+01 4.200000000000000000e+01 3.381123979345757036e-05
4.000000000000000000e+01 4.400000000000000000e+01 2.940570991732949224e-05
4.100000000000000000e+01 4.600000000000000000e+01 2.479658370369008935e-05
4.200000000000000000e+01 4.800000000000000000e+01 2.027921736802440478e-05
4.300000000000000000e+01 5.000000000000000000e+01 1.615331535670394558e-05
4.400000000000000000e+01 5.200000000000000000e+01 1.264585700772036247e-05
4.500000000000000000e+01 5.400000000000000000e+01 9.871517963000453477e-06
4.600000000000000000e+01 5.600000000000000000e+01 7.815987765114051911e-06
4.700000000000000000e+01 5.800000000000000000e+01 6.357149153646268758e-06
4.800000000000000000e+01 6.000000000000000000e+01 5.309771597128420950e-06
4.900000000000000000e+01 6.200000000000000000e+01 4.482013008288987521e-06
5.000000000000000000e+01 6.500000000000000000e+01 3.704378673807795508e-06
5.100000000000000000e+01 6.800000000000000000e+01 2.937307878869699351e-06
5.200000000000000000e+01 7.100000000000000000e+01 2.184438371577446247e-06
5.300000000000000000e+01 7.400000000000000000e+01 1.508315965514928081e-06
5.400000000000000000e+01 7.800000000000000000e+01 9.731550424385559950e-07
5.500000000000000000e+01 8.300000000000000000e+01 6.222544274292474142e-07
5.600000000000000000e+01 8.900000000000000000e+01 4.336417195882624753e-07
5.700000000000000000e+01 9.600000000000000000e+01 3.445892766684721664e-07
5.800000000000000000e+01 1.010000000000000000e+02 3.736408732413210032e-07
5.900000000000000000e+01 1.070000000000000000e+02 3.380443456824089310e-07
6.000000000000000000e+01 1.130000000000000000e+02 3.066498911463710897e-07
6.100000000000000000e+01 1.180000000000000000e+02 3.210857845714620851e-07
6.200000000000000000e+01 1.230000000000000000e+02 3.005685682566650030e-07
6.300000000000000000e+01 1.280000000000000000e+02 2.727947202019187500e-07
6.400000000000000000e+01 1.340000000000000000e+02 2.372597469046944241e-07
6.500000000000000000e+01 1.410000000000000000e+02 1.971231992081712292e-07
6.600000000000000000e+01 1.490000000000000000e+02 1.566531270258408881e-07
6.700000000000000000e+01 1.580000000000000000e+02 1.200415318813874421e-07
6.800000000000000000e+01 1.690000000000000000e+02 8.987298055762593663e-08
6.900000000000000000e+01 1.810000000000000000e+02 6.707181771092862732e-08
7.000000000000000000e+01 1.950000000000000000e+02 5.030274780049026617e-08
7.100000000000000000e+01 2.110000000000000000e+02 3.789420910393914710e-08
7.200000000000000000e+01 2.300000000000000000e+02 2.837523654930507178e-08
7.300000000000000000e+01 2.530000000000000000e+02 2.112235875095791471e-08
7.400000000000000000e+01 2.820000000000000000e+02 1.590468678980272443e-08
7.500000000000000000e+01 3.020000000000000000e+02 1.745031774635918964e-08
7.600000000000000000e+01 3.240000000000000000e+02 1.464317506139067859e-08
7.700000000000000000e+01 3.490000000000000000e+02 1.249012332449339624e-08
7.800000000000000000e+01 3.660000000000000000e+02 1.314355652093368576e-08
7.900000000000000000e+01 3.840000000000000000e+02 1.193828430556820308e-08
8.000000000000000000e+01 4.030000000000000000e+02 1.087703310753695973e-08
8.100000000000000000e+01 4.230000000000000000e+02 9.830280034428540148e-09
8.200000000000000000e+01 4.440000000000000000e+02 8.692124242593024519e-09
8.300000000000000000e+01 4.680000000000000000e+02 7.391665446387918337e-09
8.400000000000000000e+01 4.960000000000000000e+02 5.991172447039616600e-09
8.500000000000000000e+01 5.290000000000000000e+02 4.598409653056023672e-09
8.600000000000000000e+01 5.680000000000000000e+02 3.345154986345022508e-09
8.700000000000000000e+01 6.130000000000000000e+02 2.352790573478813485e-09
8.800000000000000000e+01 6.650000000000000000e+02 1.666826676682831021e-09
8.900000000000000000e+01 7.230000000000000000e+02 1.254880532819413474e-09
9.000000000000000000e+01 7.860000000000000000e+02 1.014620332195903529e-09
9.100000000000000000e+01 8.560000000000000000e+02 8.378952531806760362e-10
9.200000000000000000e+01 9.000000000000000000e+02 8.952009133977867350e-10
9.300000000000000000e+01 9.480000000000000000e+02 7.918202205026148022e-10
9.400000000000000000e+01 1.002000000000000000e+03 6.789631634696036144e-10
9.500000000000000000e+01 1.035000000000000000e+03 7.186329864516949328e-10
9.600000000000000000e+01 1.071000000000000000e+03 6.430007082336430813e-10
9.700000000000000000e+01 1.111000000000000000e+03 5.620997001187788555e-10
9.800000000000000000e+01 1.156000000000000000e+03 4.804535658209374560e-10
9.900000000000000000e+01 1.206000000000000000e+03 4.033897105237826963e-10
1.000000000000000000e+02 1.263000000000000000e+03 3.337884413312508514e-10
1.010000000000000000e+02 1.326000000000000000e+03 2.733817616729083966e-10
1.020000000000000000e+02 1.397000000000000000e+03 2.206518856517902805e-10
1.030000000000000000e+02 1.477000000000000000e+03 1.740193544819135241e-10
1.040000000000000000e+02 1.567000000000000000e+03 1.325617393632683161e-10
1.050000000000000000e+02 1.670000000000000000e+03 9.686756952120845199e-11
1.060000000000000000e+02 1.790000000000000000e+03 6.865824575541523700e-11
1.070000000000000000e+02 1.931000000000000000e+03 4.910089002052586693e-11
1.080000000000000000e+02 2.014000000000000000e+03 5.499528610286574803e-11
1.090000000000000000e+02 2.062000000000000000e+03 5.919059686831928957e-11
1.100000000000000000e+02 2.116000000000000000e+03 5.147388071335967652e-11
1.110000000000000000e+02 2.175000000000000000e+03 4.548400545090203195e-11
1.120000000000000000e+02 2.240000000000000000e+03 4.107836293343325451e-11
1.130000000000000000e+02 2.312000000000000000e+03 3.790007196968758763e-11
1.140000000000000000e+02 2.390000000000000000e+03 3.541894555425528779e-11
1.150000000000000000e+02 2.476000000000000000e+03 3.303074480598411355e-11
1.160000000000000000e+02 2.570000000000000000e+03 3.021066730113375343e-11
1.170000000000000000e+02 2.673000000000000000e+03 2.664934939389240753e-11
1.180000000000000000e+02 2.788000000000000000e+03 2.235195362132458285e-11
1.190000000000000000e+02 2.917000000000000000e+03 1.764272061777205636e-11
1.200000000000000000e+02 3.064000000000000000e+03 1.304728547424360841e-11
1.210000000000000000e+02 3.233000000000000000e+03 9.100664666306101935e-12
1.220000000000000000e+02 3.427000000000000000e+03 6.152800491321386289e-12
1.230000000000000000e+02 3.649000000000000000e+03 4.263478459165526147e-12
1.240000000000000000e+02 3.900000000000000000e+03 3.223921130057760820e-12
1.250000000000000000e+02 4.179000000000000000e+03 2.685407451963328640e-12
1.260000000000000000e+02 4.334000000000000000e+03 2.883304706102762793e-12
1.270000000000000000e+02 4.420000000000000000e+03 3.004319015786904856e-12
1.280000000000000000e+02 4.468000000000000000e+03 3.079203558797871665e-12
1.290000000000000000e+02 4.520000000000000000e+03 2.974454016424488145e-12
1.300000000000000000e+02 4.577000000000000000e+03 2.895850226281027062e-12
1.310000000000000000e+02 4.639000000000000000e+03 2.827460487964117419e-12
1.320000000000000000e+02 4.706000000000000000e+03 2.753131056465463189e-12
1.330000000000000000e+02 4.744000000000000000e+03 2.789712905126862097e-12
1.340000000000000000e+02 4.785000000000000000e+03 2.742306381975367913e-12
1.350000000000000000e+02 4.829000000000000000e+03 2.679134691874196506e-12
1.360000000000000000e+02 4.877000000000000000e+03 2.594757742002684608e-12
1.370000000000000000e+02 4.930000000000000000e+03 2.485234240623412916e-12
1.380000000000000000e+02 4.987000000000000000e+03 2.347955163628512310e-12
1.390000000000000000e+02 5.050000000000000000e+03 2.182476421808132727e-12
1.400000000000000000e+02 5.119000000000000000e+03 1.991296016967680771e-12
1.410000000000000000e+02 5.194000000000000000e+03 1.779243419264275872e-12
1.420000000000000000e+02 5.277000000000000000e+03 1.554034678719062867e-12
1.430000000000000000e+02 5.369000000000000000e+03 1.324662601831505526e-12
1.440000000000000000e+02 5.470000000000000000e+03 1.102062885394161640e-12
1.450000000000000000e+02 5.582000000000000000e+03 8.966716258385076799e-13
1.460000000000000000e+02 5.707000000000000000e+03 7.175926519664699299e-13
1.470000000000000000e+02 5.846000000000000000e+03 5.712652573208742979e-13
1.480000000000000000e+02 6.000000000000000000e+03 4.602429548583586438e-13
1.490000000000000000e+02 6.171000000000000000e+03 3.822497873784413969e-13
1.500000000000000000e+02 6.359000000000000000e+03 3.310129947919904225e-13
1.510000000000000000e+02 6.566000000000000000e+03 2.976507929020044685e-13
1.520000000000000000e+02 6.793000000000000000e+03 2.716160629745445476e-13
1.530000000000000000e+02 7.043000000000000000e+03 2.445266211736907280e-13
1.540000000000000000e+02 7.319000000000000000e+03 2.114419750398610631e-13
1.550000000000000000e+02 7.626000000000000000e+03 1.722511022705930372e-13
1.560000000000000000e+02 7.970000000000000000e+03 1.306732499983809248e-13
1.570000000000000000e+02 8.357000000000000000e+03 9.220402219511925068e-14
1.580000000000000000e+02 8.795000000000000000e+03 6.150635556423367234e-14
1.590000000000000000e+02 9.291000000000000000e+03 4.063416270128072938e-14
1.600000000000000000e+02 9.555000000000000000e+03 4.662936703425657470e-14
1.610000000000000000e+02 9.696000000000000000e+03 5.107025913275720086e-14
1.620000000000000000e+02 9.851000000000000000e+03 4.246603069191223767e-14
1.630000000000000000e+02 1.002200000000000000e+04 3.574918139293004060e-14
1.640000000000000000e+02 1.021100000000000000e+04 3.080868893334809400e-14
1.650000000000000000e+02 1.031200000000000000e+04 3.236300116782331315e-14
1.660000000000000000e+02 1.043000000000000000e+04 2.958744360626042180e-14
1.670000000000000000e+02 1.054900000000000000e+04 2.736699755701010872e-14
1.680000000000000000e+02 1.067900000000000000e+04 2.547961841514734260e-14
1.690000000000000000e+02 1.082600000000000000e+04 2.375877272697834997e-14
1.700000000000000000e+02 1.098500000000000000e+04 2.198241588757809950e-14
1.710000000000000000e+02 1.115900000000000000e+04 2.015054789694659121e-14
1.720000000000000000e+02 1.135200000000000000e+04 1.804112415015879378e-14
1.730000000000000000e+02 1.156400000000000000e+04 1.582067810090848070e-14
1.740000000000000000e+02 1.179800000000000000e+04 1.337818744673313631e-14
1.750000000000000000e+02 1.205600000000000000e+04 1.099120794378904975e-14
1.760000000000000000e+02 1.234800000000000000e+04 8.826273045769994496e-15
1.770000000000000000e+02 1.266800000000000000e+04 6.938893903907228378e-15
1.780000000000000000e+02 1.302300000000000000e+04 5.384581669432009221e-15
1.790000000000000000e+02 1.341800000000000000e+04 4.274358644806852681e-15
1.800000000000000000e+02 1.365200000000000000e+04 4.662936703425657470e-15
1.810000000000000000e+02 1.376000000000000000e+04 4.884981308350688778e-15
1.820000000000000000e+02 1.389100000000000000e+04 4.329869796038110508e-15
1.830000000000000000e+02 3.389100000000000000e+04 3.941291737419305719e-15
1.840000000000000000e+02 5.389100000000000000e+04 4.052314039881821373e-15


==> data/CUR/CUR_a1a_L_1.331492e-01_mu_2.662985e-04_sigma_8.000000e-01_zeta_0.000000e+00_xi_zero_maxiter_20000_inneriter_20000_no_mu.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 1.522867596895485787e-01
1.000000000000000000e+00 1.000000000000000000e+00 7.219917748852022754e-02
2.000000000000000000e+00 2.000000000000000000e+00 3.852657808732951050e-02
3.000000000000000000e+00 3.000000000000000000e+00 2.089254234322618364e-02
4.000000000000000000e+00 4.000000000000000000e+00 1.355023192985521652e-02
5.000000000000000000e+00 5.000000000000000000e+00 1.064265971545869105e-02
6.000000000000000000e+00 6.000000000000000000e+00 8.957617777450299634e-03
7.000000000000000000e+00 7.000000000000000000e+00 7.471910249363056256e-03
8.000000000000000000e+00 8.000000000000000000e+00 6.102966846964874570e-03
9.000000000000000000e+00 9.000000000000000000e+00 4.917951137662357475e-03
1.000000000000000000e+01 1.000000000000000000e+01 3.916818106614261552e-03
1.100000000000000000e+01 1.100000000000000000e+01 3.068773593408680167e-03
1.200000000000000000e+01 1.200000000000000000e+01 2.358118962117017325e-03
1.300000000000000000e+01 1.300000000000000000e+01 1.766642085038183652e-03
1.400000000000000000e+01 1.400000000000000000e+01 1.281065881058196521e-03
1.500000000000000000e+01 1.500000000000000000e+01 9.052926741288103152e-04
1.600000000000000000e+01 1.600000000000000000e+01 6.150303565058967692e-04
1.700000000000000000e+01 1.700000000000000000e+01 4.010804412741819647e-04
1.800000000000000000e+01 1.800000000000000000e+01 2.743615403476007408e-04
1.900000000000000000e+01 1.900000000000000000e+01 1.987615919581409152e-04
2.000000000000000000e+01 2.000000000000000000e+01 1.415008954852581269e-04
2.100000000000000000e+01 2.100000000000000000e+01 1.007134617078131456e-04
2.200000000000000000e+01 2.200000000000000000e+01 7.571079746143682954e-05
2.300000000000000000e+01 2.300000000000000000e+01 6.254324968341107294e-05
2.400000000000000000e+01 2.400000000000000000e+01 5.619621365021698622e-05
2.500000000000000000e+01 2.500000000000000000e+01 5.310039757744355882e-05
2.600000000000000000e+01 2.600000000000000000e+01 5.156135345402157455e-05
2.700000000000000000e+01 2.700000000000000000e+01 5.075530182196974494e-05
2.800000000000000000e+01 2.800000000000000000e+01 5.007912851495710527e-05
2.900000000000000000e+01 2.900000000000000000e+01 4.905345502720370732e-05
3.000000000000000000e+01 3.000000000000000000e+01 4.740872049713296121e-05
3.100000000000000000e+01 3.100000000000000000e+01 4.511940131474156956e-05
3.200000000000000000e+01 3.200000000000000000e+01 4.230350277595329445e-05
3.300000000000000000e+01 3.400000000000000000e+01 3.911660974748043529e-05
3.400000000000000000e+01 3.600000000000000000e+01 3.571279295216944760e-05
3.500000000000000000e+01 3.800000000000000000e+01 3.222802665220347862e-05
3.600000000000000000e+01 4.000000000000000000e+01 2.879048567688835547e-05
3.700000000000000000e+01 4.200000000000000000e+01 2.552081933687722071e-05
3.800000000000000000e+01 4.400000000000000000e+01 2.250933584163616885e-05
3.900000000000000000e+01 4.600000000000000000e+01 1.981646223220279168e-05
4.000000000000000000e+01 4.800000000000000000e+01 1.747312362554431786e-05
4.100000000000000000e+01 5.000000000000000000e+01 1.548445792864949766e-05
4.200000000000000000e+01 5.200000000000000000e+01 1.383459778026008280e-05
4.300000000000000000e+01 5.400000000000000000e+01 1.249175519396628076e-05
4.400000000000000000e+01 5.600000000000000000e+01 1.141328778364592011e-05
4.500000000000000000e+01 5.800000000000000000e+01 1.055066500288415199e-05
4.600000000000000000e+01 6.000000000000000000e+01 9.854073912074490238e-06
4.700000000000000000e+01 6.200000000000000000e+01 9.276239123001683851e-06
4.800000000000000000e+01 6.400000000000000000e+01 8.775201680355504408e-06
4.900000000000000000e+01 6.600000000000000000e+01 8.316053452084304354e-06
5.000000000000000000e+01 6.800000000000000000e+01 7.871777404411250956e-06
5.100000000000000000e+01 7.000000000000000000e+01 7.423391667982226494e-06
5.200000000000000000e+01 7.200000000000000000e+01 6.959583701171556669e-06
5.300000000000000000e+01 7.400000000000000000e+01 6.475986936871347410e-06
5.400000000000000000e+01 7.600000000000000000e+01 5.974211367332227240e-06
5.500000000000000000e+01 7.800000000000000000e+01 5.460700806036999921e-06
5.600000000000000000e+01 8.000000000000000000e+01 4.945464108452313212e-06
5.700000000000000000e+01 8.200000000000000000e+01 4.440722741583247313e-06
5.800000000000000000e+01 8.400000000000000000e+01 3.959530000041677766e-06
5.900000000000000000e+01 8.600000000000000000e+01 3.514436985374569389e-06
6.000000000000000000e+01 8.800000000000000000e+01 3.116295035077154552e-06
6.100000000000000000e+01 9.000000000000000000e+01 2.773286828849919061e-06
6.200000000000000000e+01 9.200000000000000000e+01 2.489908694169873371e-06
6.300000000000000000e+01 9.400000000000000000e+01 2.267345520501340417e-06
6.400000000000000000e+01 9.600000000000000000e+01 2.103039761114366968e-06
6.500000000000000000e+01 9.800000000000000000e+01 1.991175242632703402e-06
6.600000000000000000e+01 1.000000000000000000e+02 1.923339494003251104e-06
6.700000000000000000e+01 1.020000000000000000e+02 1.889361909424014385e-06
6.800000000000000000e+01 1.040000000000000000e+02 1.878239036301465603e-06
6.900000000000000000e+01 1.060000000000000000e+02 1.879049938868782021e-06
7.000000000000000000e+01 1.080000000000000000e+02 1.881776311940530633e-06
7.100000000000000000e+01 1.100000000000000000e+02 1.877940985772763582e-06
7.200000000000000000e+01 1.120000000000000000e+02 1.861092466415303903e-06
7.300000000000000000e+01 1.140000000000000000e+02 1.827058348058407944e-06
7.400000000000000000e+01 1.160000000000000000e+02 1.773957025108519048e-06
7.500000000000000000e+01 1.180000000000000000e+02 1.702032970896105724e-06
7.600000000000000000e+01 1.200000000000000000e+02 1.613148354007165608e-06
7.700000000000000000e+01 1.220000000000000000e+02 1.510745116339862193e-06
7.800000000000000000e+01 1.240000000000000000e+02 1.398834472754462155e-06
7.900000000000000000e+01 1.260000000000000000e+02 1.282680299696803417e-06
8.000000000000000000e+01 1.280000000000000000e+02 1.167091359943750462e-06
8.100000000000000000e+01 1.310000000000000000e+02 1.055630718449496186e-06
8.200000000000000000e+01 1.340000000000000000e+02 9.529857626922044744e-07
8.300000000000000000e+01 1.370000000000000000e+02 8.615666809985711438e-07
8.400000000000000000e+01 1.400000000000000000e+02 7.829664657177382026e-07
8.500000000000000000e+01 1.430000000000000000e+02 7.177781796152693516e-07
8.600000000000000000e+01 1.460000000000000000e+02 6.656084521883265381e-07
8.700000000000000000e+01 1.490000000000000000e+02 6.252263047290540499e-07
8.800000000000000000e+01 1.520000000000000000e+02 5.947794238791992427e-07
8.900000000000000000e+01 1.550000000000000000e+02 5.720395568897806982e-07
9.000000000000000000e+01 1.580000000000000000e+02 5.546501583575391692e-07
9.100000000000000000e+01 1.610000000000000000e+02 5.403524549474347793e-07
9.200000000000000000e+01 1.640000000000000000e+02 5.271723932387395450e-07
9.300000000000000000e+01 1.670000000000000000e+02 5.135559640878639698e-07
9.400000000000000000e+01 1.700000000000000000e+02 4.984467342206144735e-07
9.500000000000000000e+01 1.730000000000000000e+02 4.813055924368647709e-07
9.600000000000000000e+01 1.760000000000000000e+02 4.620780559849713143e-07
9.700000000000000000e+01 1.790000000000000000e+02 4.411186781960729775e-07
9.800000000000000000e+01 1.820000000000000000e+02 4.190849358098880373e-07
9.900000000000000000e+01 1.850000000000000000e+02 3.968143764687681596e-07
1.000000000000000000e+02 1.880000000000000000e+02 3.751987927569366832e-07
1.010000000000000000e+02 1.910000000000000000e+02 3.550679418817814792e-07
1.020000000000000000e+02 1.940000000000000000e+02 3.370930751200873488e-07
1.030000000000000000e+02 1.970000000000000000e+02 3.217176068326388361e-07
1.040000000000000000e+02 2.000000000000000000e+02 3.091189396120519461e-07
1.050000000000000000e+02 2.030000000000000000e+02 2.992027087755921855e-07
1.060000000000000000e+02 2.060000000000000000e+02 2.915545667669938723e-07
1.070000000000000000e+02 2.090000000000000000e+02 2.855789018041399174e-07
1.080000000000000000e+02 2.120000000000000000e+02 2.806790974640982483e-07
1.090000000000000000e+02 2.150000000000000000e+02 2.761117196548035224e-07
1.100000000000000000e+02 2.180000000000000000e+02 2.711518892750675036e-07
1.110000000000000000e+02 2.210000000000000000e+02 2.651654091856414652e-07
1.120000000000000000e+02 2.240000000000000000e+02 2.576669834719602648e-07
1.130000000000000000e+02 2.280000000000000000e+02 2.481568172618686674e-07
1.140000000000000000e+02 2.320000000000000000e+02 2.368794426721443358e-07
1.150000000000000000e+02 2.360000000000000000e+02 2.238505648066713150e-07
1.160000000000000000e+02 2.400000000000000000e+02 2.093594218544048147e-07
1.170000000000000000e+02 2.440000000000000000e+02 1.938849449878432551e-07
1.180000000000000000e+02 2.480000000000000000e+02 1.780134841200542439e-07
1.190000000000000000e+02 2.520000000000000000e+02 1.623768317027263208e-07
1.200000000000000000e+02 2.560000000000000000e+02 1.475965809016877017e-07
1.210000000000000000e+02 2.610000000000000000e+02 1.340813568506682429e-07
1.220000000000000000e+02 2.660000000000000000e+02 1.225271055171894830e-07
1.230000000000000000e+02 2.710000000000000000e+02 1.131502895823643939e-07
1.240000000000000000e+02 2.760000000000000000e+02 1.060842153566277091e-07
1.250000000000000000e+02 2.810000000000000000e+02 1.013206951672174227e-07
1.260000000000000000e+02 2.860000000000000000e+02 9.869469563827948377e-08
1.270000000000000000e+02 2.910000000000000000e+02 9.790421667821291862e-08
1.280000000000000000e+02 2.960000000000000000e+02 9.854153321109393460e-08
1.290000000000000000e+02 3.010000000000000000e+02 1.001310447334979870e-07
1.300000000000000000e+02 3.060000000000000000e+02 1.021706372283937014e-07
1.310000000000000000e+02 3.110000000000000000e+02 1.041726728212566400e-07
1.320000000000000000e+02 3.160000000000000000e+02 1.057011998484291837e-07
1.330000000000000000e+02 3.200000000000000000e+02 1.065584713244582815e-07
1.340000000000000000e+02 3.240000000000000000e+02 1.062086623093705384e-07
1.350000000000000000e+02 3.280000000000000000e+02 1.046290314388187426e-07
1.360000000000000000e+02 3.320000000000000000e+02 1.018261798768627102e-07
1.370000000000000000e+02 3.360000000000000000e+02 9.788657601150774212e-08
1.380000000000000000e+02 3.400000000000000000e+02 9.298920189415582627e-08
1.390000000000000000e+02 3.450000000000000000e+02 8.724651495706226001e-08
1.400000000000000000e+02 3.500000000000000000e+02 8.119825589680829125e-08
1.410000000000000000e+02 3.550000000000000000e+02 7.504928795087906224e-08
1.420000000000000000e+02 3.600000000000000000e+02 6.907969818392700745e-08
1.430000000000000000e+02 3.650000000000000000e+02 6.355480797193280296e-08
1.440000000000000000e+02 3.700000000000000000e+02 5.868583258239468137e-08
1.450000000000000000e+02 3.750000000000000000e+02 5.461583418853166449e-08
1.460000000000000000e+02 3.800000000000000000e+02 5.141417380727375530e-08
1.470000000000000000e+02 3.860000000000000000e+02 4.901290889813836316e-08
1.480000000000000000e+02 3.920000000000000000e+02 4.745493170643655390e-08
1.490000000000000000e+02 3.980000000000000000e+02 4.656956642534737512e-08
1.500000000000000000e+02 4.040000000000000000e+02 4.618449322979500948e-08
1.510000000000000000e+02 4.100000000000000000e+02 4.611418708000414313e-08
1.520000000000000000e+02 4.160000000000000000e+02 4.616867260720525223e-08
1.530000000000000000e+02 4.220000000000000000e+02 4.617030119336007488e-08
1.540000000000000000e+02 4.280000000000000000e+02 4.596875957663115742e-08
1.550000000000000000e+02 4.340000000000000000e+02 4.545213372342260527e-08
1.560000000000000000e+02 4.400000000000000000e+02 4.455356511501307182e-08
1.570000000000000000e+02 4.460000000000000000e+02 4.325334201915609356e-08
1.580000000000000000e+02 4.520000000000000000e+02 4.157660443704358499e-08
1.590000000000000000e+02 4.590000000000000000e+02 3.954274480078012743e-08
1.600000000000000000e+02 4.660000000000000000e+02 3.731633069214979059e-08
1.610000000000000000e+02 4.730000000000000000e+02 3.497904610405555559e-08
1.620000000000000000e+02 4.800000000000000000e+02 3.264771480937511683e-08
1.630000000000000000e+02 4.880000000000000000e+02 3.040671997522892411e-08
1.640000000000000000e+02 4.960000000000000000e+02 2.841353352600606286e-08
1.650000000000000000e+02 5.040000000000000000e+02 2.673137877717834954e-08
1.660000000000000000e+02 5.120000000000000000e+02 2.541281901580205727e-08
1.670000000000000000e+02 5.200000000000000000e+02 2.448117519815440346e-08
1.680000000000000000e+02 5.280000000000000000e+02 2.392670911399719103e-08
1.690000000000000000e+02 5.360000000000000000e+02 2.370936186268934875e-08
1.700000000000000000e+02 5.430000000000000000e+02 2.379619135073340885e-08
1.710000000000000000e+02 5.500000000000000000e+02 2.404538762545982422e-08
1.720000000000000000e+02 5.570000000000000000e+02 2.438605217758293975e-08
1.730000000000000000e+02 5.640000000000000000e+02 2.472903609662679969e-08
1.740000000000000000e+02 5.710000000000000000e+02 2.498502305048333483e-08
1.750000000000000000e+02 5.780000000000000000e+02 2.507803559259613735e-08
1.760000000000000000e+02 5.850000000000000000e+02 2.495079032271974029e-08
1.770000000000000000e+02 5.920000000000000000e+02 2.456784758964047910e-08
1.780000000000000000e+02 5.990000000000000000e+02 2.391706166449125703e-08
1.790000000000000000e+02 6.060000000000000000e+02 2.300912671504562468e-08
1.800000000000000000e+02 6.130000000000000000e+02 2.187532732733643570e-08
1.810000000000000000e+02 6.200000000000000000e+02 2.056381093185066788e-08
1.820000000000000000e+02 6.270000000000000000e+02 1.913479019677311044e-08
1.830000000000000000e+02 6.340000000000000000e+02 1.765513929496975720e-08
1.840000000000000000e+02 6.420000000000000000e+02 1.616798217529691328e-08
1.850000000000000000e+02 6.500000000000000000e+02 1.478081451677937252e-08
1.860000000000000000e+02 6.580000000000000000e+02 1.353143536109158163e-08
1.870000000000000000e+02 6.660000000000000000e+02 1.246035613577944900e-08
1.880000000000000000e+02 6.740000000000000000e+02 1.159727475164018529e-08
1.890000000000000000e+02 6.830000000000000000e+02 1.094204910012663845e-08
1.900000000000000000e+02 6.920000000000000000e+02 1.051753645286979122e-08
1.910000000000000000e+02 7.010000000000000000e+02 1.029796653506664939e-08
1.920000000000000000e+02 7.090000000000000000e+02 1.026629953271296358e-08
1.930000000000000000e+02 7.170000000000000000e+02 1.036318914016121084e-08
1.940000000000000000e+02 7.250000000000000000e+02 1.055501808178149759e-08
1.950000000000000000e+02 7.330000000000000000e+02 1.080038863898735713e-08
1.960000000000000000e+02 7.410000000000000000e+02 1.105701713521867191e-08
1.970000000000000000e+02 7.490000000000000000e+02 1.128737103783805651e-08
1.980000000000000000e+02 7.570000000000000000e+02 1.146084110947853674e-08
1.990000000000000000e+02 7.650000000000000000e+02 1.155492573845506854e-08
2.000000000000000000e+02 7.730000000000000000e+02 1.155573481348426412e-08
2.010000000000000000e+02 7.820000000000000000e+02 1.144252970153303295e-08
2.020000000000000000e+02 7.910000000000000000e+02 1.124351006742685399e-08
2.030000000000000000e+02 8.000000000000000000e+02 1.095641455339801951e-08
2.040000000000000000e+02 8.090000000000000000e+02 1.059259696623016112e-08
2.050000000000000000e+02 8.180000000000000000e+02 1.016918288465618048e-08
2.060000000000000000e+02 8.280000000000000000e+02 9.693886804384987954e-09
2.070000000000000000e+02 8.380000000000000000e+02 9.204251416594644297e-09
2.080000000000000000e+02 8.480000000000000000e+02 8.710747512186145514e-09
2.090000000000000000e+02 8.580000000000000000e+02 8.227663939042173524e-09
2.100000000000000000e+02 8.680000000000000000e+02 7.767612109077504101e-09
2.110000000000000000e+02 8.780000000000000000e+02 7.339474805689860659e-09
2.120000000000000000e+02 8.880000000000000000e+02 6.948421948926863934e-09
2.130000000000000000e+02 8.980000000000000000e+02 6.596383383961068603e-09
2.140000000000000000e+02 9.080000000000000000e+02 6.282708908678102944e-09
2.150000000000000000e+02 9.180000000000000000e+02 6.004949371085643861e-09
2.160000000000000000e+02 9.280000000000000000e+02 5.759660415272094269e-09
2.170000000000000000e+02 9.380000000000000000e+02 5.543127234997058395e-09
2.180000000000000000e+02 9.480000000000000000e+02 5.351940501885366075e-09
2.190000000000000000e+02 9.580000000000000000e+02 5.183379225837114745e-09
2.200000000000000000e+02 9.680000000000000000e+02 5.035585337598291744e-09
2.210000000000000000e+02 9.780000000000000000e+02 4.907543482701726134e-09
2.220000000000000000e+02 9.880000000000000000e+02 4.798896557911547234e-09
2.230000000000000000e+02 9.980000000000000000e+02 4.709647949407980150e-09
2.240000000000000000e+02 1.008000000000000000e+03 4.639800765815493833e-09
2.250000000000000000e+02 1.019000000000000000e+03 4.583941948244074638e-09
2.260000000000000000e+02 1.030000000000000000e+03 4.549953191990141477e-09
2.270000000000000000e+02 1.041000000000000000e+03 4.532302977366953201e-09
2.280000000000000000e+02 1.052000000000000000e+03 4.527323016478845830e-09
2.290000000000000000e+02 1.063000000000000000e+03 4.531099329074805837e-09
2.300000000000000000e+02 1.074000000000000000e+03 4.538702969014707378e-09
2.310000000000000000e+02 1.085000000000000000e+03 4.544387754989998029e-09
2.320000000000000000e+02 1.095000000000000000e+03 4.546248266734664867e-09
2.330000000000000000e+02 1.105000000000000000e+03 4.530455843809733096e-09
2.340000000000000000e+02 1.115000000000000000e+03 4.494092487039580419e-09
2.350000000000000000e+02 1.125000000000000000e+03 4.433326261654713107e-09
2.360000000000000000e+02 1.136000000000000000e+03 4.340513504175191883e-09
2.370000000000000000e+02 1.147000000000000000e+03 4.221830607331611418e-09
2.380000000000000000e+02 1.158000000000000000e+03 4.074694526234878822e-09
2.390000000000000000e+02 1.169000000000000000e+03 3.900903156051072074e-09
2.400000000000000000e+02 1.180000000000000000e+03 3.704871409659915571e-09
2.410000000000000000e+02 1.191000000000000000e+03 3.492608258159890511e-09
2.420000000000000000e+02 1.202000000000000000e+03 3.271297510654136431e-09
2.430000000000000000e+02 1.214000000000000000e+03 3.045872887241785065e-09
2.440000000000000000e+02 1.226000000000000000e+03 2.829668110937433312e-09
2.450000000000000000e+02 1.238000000000000000e+03 2.628407269611443553e-09
2.460000000000000000e+02 1.250000000000000000e+03 2.448564961898824777e-09
2.470000000000000000e+02 1.263000000000000000e+03 2.293830791977313766e-09
2.480000000000000000e+02 1.276000000000000000e+03 2.171633040060072517e-09
2.490000000000000000e+02 1.289000000000000000e+03 2.082699512850894052e-09
2.500000000000000000e+02 1.302000000000000000e+03 2.026837697677308370e-09
2.510000000000000000e+02 1.315000000000000000e+03 2.002228327580013456e-09
2.520000000000000000e+02 1.328000000000000000e+03 2.005275556715702123e-09
2.530000000000000000e+02 1.341000000000000000e+03 2.030900059235563049e-09
2.540000000000000000e+02 1.354000000000000000e+03 2.072950755493963015e-09
2.550000000000000000e+02 1.367000000000000000e+03 2.124657783042493975e-09
2.560000000000000000e+02 1.380000000000000000e+03 2.179102398525145645e-09
2.570000000000000000e+02 1.393000000000000000e+03 2.229671336451133357e-09
2.580000000000000000e+02 1.406000000000000000e+03 2.270464205533784252e-09
2.590000000000000000e+02 1.419000000000000000e+03 2.296626888664832222e-09
2.600000000000000000e+02 1.431000000000000000e+03 2.306320301403985695e-09
2.610000000000000000e+02 1.443000000000000000e+03 2.294322676288373941e-09
2.620000000000000000e+02 1.456000000000000000e+03 2.259359366263424818e-09
2.630000000000000000e+02 1.469000000000000000e+03 2.205669702437518254e-09
2.640000000000000000e+02 1.482000000000000000e+03 2.133899834610986090e-09
2.650000000000000000e+02 1.495000000000000000e+03 2.046763869500978217e-09
2.660000000000000000e+02 1.508000000000000000e+03 1.948060490697400837e-09
2.670000000000000000e+02 1.521000000000000000e+03 1.842047681055447583e-09
2.680000000000000000e+02 1.534000000000000000e+03 1.733121479663424225e-09
2.690000000000000000e+02 1.547000000000000000e+03 1.625539536309617006e-09
2.700000000000000000e+02 1.561000000000000000e+03 1.522174220003336131e-09
2.710000000000000000e+02 1.575000000000000000e+03 1.428057283536787736e-09
2.720000000000000000e+02 1.589000000000000000e+03 1.345004774222502419e-09
2.730000000000000000e+02 1.603000000000000000e+03 1.274540084583719590e-09
2.740000000000000000e+02 1.617000000000000000e+03 1.217483780457939702e-09
2.750000000000000000e+02 1.631000000000000000e+03 1.173820374233969233e-09
2.760000000000000000e+02 1.645000000000000000e+03 1.142785643892807457e-09
2.770000000000000000e+02 1.659000000000000000e+03 1.123008908088252156e-09
2.780000000000000000e+02 1.673000000000000000e+03 1.112670455771791467e-09
2.790000000000000000e+02 1.687000000000000000e+03 1.109669134358171050e-09
2.800000000000000000e+02 1.701000000000000000e+03 1.111784442286989361e-09
2.810000000000000000e+02 1.715000000000000000e+03 1.116824133173821565e-09
2.820000000000000000e+02 1.729000000000000000e+03 1.122748505277826325e-09
2.830000000000000000e+02 1.743000000000000000e+03 1.127766657837980802e-09
2.840000000000000000e+02 1.757000000000000000e+03 1.130402271787289692e-09
2.850000000000000000e+02 1.771000000000000000e+03 1.129530191601446631e-09
2.860000000000000000e+02 1.786000000000000000e+03 1.123788839763051328e-09
2.870000000000000000e+02 1.801000000000000000e+03 1.113807435171310090e-09
2.880000000000000000e+02 1.816000000000000000e+03 1.099079993682750001e-09
2.890000000000000000e+02 1.831000000000000000e+03 1.079698608297263718e-09
2.900000000000000000e+02 1.846000000000000000e+03 1.056081055939017688e-09
2.910000000000000000e+02 1.861000000000000000e+03 1.028806484448807623e-09
2.920000000000000000e+02 1.876000000000000000e+03 9.985549054292164328e-10
2.930000000000000000e+02 1.891000000000000000e+03 9.660613975448484325e-10
2.940000000000000000e+02 1.906000000000000000e+03 9.320734184470325090e-10
2.950000000000000000e+02 1.922000000000000000e+03 8.969535114644600071e-10
2.960000000000000000e+02 1.938000000000000000e+03 8.620542613080317551e-10
2.970000000000000000e+02 1.954000000000000000e+03 8.277529772726666124e-10
2.980000000000000000e+02 1.970000000000000000e+03 7.945649693752443454e-10
2.990000000000000000e+02 1.986000000000000000e+03 7.629984977164383508e-10
3.000000000000000000e+02 2.002000000000000000e+03 7.334877705211795273e-10
3.010000000000000000e+02 2.018000000000000000e+03 7.063886697800114689e-10
3.020000000000000000e+02 2.034000000000000000e+03 6.819800835167200148e-10
3.030000000000000000e+02 2.050000000000000000e+03 6.604589652958736679e-10
3.040000000000000000e+02 2.067000000000000000e+03 6.417270048686418704e-10
3.050000000000000000e+02 2.084000000000000000e+03 6.261732798940045086e-10
3.060000000000000000e+02 2.101000000000000000e+03 6.135592034439696363e-10
3.070000000000000000e+02 2.118000000000000000e+03 6.036599553560506592e-10
3.080000000000000000e+02 2.135000000000000000e+03 5.961852678204593303e-10
3.090000000000000000e+02 2.152000000000000000e+03 5.907491718026847138e-10
3.100000000000000000e+02 2.169000000000000000e+03 5.868809882514369747e-10
3.110000000000000000e+02 2.186000000000000000e+03 5.840457006911492499e-10
3.120000000000000000e+02 2.203000000000000000e+03 5.816688242177292523e-10
3.130000000000000000e+02 2.220000000000000000e+03 5.791643831187798241e-10
3.140000000000000000e+02 2.237000000000000000e+03 5.759668297855569108e-10
3.150000000000000000e+02 2.254000000000000000e+03 5.715630191360787649e-10
3.160000000000000000e+02 2.271000000000000000e+03 5.655231283263617570e-10
3.170000000000000000e+02 2.288000000000000000e+03 5.575283568148847735e-10
3.180000000000000000e+02 2.305000000000000000e+03 5.473910769104861629e-10
3.190000000000000000e+02 2.322000000000000000e+03 5.350693776939863255e-10
3.200000000000000000e+02 2.339000000000000000e+03 5.206701181315054328e-10
3.210000000000000000e+02 2.356000000000000000e+03 5.044440976043063074e-10
3.220000000000000000e+02 2.373000000000000000e+03 4.867697911414836653e-10
3.230000000000000000e+02 2.391000000000000000e+03 4.680121290512317955e-10
3.240000000000000000e+02 2.409000000000000000e+03 4.489362770421223559e-10
3.250000000000000000e+02 2.427000000000000000e+03 4.300492739695016553e-10
3.260000000000000000e+02 2.445000000000000000e+03 4.119182217543482238e-10
3.270000000000000000e+02 2.463000000000000000e+03 3.950869076341234631e-10
3.280000000000000000e+02 2.481000000000000000e+03 3.800187942104571448e-10
3.290000000000000000e+02 2.500000000000000000e+03 3.669947123974282022e-10
3.300000000000000000e+02 2.519000000000000000e+03 3.563617734236856904e-10
3.310000000000000000e+02 2.538000000000000000e+03 3.481440136177127442e-10
3.320000000000000000e+02 2.557000000000000000e+03 3.422566119404280016e-10
3.330000000000000000e+02 2.576000000000000000e+03 3.384859614818935825e-10
3.340000000000000000e+02 2.595000000000000000e+03 3.364957756879505268e-10
3.350000000000000000e+02 2.614000000000000000e+03 3.358502365102822296e-10
3.360000000000000000e+02 2.633000000000000000e+03 3.360489109205389013e-10
3.370000000000000000e+02 2.652000000000000000e+03 3.365605016902861735e-10
3.380000000000000000e+02 2.671000000000000000e+03 3.368609280407497408e-10
3.390000000000000000e+02 2.690000000000000000e+03 3.364675205119738166e-10
3.400000000000000000e+02 2.709000000000000000e+03 3.349711064082327994e-10
3.410000000000000000e+02 2.728000000000000000e+03 3.320606012380267202e-10
3.420000000000000000e+02 2.747000000000000000e+03 3.275404947267190892e-10
3.430000000000000000e+02 2.766000000000000000e+03 3.213397326007338961e-10
3.440000000000000000e+02 2.785000000000000000e+03 3.135118276098580736e-10
3.450000000000000000e+02 2.804000000000000000e+03 3.042258112095908018e-10
3.460000000000000000e+02 2.823000000000000000e+03 2.937501908384376748e-10
3.470000000000000000e+02 2.843000000000000000e+03 2.823864475587356537e-10
3.480000000000000000e+02 2.863000000000000000e+03 2.706083690462435243e-10
3.490000000000000000e+02 2.883000000000000000e+03 2.588020908689259159e-10
3.500000000000000000e+02 2.903000000000000000e+03 2.473703464289656040e-10
3.510000000000000000e+02 2.923000000000000000e+03 2.366878915083248103e-10
3.520000000000000000e+02 2.944000000000000000e+03 2.270448273833380881e-10
3.530000000000000000e+02 2.965000000000000000e+03 2.187254266594607088e-10
3.540000000000000000e+02 2.986000000000000000e+03 2.118613617874132160e-10
3.550000000000000000e+02 3.007000000000000000e+03 2.065033699594209793e-10
3.560000000000000000e+02 3.028000000000000000e+03 2.026137591037979746e-10
3.570000000000000000e+02 3.049000000000000000e+03 2.000689058867521908e-10
3.580000000000000000e+02 3.070000000000000000e+03 1.986724118552274376e-10
3.590000000000000000e+02 3.091000000000000000e+03 1.981724229160874984e-10
3.600000000000000000e+02 3.112000000000000000e+03 1.982809472167446074e-10
3.610000000000000000e+02 3.133000000000000000e+03 1.986951714272322533e-10
3.620000000000000000e+02 3.154000000000000000e+03 1.991172227100435066e-10
3.630000000000000000e+02 3.175000000000000000e+03 1.992732090450033411e-10
3.640000000000000000e+02 3.196000000000000000e+03 1.989288733739158488e-10
3.650000000000000000e+02 3.217000000000000000e+03 1.979013619646252664e-10
3.660000000000000000e+02 3.238000000000000000e+03 1.960677731283055891e-10
3.670000000000000000e+02 3.259000000000000000e+03 1.933679327770221335e-10
3.680000000000000000e+02 3.280000000000000000e+03 1.898037838010679934e-10
3.690000000000000000e+02 3.301000000000000000e+03 1.854345565988069211e-10
3.700000000000000000e+02 3.322000000000000000e+03 1.803684424039886380e-10
3.710000000000000000e+02 3.344000000000000000e+03 1.747360589554602939e-10
3.720000000000000000e+02 3.366000000000000000e+03 1.687377459980154981e-10
3.730000000000000000e+02 3.388000000000000000e+03 1.625484746803351754e-10
3.740000000000000000e+02 3.410000000000000000e+03 1.563524310022046393e-10
3.750000000000000000e+02 3.432000000000000000e+03 1.503253632684220520e-10
3.760000000000000000e+02 3.454000000000000000e+03 1.446218145240152353e-10
3.770000000000000000e+02 3.477000000000000000e+03 1.393591353426870683e-10
3.780000000000000000e+02 3.500000000000000000e+03 1.346467937146655913e-10
3.790000000000000000e+02 3.523000000000000000e+03 1.305357488767810992e-10
3.800000000000000000e+02 3.546000000000000000e+03 1.270462623992330009e-10
3.810000000000000000e+02 3.569000000000000000e+03 1.241670655183213512e-10
3.820000000000000000e+02 3.592000000000000000e+03 1.218570799821350192e-10
3.830000000000000000e+02 3.615000000000000000e+03 1.200514687660358959e-10
3.840000000000000000e+02 3.638000000000000000e+03 1.186672982100844820e-10
3.850000000000000000e+02 3.661000000000000000e+03 1.176105324240950267e-10
3.860000000000000000e+02 3.684000000000000000e+03 1.167820840031197349e-10
3.870000000000000000e+02 3.707000000000000000e+03 1.160834206537231239e-10
3.880000000000000000e+02 3.730000000000000000e+03 1.154223383537100744e-10
3.890000000000000000e+02 3.753000000000000000e+03 1.147160144654435499e-10
3.900000000000000000e+02 3.776000000000000000e+03 1.138950600498844778e-10
3.910000000000000000e+02 3.799000000000000000e+03 1.129051852011286883e-10
3.920000000000000000e+02 3.822000000000000000e+03 1.117072545575581444e-10
3.930000000000000000e+02 3.845000000000000000e+03 1.102791191698315743e-10
3.940000000000000000e+02 3.868000000000000000e+03 1.086126188987179830e-10
3.950000000000000000e+02 3.892000000000000000e+03 1.067082533445784520e-10
3.960000000000000000e+02 3.916000000000000000e+03 1.045930009269113725e-10
3.970000000000000000e+02 3.940000000000000000e+03 1.022905093961412604e-10
3.980000000000000000e+02 3.964000000000000000e+03 9.983397442070440775e-11
3.990000000000000000e+02 3.988000000000000000e+03 9.726280891797500772e-11
4.000000000000000000e+02 4.012000000000000000e+03 9.461925687404004748e-11
4.010000000000000000e+02 4.036000000000000000e+03 9.194633943110375185e-11
4.020000000000000000e+02 4.060000000000000000e+03 8.928607853064818300e-11
4.030000000000000000e+02 4.084000000000000000e+03 8.667833117925738406e-11
4.040000000000000000e+02 4.109000000000000000e+03 8.415629304536764721e-11
4.050000000000000000e+02 4.134000000000000000e+03 8.175710108915268393e-11
4.060000000000000000e+02 4.159000000000000000e+03 7.950495817254932263e-11
4.070000000000000000e+02 4.184000000000000000e+03 7.741918217618604103e-11
4.080000000000000000e+02 4.209000000000000000e+03 7.551348435441695983e-11
4.090000000000000000e+02 4.234000000000000000e+03 7.379419297848244241e-11
4.100000000000000000e+02 4.259000000000000000e+03 7.226141907068495129e-11
4.110000000000000000e+02 4.284000000000000000e+03 7.090811271481811673e-11
4.120000000000000000e+02 4.309000000000000000e+03 6.972133981264505564e-11
4.130000000000000000e+02 4.334000000000000000e+03 6.868217106159590912e-11
4.140000000000000000e+02 4.359000000000000000e+03 6.776745831160724265e-11
4.150000000000000000e+02 4.385000000000000000e+03 6.694839127519003341e-11
4.160000000000000000e+02 4.411000000000000000e+03 6.619937931162667155e-11
4.170000000000000000e+02 4.437000000000000000e+03 6.548944719853011520e-11
4.180000000000000000e+02 4.463000000000000000e+03 6.478922953689902897e-11
4.190000000000000000e+02 4.489000000000000000e+03 6.407163688493255904e-11
4.200000000000000000e+02 4.515000000000000000e+03 6.331302149220618958e-11
4.210000000000000000e+02 4.541000000000000000e+03 6.249428752269636789e-11
4.220000000000000000e+02 4.567000000000000000e+03 6.160200127780512958e-11
4.230000000000000000e+02 4.593000000000000000e+03 6.062789159599901723e-11
4.240000000000000000e+02 4.619000000000000000e+03 5.957023763158986185e-11
4.250000000000000000e+02 4.645000000000000000e+03 5.843303618746631400e-11
4.260000000000000000e+02 4.671000000000000000e+03 5.722616824854753759e-11
4.270000000000000000e+02 4.697000000000000000e+03 5.596356711379257831e-11
4.280000000000000000e+02 4.723000000000000000e+03 5.466282981814174491e-11
4.290000000000000000e+02 4.750000000000000000e+03 5.334294117531612756e-11
4.300000000000000000e+02 4.777000000000000000e+03 5.202643871271561693e-11
4.310000000000000000e+02 4.804000000000000000e+03 5.073302888902730956e-11
4.320000000000000000e+02 4.831000000000000000e+03 4.948075282840136424e-11
4.330000000000000000e+02 4.858000000000000000e+03 4.828543120893868945e-11
4.340000000000000000e+02 4.885000000000000000e+03 4.715872137239784934e-11
4.350000000000000000e+02 4.912000000000000000e+03 4.610839487995121999e-11
4.360000000000000000e+02 4.939000000000000000e+03 4.513756035606775185e-11
4.370000000000000000e+02 4.966000000000000000e+03 4.424466348851296971e-11
4.380000000000000000e+02 4.993000000000000000e+03 4.342465276252482909e-11
4.390000000000000000e+02 5.020000000000000000e+03 4.266897946081371629e-11
4.400000000000000000e+02 5.048000000000000000e+03 4.196543113010875459e-11
4.410000000000000000e+02 5.076000000000000000e+03 4.130307207361738620e-11
4.420000000000000000e+02 5.104000000000000000e+03 4.066813552583425917e-11
4.430000000000000000e+02 5.132000000000000000e+03 4.004785392197618421e-11
4.440000000000000000e+02 5.160000000000000000e+03 3.943156912100675981e-11
4.450000000000000000e+02 5.188000000000000000e+03 3.881023280527529096e-11
4.460000000000000000e+02 5.216000000000000000e+03 3.817723914778525796e-11
4.470000000000000000e+02 5.244000000000000000e+03 3.752959054637017289e-11
4.480000000000000000e+02 5.272000000000000000e+03 3.686656535606402940e-11
4.490000000000000000e+02 5.300000000000000000e+03 3.619055055636977158e-11
4.500000000000000000e+02 5.328000000000000000e+03 3.550570948362974377e-11
4.510000000000000000e+02 5.356000000000000000e+03 3.481842592023554062e-11
4.520000000000000000e+02 5.384000000000000000e+03 3.413574978239353186e-11
4.530000000000000000e+02 5.412000000000000000e+03 3.346473098631008725e-11
4.540000000000000000e+02 5.441000000000000000e+03 3.281219740358665149e-11
4.550000000000000000e+02 5.470000000000000000e+03 3.218436628316112547e-11
4.560000000000000000e+02 5.499000000000000000e+03 3.158523442792215974e-11
4.570000000000000000e+02 5.528000000000000000e+03 3.101685575046531085e-11
4.580000000000000000e+02 5.557000000000000000e+03 3.047945229539550382e-11
4.590000000000000000e+02 5.586000000000000000e+03 2.997119219472210716e-11
4.600000000000000000e+02 5.615000000000000000e+03 2.948824517901016407e-11
4.610000000000000000e+02 5.644000000000000000e+03 2.902539320004393630e-11
4.620000000000000000e+02 5.673000000000000000e+03 2.857641900888552300e-11
4.630000000000000000e+02 5.702000000000000000e+03 2.813432820047978566e-11
4.640000000000000000e+02 5.731000000000000000e+03 2.769284801473759217e-11
4.650000000000000000e+02 5.760000000000000000e+03 2.724576120272104163e-11
4.660000000000000000e+02 5.789000000000000000e+03 2.678796073851685833e-11
4.670000000000000000e+02 5.819000000000000000e+03 2.631589390844624177e-11
4.680000000000000000e+02 5.849000000000000000e+03 2.582839497833333553e-11
4.690000000000000000e+02 5.879000000000000000e+03 2.532546394817813962e-11
4.700000000000000000e+02 5.909000000000000000e+03 2.480876615251759176e-11
4.710000000000000000e+02 5.939000000000000000e+03 2.428185430503049247e-11
4.720000000000000000e+02 5.969000000000000000e+03 2.374983543163011745e-11
4.730000000000000000e+02 5.999000000000000000e+03 2.321837166974205502e-11
4.740000000000000000e+02 6.029000000000000000e+03 2.269379129060666855e-11
4.750000000000000000e+02 6.059000000000000000e+03 2.218264461006924648e-11
4.760000000000000000e+02 6.089000000000000000e+03 2.169076029900907088e-11
4.770000000000000000e+02 6.119000000000000000e+03 2.122330089449064872e-11
4.780000000000000000e+02 6.150000000000000000e+03 2.078442973285632434e-11
4.790000000000000000e+02 6.181000000000000000e+03 2.037681134936519811e-11
4.800000000000000000e+02 6.212000000000000000e+03 2.000166698934435772e-11
4.810000000000000000e+02 6.243000000000000000e+03 1.965849705243272183e-11
4.820000000000000000e+02 6.274000000000000000e+03 1.934552518179089020e-11
4.830000000000000000e+02 6.305000000000000000e+03 1.905958724179868113e-11
4.840000000000000000e+02 6.336000000000000000e+03 1.879657540726498155e-11
4.850000000000000000e+02 6.367000000000000000e+03 1.855160469688144076e-11
4.860000000000000000e+02 6.398000000000000000e+03 1.831912399552493298e-11
4.870000000000000000e+02 6.429000000000000000e+03 1.809413729958464501e-11
4.880000000000000000e+02 6.460000000000000000e+03 1.787098247163498854e-11
4.890000000000000000e+02 6.491000000000000000e+03 1.764538515303115673e-11
4.900000000000000000e+02 6.522000000000000000e+03 1.741312649627957398e-11
4.910000000000000000e+02 6.553000000000000000e+03 1.717126441036498363e-11
4.920000000000000000e+02 6.584000000000000000e+03 1.691763396038936662e-11
4.930000000000000000e+02 6.615000000000000000e+03 1.665112492332809779e-11
4.940000000000000000e+02 6.647000000000000000e+03 1.637140423227378960e-11
4.950000000000000000e+02 6.679000000000000000e+03 1.607958211025106721e-11
4.960000000000000000e+02 6.711000000000000000e+03 1.577676878028455576e-11
4.970000000000000000e+02 6.743000000000000000e+03 1.546518468842350558e-11
4.980000000000000000e+02 6.775000000000000000e+03 1.514738334762455452e-11
4.990000000000000000e+02 6.807000000000000000e+03 1.482586275969310918e-11
5.000000000000000000e+02 6.839000000000000000e+03 1.450350950449319498e-11
5.010000000000000000e+02 6.871000000000000000e+03 1.418343220649376235e-11
5.020000000000000000e+02 6.903000000000000000e+03 1.386785131174406160e-11
5.030000000000000000e+02 6.935000000000000000e+03 1.355932033320073060e-11
5.040000000000000000e+02 6.967000000000000000e+03 1.326000420576178840e-11
5.050000000000000000e+02 7.000000000000000000e+03 1.297167928626663524e-11
5.060000000000000000e+02 7.033000000000000000e+03 1.269573335349605259e-11
5.070000000000000000e+02 7.066000000000000000e+03 1.243338765277712810e-11
5.080000000000000000e+02 7.099000000000000000e+03 1.218553036252956190e-11
5.090000000000000000e+02 7.132000000000000000e+03 1.195243903850951028e-11
5.100000000000000000e+02 7.165000000000000000e+03 1.173466879222928583e-11
5.110000000000000000e+02 7.198000000000000000e+03 1.153172002332780721e-11
5.120000000000000000e+02 7.231000000000000000e+03 1.134353722065384318e-11
5.130000000000000000e+02 7.264000000000000000e+03 1.116956527269508115e-11
5.140000000000000000e+02 7.297000000000000000e+03 1.100869395642689597e-11
5.150000000000000000e+02 7.330000000000000000e+03 1.085986855997589373e-11
5.160000000000000000e+02 7.363000000000000000e+03 1.072159028225883048e-11
5.170000000000000000e+02 7.396000000000000000e+03 1.059224929988999975e-11
5.180000000000000000e+02 7.429000000000000000e+03 1.046984721142507624e-11
5.190000000000000000e+02 7.463000000000000000e+03 1.035205254851234713e-11
5.200000000000000000e+02 7.497000000000000000e+03 1.023664486510256211e-11
5.210000000000000000e+02 7.531000000000000000e+03 1.012140371514647086e-11
5.220000000000000000e+02 7.565000000000000000e+03 1.000360905223374175e-11
5.230000000000000000e+02 7.599000000000000000e+03 9.880873896861430694e-12
5.240000000000000000e+02 7.633000000000000000e+03 9.751588425643831215e-12
5.250000000000000000e+02 7.667000000000000000e+03 9.613476681380461741e-12
5.260000000000000000e+02 7.701000000000000000e+03 9.465261907593003343e-12
5.270000000000000000e+02 7.735000000000000000e+03 9.306166948164218411e-12
5.280000000000000000e+02 7.769000000000000000e+03 9.135636691581794366e-12
5.290000000000000000e+02 7.803000000000000000e+03 8.954337271660506303e-12
5.300000000000000000e+02 7.837000000000000000e+03 8.762879311063898058e-12
5.310000000000000000e+02 7.871000000000000000e+03 8.563150188933832396e-12
5.320000000000000000e+02 7.905000000000000000e+03 8.357092795563403342e-12
5.330000000000000000e+02 7.940000000000000000e+03 8.147371666211711272e-12
5.340000000000000000e+02 7.975000000000000000e+03 7.936928891894012850e-12
5.350000000000000000e+02 8.010000000000000000e+03 7.729206163986646061e-12
5.360000000000000000e+02 8.045000000000000000e+03 7.527478640412255118e-12
5.370000000000000000e+02 8.080000000000000000e+03 7.334799434488559200e-12
5.380000000000000000e+02 8.115000000000000000e+03 7.154388192986971262e-12
5.390000000000000000e+02 8.150000000000000000e+03 6.988798428864129164e-12
5.400000000000000000e+02 8.185000000000000000e+03 6.840028543564358188e-12
5.410000000000000000e+02 8.220000000000000000e+03 6.709355293565977263e-12
5.420000000000000000e+02 8.255000000000000000e+03 6.597444812683761484e-12
5.430000000000000000e+02 8.291000000000000000e+03 6.504130567464017076e-12
5.440000000000000000e+02 8.327000000000000000e+03 6.428413357184581400e-12
5.450000000000000000e+02 8.363000000000000000e+03 6.368294780401129174e-12
5.460000000000000000e+02 8.399000000000000000e+03 6.321665413366872599e-12
5.470000000000000000e+02 8.435000000000000000e+03 6.285305609310398722e-12
5.480000000000000000e+02 8.471000000000000000e+03 6.255884699157832074e-12
5.490000000000000000e+02 8.507000000000000000e+03 6.229405880020522090e-12
5.500000000000000000e+02 8.543000000000000000e+03 6.202316438219668271e-12
5.510000000000000000e+02 8.579000000000000000e+03 6.170786104320313825e-12
5.520000000000000000e+02 8.615000000000000000e+03 6.131428698097352026e-12
5.530000000000000000e+02 8.651000000000000000e+03 6.081246617384294950e-12
5.540000000000000000e+02 8.687000000000000000e+03 6.017908393829429770e-12
5.550000000000000000e+02 8.723000000000000000e+03 5.939748692895818749e-12
5.560000000000000000e+02 8.759000000000000000e+03 5.846101380768686795e-12
5.570000000000000000e+02 8.795000000000000000e+03 5.736799923994340134e-12
5.580000000000000000e+02 8.831000000000000000e+03 5.612732500992478890e-12
5.590000000000000000e+02 8.867000000000000000e+03 5.475564446300040800e-12
5.600000000000000000e+02 8.903000000000000000e+03 5.327849272873663722e-12
5.610000000000000000e+02 8.939000000000000000e+03 5.172196004821216775e-12
5.620000000000000000e+02 8.976000000000000000e+03 5.012490422728888007e-12
5.630000000000000000e+02 9.013000000000000000e+03 4.852007684519321629e-12
5.640000000000000000e+02 9.050000000000000000e+03 4.694744593081168205e-12
5.650000000000000000e+02 9.087000000000000000e+03 4.544420395546922009e-12
5.660000000000000000e+02 9.124000000000000000e+03 4.404254738687995996e-12
5.670000000000000000e+02 9.161000000000000000e+03 4.277356246973340603e-12
5.680000000000000000e+02 9.198000000000000000e+03 4.166056388754668660e-12
5.690000000000000000e+02 9.236000000000000000e+03 4.071964987417686643e-12
5.700000000000000000e+02 9.274000000000000000e+03 3.995914710230863420e-12
5.710000000000000000e+02 9.312000000000000000e+03 3.937905557194198991e-12
5.720000000000000000e+02 9.350000000000000000e+03 3.897160372190455746e-12
5.730000000000000000e+02 9.388000000000000000e+03 3.872013820682695950e-12
5.740000000000000000e+02 9.426000000000000000e+03 3.860189945470438033e-12
5.750000000000000000e+02 9.464000000000000000e+03 3.858802166689656588e-12
5.760000000000000000e+02 9.502000000000000000e+03 3.864519815266476144e-12
5.770000000000000000e+02 9.540000000000000000e+03 3.873679155219633685e-12
5.780000000000000000e+02 9.578000000000000000e+03 3.882782984021559969e-12
5.790000000000000000e+02 9.616000000000000000e+03 3.888001032237298205e-12
5.800000000000000000e+02 9.654000000000000000e+03 3.886280186549129212e-12
5.810000000000000000e+02 9.692000000000000000e+03 3.874622844790565068e-12
5.820000000000000000e+02 9.730000000000000000e+03 3.850753049761124203e-12
5.830000000000000000e+02 9.768000000000000000e+03 3.813227511528793912e-12
5.840000000000000000e+02 9.806000000000000000e+03 3.761047029371411554e-12
5.850000000000000000e+02 9.844000000000000000e+03 3.694156092137745873e-12
5.860000000000000000e+02 9.882000000000000000e+03 3.613553900549959508e-12
5.870000000000000000e+02 9.920000000000000000e+03 3.520628233388833905e-12
5.880000000000000000e+02 9.958000000000000000e+03 3.417266469796231831e-12
5.890000000000000000e+02 9.996000000000000000e+03 3.306466211938641209e-12
5.900000000000000000e+02 1.003500000000000000e+04 3.191169550831318702e-12
5.910000000000000000e+02 1.007400000000000000e+04 3.074596133245677265e-12
5.920000000000000000e+02 1.011300000000000000e+04 2.960021117104361110e-12
5.930000000000000000e+02 1.015200000000000000e+04 2.850830682632476964e-12
5.940000000000000000e+02 1.019100000000000000e+04 2.749633853937893946e-12
5.950000000000000000e+02 1.023000000000000000e+04 2.659150677430943688e-12
5.960000000000000000e+02 1.026900000000000000e+04 2.581268532253488956e-12
5.970000000000000000e+02 1.030900000000000000e+04 2.517153152581386166e-12
5.980000000000000000e+02 1.034900000000000000e+04 2.467470672229410411e-12
5.990000000000000000e+02 1.038900000000000000e+04 2.432110068895099175e-12
6.000000000000000000e+02 1.042900000000000000e+04 2.410294186461214849e-12
6.010000000000000000e+02 1.046900000000000000e+04 2.400468712693282214e-12
6.020000000000000000e+02 1.050900000000000000e+04 2.400801779600669761e-12
6.030000000000000000e+02 1.054900000000000000e+04 2.408795385377970888e-12
6.040000000000000000e+02 1.058900000000000000e+04 2.421951528219778993e-12
6.050000000000000000e+02 1.062900000000000000e+04 2.437217094808374895e-12
6.060000000000000000e+02 1.066900000000000000e+04 2.451872038733426962e-12
6.070000000000000000e+02 1.070900000000000000e+04 2.463196313584603558e-12
6.080000000000000000e+02 1.074900000000000000e+04 2.468969473312654372e-12
6.090000000000000000e+02 1.078900000000000000e+04 2.467026583019560348e-12
6.100000000000000000e+02 1.082900000000000000e+04 2.455868841622077525e-12
6.110000000000000000e+02 1.086900000000000000e+04 2.434608070700505777e-12
6.120000000000000000e+02 1.090900000000000000e+04 2.402800181044995043e-12
6.130000000000000000e+02 1.094900000000000000e+04 2.360722728411701610e-12
6.140000000000000000e+02 1.098900000000000000e+04 2.309041846615400573e-12
6.150000000000000000e+02 1.102900000000000000e+04 2.249089803285642120e-12
6.160000000000000000e+02 1.106900000000000000e+04 2.182309888354438954e-12
6.170000000000000000e+02 1.110900000000000000e+04 2.110922547871041388e-12
6.180000000000000000e+02 1.114900000000000000e+04 2.036870672128543447e-12
6.190000000000000000e+02 1.119000000000000000e+04 1.962263684873732927e-12
6.200000000000000000e+02 1.123100000000000000e+04 1.889433054458322658e-12
6.210000000000000000e+02 1.127200000000000000e+04 1.820432693477869179e-12
6.220000000000000000e+02 1.131300000000000000e+04 1.756761403015616452e-12
6.230000000000000000e+02 1.135400000000000000e+04 1.700084517608502210e-12
6.240000000000000000e+02 1.139500000000000000e+04 1.651290215676226580e-12
6.250000000000000000e+02 1.143700000000000000e+04 1.611211164487258429e-12
6.260000000000000000e+02 1.147900000000000000e+04 1.579958386344060273e-12
6.270000000000000000e+02 1.152100000000000000e+04 1.556921258583088274e-12
6.280000000000000000e+02 1.156300000000000000e+04 1.542044270053111177e-12
6.290000000000000000e+02 1.160500000000000000e+04 1.533995153124578792e-12
6.300000000000000000e+02 1.164700000000000000e+04 1.531830218226559737e-12
6.310000000000000000e+02 1.168900000000000000e+04 1.533717597368422503e-12
6.320000000000000000e+02 1.173100000000000000e+04 1.538269511769385645e-12
6.330000000000000000e+02 1.177300000000000000e+04 1.544042671497436459e-12
6.340000000000000000e+02 1.181500000000000000e+04 1.549482764318099726e-12
6.350000000000000000e+02 1.185600000000000000e+04 1.553035477996900227e-12
6.360000000000000000e+02 1.189800000000000000e+04 1.553646100660444063e-12
6.370000000000000000e+02 1.194000000000000000e+04 1.549982364679181046e-12
6.380000000000000000e+02 1.198200000000000000e+04 1.541877736599417403e-12
6.390000000000000000e+02 1.202400000000000000e+04 1.528444038001453009e-12
6.400000000000000000e+02 1.206600000000000000e+04 1.509681268885287864e-12
6.410000000000000000e+02 1.210800000000000000e+04 1.485755962704615740e-12
6.420000000000000000e+02 1.215000000000000000e+04 1.457223230971749217e-12
6.430000000000000000e+02 1.219200000000000000e+04 1.424360629442844584e-12
6.440000000000000000e+02 1.223400000000000000e+04 1.388333892293758254e-12
6.450000000000000000e+02 1.227700000000000000e+04 1.349698131036802806e-12
6.460000000000000000e+02 1.231900000000000000e+04 1.309785613301528429e-12
6.470000000000000000e+02 1.236200000000000000e+04 1.269595539810097762e-12
6.480000000000000000e+02 1.240500000000000000e+04 1.229960577830979673e-12
6.490000000000000000e+02 1.244800000000000000e+04 1.191546861178949257e-12
6.500000000000000000e+02 1.249100000000000000e+04 1.155631146332325443e-12
6.510000000000000000e+02 1.253400000000000000e+04 1.122602011349727036e-12
6.520000000000000000e+02 1.257700000000000000e+04 1.093125590045929130e-12
6.530000000000000000e+02 1.262000000000000000e+04 1.067312904723394240e-12
6.540000000000000000e+02 1.266300000000000000e+04 1.045274977684584883e-12
6.550000000000000000e+02 1.270700000000000000e+04 1.027233853534426089e-12
6.560000000000000000e+02 1.275000000000000000e+04 1.012745443063067796e-12
6.570000000000000000e+02 1.279400000000000000e+04 1.001587701665584973e-12
6.580000000000000000e+02 1.283800000000000000e+04 9.933165401321275567e-13
6.590000000000000000e+02 1.288200000000000000e+04 9.873768469503829692e-13
6.600000000000000000e+02 1.292600000000000000e+04 9.830469771543448587e-13
6.610000000000000000e+02 1.296900000000000000e+04 9.797718192317006469e-13
6.620000000000000000e+02 1.301300000000000000e+04 9.771627951238315291e-13
6.630000000000000000e+02 1.305600000000000000e+04 9.744427487134998955e-13
6.640000000000000000e+02 1.310000000000000000e+04 9.709455461859306524e-13
6.650000000000000000e+02 1.314300000000000000e+04 9.666156763898925419e-13
6.660000000000000000e+02 1.318700000000000000e+04 9.606204720569166966e-13
6.670000000000000000e+02 1.323100000000000000e+04 9.530709554894656321e-13
6.680000000000000000e+02 1.327500000000000000e+04 9.435230374776892859e-13
6.690000000000000000e+02 1.331900000000000000e+04 9.320877403240501735e-13
6.700000000000000000e+02 1.336300000000000000e+04 9.185430194236232637e-13
6.710000000000000000e+02 1.340700000000000000e+04 9.033329639862586191e-13
6.720000000000000000e+02 1.345100000000000000e+04 8.864020628607249819e-13
6.730000000000000000e+02 1.349600000000000000e+04 8.681944052568724146e-13
6.740000000000000000e+02 1.354000000000000000e+04 8.489875469308572065e-13
6.750000000000000000e+02 1.358400000000000000e+04 8.289480213363731309e-13
6.760000000000000000e+02 1.362800000000000000e+04 8.085754288345015084e-13
6.770000000000000000e+02 1.367300000000000000e+04 7.882583474838611437e-13
6.780000000000000000e+02 1.371800000000000000e+04 7.683298441918395838e-13
6.790000000000000000e+02 1.376300000000000000e+04 7.491229858658243757e-13
6.800000000000000000e+02 1.380800000000000000e+04 7.309153282619718084e-13
6.810000000000000000e+02 1.385300000000000000e+04 7.138734048339756555e-13
6.820000000000000000e+02 1.389800000000000000e+04 6.981637490355296904e-13
6.830000000000000000e+02 1.394300000000000000e+04 6.841749389252527180e-13
6.840000000000000000e+02 1.398800000000000000e+04 6.715739075957571913e-13
6.850000000000000000e+02 1.403300000000000000e+04 6.604161661982743681e-13
6.860000000000000000e+02 1.407800000000000000e+04 6.509792704889605375e-13
6.870000000000000000e+02 1.412400000000000000e+04 6.428191312579656369e-13
6.880000000000000000e+02 1.417000000000000000e+04 6.359357485052896664e-13
6.890000000000000000e+02 1.421500000000000000e+04 6.299960553235450789e-13
6.900000000000000000e+02 1.426100000000000000e+04 6.246669848053443275e-13
6.910000000000000000e+02 1.430600000000000000e+04 6.200040481019186700e-13
6.920000000000000000e+02 1.435100000000000000e+04 6.157296894571118173e-13
6.930000000000000000e+02 1.439700000000000000e+04 6.113998196610737068e-13
6.940000000000000000e+02 1.444200000000000000e+04 6.069034164113418228e-13
6.950000000000000000e+02 1.448700000000000000e+04 6.020184351029911340e-13
6.960000000000000000e+02 1.453300000000000000e+04 5.964673199798653513e-13
6.970000000000000000e+02 1.457900000000000000e+04 5.904166044956582482e-13
6.980000000000000000e+02 1.462500000000000000e+04 5.835332217429822776e-13
6.990000000000000000e+02 1.467100000000000000e+04 5.758171717218374397e-13
7.000000000000000000e+02 1.471700000000000000e+04 5.674904990371487656e-13
7.010000000000000000e+02 1.476300000000000000e+04 5.583866702352224820e-13
7.020000000000000000e+02 1.480900000000000000e+04 5.485056853160585888e-13
7.030000000000000000e+02 1.485600000000000000e+04 5.381251000358133751e-13
7.040000000000000000e+02 1.490200000000000000e+04 5.274669589994118724e-13
7.050000000000000000e+02 1.494900000000000000e+04 5.165867733580853383e-13
7.060000000000000000e+02 1.499500000000000000e+04 5.054290319606025150e-13
7.070000000000000000e+02 1.504200000000000000e+04 4.946043574705072388e-13
7.080000000000000000e+02 1.508900000000000000e+04 4.839462164341057360e-13
7.090000000000000000e+02 1.513600000000000000e+04 4.736211423050917801e-13
7.100000000000000000e+02 1.518300000000000000e+04 4.640732242933154339e-13
7.110000000000000000e+02 1.522900000000000000e+04 4.549693954913891503e-13
7.120000000000000000e+02 1.527600000000000000e+04 4.464206782017754449e-13
7.130000000000000000e+02 1.532300000000000000e+04 4.388156504830931226e-13
7.140000000000000000e+02 1.537000000000000000e+04 4.317657342767233786e-13
7.150000000000000000e+02 1.541700000000000000e+04 4.253819518851287285e-13
7.160000000000000000e+02 1.546400000000000000e+04 4.196643033083091723e-13
7.170000000000000000e+02 1.551100000000000000e+04 4.145017662438021944e-13
7.180000000000000000e+02 1.555800000000000000e+04 4.098388295403765369e-13
7.190000000000000000e+02 1.560500000000000000e+04 4.053979374418759107e-13
7.200000000000000000e+02 1.565300000000000000e+04 4.012346010995315737e-13
7.210000000000000000e+02 1.570000000000000000e+04 3.970712647571872367e-13
7.220000000000000000e+02 1.574700000000000000e+04 3.930189507173054153e-13
7.230000000000000000e+02 1.579400000000000000e+04 3.887445920724985626e-13
7.240000000000000000e+02 1.584100000000000000e+04 3.843036999739979365e-13
7.250000000000000000e+02 1.588800000000000000e+04 3.797517855730347947e-13
7.260000000000000000e+02 1.593600000000000000e+04 3.748668042646841059e-13
7.270000000000000000e+02 1.598400000000000000e+04 3.696487560489458701e-13
7.280000000000000000e+02 1.603200000000000000e+04 3.640976409258200874e-13
7.290000000000000000e+02 1.607900000000000000e+04 3.584355035002317891e-13
7.300000000000000000e+02 1.612700000000000000e+04 3.525513214697184594e-13
7.310000000000000000e+02 1.617500000000000000e+04 3.463895836830488406e-13
7.320000000000000000e+02 1.622200000000000000e+04 3.403388681988417375e-13
7.330000000000000000e+02 1.627000000000000000e+04 3.342881527146346343e-13
7.340000000000000000e+02 1.631800000000000000e+04 3.281264149279650155e-13
7.350000000000000000e+02 1.636500000000000000e+04 3.222422328974516859e-13
7.360000000000000000e+02 1.641300000000000000e+04 3.165800954718633875e-13
7.370000000000000000e+02 1.646100000000000000e+04 3.111400026512001205e-13
7.380000000000000000e+02 1.651000000000000000e+04 3.059219544354618847e-13
7.390000000000000000e+02 1.655900000000000000e+04 3.010924842783424538e-13
7.400000000000000000e+02 1.660700000000000000e+04 2.964295475749167963e-13
7.410000000000000000e+02 1.665500000000000000e+04 2.921551889301099436e-13
7.420000000000000000e+02 1.670300000000000000e+04 2.881583860414593801e-13
7.430000000000000000e+02 1.675200000000000000e+04 2.844946500601963635e-13
7.440000000000000000e+02 1.680100000000000000e+04 2.808309140789333469e-13
7.450000000000000000e+02 1.684900000000000000e+04 2.772782004001328460e-13
7.460000000000000000e+02 1.689700000000000000e+04 2.739475313262573763e-13
7.470000000000000000e+02 1.694700000000000000e+04 2.704503287986881332e-13
7.480000000000000000e+02 1.699600000000000000e+04 2.670086374223501480e-13
7.490000000000000000e+02 1.704500000000000000e+04 2.634004125923183892e-13
7.500000000000000000e+02 1.709400000000000000e+04 2.597921877622866305e-13
7.510000000000000000e+02 1.714400000000000000e+04 2.561839629322548717e-13
7.520000000000000000e+02 1.719300000000000000e+04 2.522426711948355660e-13
7.530000000000000000e+02 1.724200000000000000e+04 2.483568906086475181e-13
7.540000000000000000e+02 1.729100000000000000e+04 2.443045765687656967e-13
7.550000000000000000e+02 1.734000000000000000e+04 2.401412402264213597e-13
7.560000000000000000e+02 1.738900000000000000e+04 2.359223927328457648e-13
7.570000000000000000e+02 1.743900000000000000e+04 2.317590563905014278e-13
7.580000000000000000e+02 1.748900000000000000e+04 2.276512311993883486e-13
7.590000000000000000e+02 1.753800000000000000e+04 2.236544283107377851e-13
7.600000000000000000e+02 1.758800000000000000e+04 2.198241588757809950e-13
7.610000000000000000e+02 1.763800000000000000e+04 2.162159340457492362e-13
7.620000000000000000e+02 1.768800000000000000e+04 2.126077092157174775e-13
7.630000000000000000e+02 1.773900000000000000e+04 2.092770401418420079e-13
7.640000000000000000e+02 1.778900000000000000e+04 2.062794379753540852e-13
7.650000000000000000e+02 1.783900000000000000e+04 2.035038804137911939e-13
7.660000000000000000e+02 1.788900000000000000e+04 2.007838340034595603e-13
7.670000000000000000e+02 1.793800000000000000e+04 1.983413433492842159e-13
7.680000000000000000e+02 1.798700000000000000e+04 1.961208973000339029e-13
7.690000000000000000e+02 1.803700000000000000e+04 1.939004512507835898e-13
7.700000000000000000e+02 1.808800000000000000e+04 1.917910275039957924e-13
7.710000000000000000e+02 1.813800000000000000e+04 1.897926260596705106e-13
7.720000000000000000e+02 1.818800000000000000e+04 1.876276911616514553e-13
7.730000000000000000e+02 1.823700000000000000e+04 1.853517339611698844e-13
7.740000000000000000e+02 1.828800000000000000e+04 1.832423102143820870e-13
7.750000000000000000e+02 1.833700000000000000e+04 1.810218641651317739e-13
7.760000000000000000e+02 1.838800000000000000e+04 1.785793735109564295e-13
7.770000000000000000e+02 1.843800000000000000e+04 1.760258605543185695e-13
7.780000000000000000e+02 1.848900000000000000e+04 1.733058141439869360e-13
7.790000000000000000e+02 1.854000000000000000e+04 1.705857677336553024e-13
7.800000000000000000e+02 1.859100000000000000e+04 1.675881655671673798e-13
7.810000000000000000e+02 1.864100000000000000e+04 1.645905634006794571e-13
7.820000000000000000e+02 1.869100000000000000e+04 1.615929612341915345e-13
7.830000000000000000e+02 1.874200000000000000e+04 1.585953590677036118e-13
7.840000000000000000e+02 1.879300000000000000e+04 1.555977569012156891e-13
7.850000000000000000e+02 1.884300000000000000e+04 1.526556658859590243e-13
7.860000000000000000e+02 1.889400000000000000e+04 1.498245971731648751e-13
7.870000000000000000e+02 1.894600000000000000e+04 1.469380173091394681e-13
7.880000000000000000e+02 1.899700000000000000e+04 1.443845043525016081e-13
7.890000000000000000e+02 1.905100000000000000e+04 1.418309913958637480e-13
7.900000000000000000e+02 1.910200000000000000e+04 1.394995230441509193e-13
7.910000000000000000e+02 1.915600000000000000e+04 1.375011215998256375e-13
7.920000000000000000e+02 1.920800000000000000e+04 1.355027201555003558e-13
7.930000000000000000e+02 1.925800000000000000e+04 1.338373856185626209e-13
7.940000000000000000e+02 1.931000000000000000e+04 1.320055176279311127e-13
7.950000000000000000e+02 1.936100000000000000e+04 1.306177388471496670e-13
7.960000000000000000e+02 1.941200000000000000e+04 1.291189377639057057e-13
7.970000000000000000e+02 1.946400000000000000e+04 1.278421812855867756e-13
7.980000000000000000e+02 1.951500000000000000e+04 1.266209359584991034e-13
7.990000000000000000e+02 1.956700000000000000e+04 1.252886683289489156e-13
8.000000000000000000e+02 1.961800000000000000e+04 1.241229341530925012e-13
8.010000000000000000e+02 1.966900000000000000e+04 1.227906665235423134e-13
8.020000000000000000e+02 1.972200000000000000e+04 1.214583988939921255e-13
8.030000000000000000e+02 1.977400000000000000e+04 1.200706201132106798e-13
8.040000000000000000e+02 1.982400000000000000e+04 1.186273301811979763e-13
8.050000000000000000e+02 1.987600000000000000e+04 1.169619956442602415e-13
8.060000000000000000e+02 1.992800000000000000e+04 1.154076834097850224e-13
8.070000000000000000e+02 1.998000000000000000e+04 1.137423488728472876e-13
8.080000000000000000e+02 2.003400000000000000e+04 1.118549697309845214e-13


==> data/CUR/CUR_a1a_L_1.331492e-01_mu_2.662985e-04_sigma_8.000000e-01_zeta_0.000000e+00_xi_zero_maxiter_20000_inneriter_20000_no_mu_backtrack.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 1.522867596895485787e-01
1.000000000000000000e+00 1.000000000000000000e+00 7.219917748852022754e-02
2.000000000000000000e+00 2.000000000000000000e+00 3.594203993006006570e-02
3.000000000000000000e+00 3.000000000000000000e+00 5.191622015578933880e-02
4.000000000000000000e+00 4.000000000000000000e+00 3.319503318193256503e-02
5.000000000000000000e+00 5.000000000000000000e+00 2.060866470325595223e-02
6.000000000000000000e+00 6.000000000000000000e+00 1.393145126679645740e-02
7.000000000000000000e+00 7.000000000000000000e+00 1.088865867352734051e-02
8.000000000000000000e+00 8.000000000000000000e+00 9.208519631312306331e-03
9.000000000000000000e+00 9.000000000000000000e+00 7.713490092930153086e-03
1.000000000000000000e+01 1.000000000000000000e+01 6.222268987056633893e-03
1.100000000000000000e+01 1.100000000000000000e+01 6.721274034293400756e-03
1.200000000000000000e+01 1.200000000000000000e+01 5.728393070219439664e-03
1.300000000000000000e+01 1.300000000000000000e+01 4.793619316698971566e-03
1.400000000000000000e+01 1.400000000000000000e+01 3.942733712450519068e-03
1.500000000000000000e+01 1.500000000000000000e+01 3.173839739430250884e-03
1.600000000000000000e+01 1.600000000000000000e+01 2.485259950273543961e-03
1.700000000000000000e+01 1.700000000000000000e+01 1.875523442356252790e-03
1.800000000000000000e+01 1.800000000000000000e+01 1.348600270926758604e-03
1.900000000000000000e+01 1.900000000000000000e+01 9.241929864983178255e-04
2.000000000000000000e+01 2.000000000000000000e+01 5.931768657557179303e-04
2.100000000000000000e+01 2.100000000000000000e+01 3.518382681006460011e-04
2.200000000000000000e+01 2.200000000000000000e+01 2.312156756555383552e-04
2.300000000000000000e+01 2.300000000000000000e+01 2.616005175418711914e-04
2.400000000000000000e+01 2.400000000000000000e+01 1.959020057784588431e-04
2.500000000000000000e+01 2.500000000000000000e+01 1.418041326288754789e-04
2.600000000000000000e+01 2.600000000000000000e+01 1.009108791958368556e-04
2.700000000000000000e+01 2.700000000000000000e+01 1.121020309660658576e-04
2.800000000000000000e+01 2.800000000000000000e+01 8.926545939119678863e-05
2.900000000000000000e+01 2.900000000000000000e+01 7.377017619830672501e-05
3.000000000000000000e+01 3.000000000000000000e+01 6.459784016527025940e-05
3.100000000000000000e+01 3.100000000000000000e+01 5.964604103586568229e-05
3.200000000000000000e+01 3.200000000000000000e+01 5.683836788566987153e-05
3.300000000000000000e+01 3.300000000000000000e+01 5.501204413743687738e-05
3.400000000000000000e+01 3.400000000000000000e+01 5.374087920212433644e-05
3.500000000000000000e+01 3.500000000000000000e+01 5.261784314886108760e-05
3.600000000000000000e+01 3.600000000000000000e+01 5.106711071600766871e-05
3.700000000000000000e+01 3.700000000000000000e+01 4.858948473740465346e-05
3.800000000000000000e+01 3.900000000000000000e+01 4.509935067037451617e-05
3.900000000000000000e+01 4.100000000000000000e+01 4.075204213876970627e-05
4.000000000000000000e+01 4.300000000000000000e+01 3.579169065087706159e-05
4.100000000000000000e+01 4.500000000000000000e+01 3.051129975761845969e-05
4.200000000000000000e+01 4.700000000000000000e+01 2.528400031615030130e-05
4.300000000000000000e+01 4.900000000000000000e+01 2.048550956129657763e-05
4.400000000000000000e+01 5.100000000000000000e+01 1.639636082895190583e-05
4.500000000000000000e+01 5.300000000000000000e+01 1.315722567268862164e-05
4.600000000000000000e+01 5.500000000000000000e+01 1.075211537454601185e-05
4.700000000000000000e+01 5.700000000000000000e+01 9.029561999829294194e-06
4.800000000000000000e+01 5.900000000000000000e+01 7.757542261843664022e-06
4.900000000000000000e+01 6.100000000000000000e+01 6.695191686889589988e-06
5.000000000000000000e+01 6.300000000000000000e+01 5.660134125562432672e-06
5.100000000000000000e+01 6.500000000000000000e+01 4.573702462540296665e-06
5.200000000000000000e+01 6.800000000000000000e+01 3.445756259545795785e-06
5.300000000000000000e+01 7.100000000000000000e+01 2.435731116301464994e-06
5.400000000000000000e+01 7.400000000000000000e+01 1.661951127385208338e-06
5.500000000000000000e+01 7.800000000000000000e+01 1.174639040868452611e-06
5.600000000000000000e+01 8.300000000000000000e+01 9.403265510132818861e-07
5.700000000000000000e+01 8.800000000000000000e+01 8.440554660760213324e-07
5.800000000000000000e+01 9.400000000000000000e+01 7.607740261650342006e-07
5.900000000000000000e+01 9.800000000000000000e+01 8.114702428896336528e-07
6.000000000000000000e+01 1.010000000000000000e+02 8.340749507174116673e-07
6.100000000000000000e+01 1.050000000000000000e+02 8.138471226382115731e-07
6.200000000000000000e+01 1.090000000000000000e+02 7.729129272715518084e-07
6.300000000000000000e+01 1.130000000000000000e+02 7.065468174416444924e-07
6.400000000000000000e+01 1.170000000000000000e+02 6.179962397379057393e-07
6.500000000000000000e+01 1.220000000000000000e+02 5.156087903301909137e-07
6.600000000000000000e+01 1.270000000000000000e+02 4.137112472046844402e-07
6.700000000000000000e+01 1.330000000000000000e+02 3.229192658271706762e-07
6.800000000000000000e+01 1.400000000000000000e+02 2.510955738332931730e-07
6.900000000000000000e+01 1.480000000000000000e+02 1.993250962617487687e-07
7.000000000000000000e+01 1.560000000000000000e+02 1.638309617413291619e-07
7.100000000000000000e+01 1.650000000000000000e+02 1.379139543677965207e-07
7.200000000000000000e+01 1.750000000000000000e+02 1.173084077654706903e-07
7.300000000000000000e+01 1.870000000000000000e+02 9.997026478858472842e-08
7.400000000000000000e+01 2.000000000000000000e+02 8.606115631248911768e-08
7.500000000000000000e+01 2.090000000000000000e+02 9.154944857758806620e-08
7.600000000000000000e+01 2.160000000000000000e+02 9.464844108464376404e-08
7.700000000000000000e+01 2.230000000000000000e+02 9.023067482072377743e-08
7.800000000000000000e+01 2.310000000000000000e+02 8.590302286171080937e-08
7.900000000000000000e+01 2.390000000000000000e+02 8.163349529688446182e-08
8.000000000000000000e+01 2.480000000000000000e+02 7.690510650526505287e-08
8.100000000000000000e+01 2.580000000000000000e+02 7.128992068894390854e-08
8.200000000000000000e+01 2.680000000000000000e+02 6.442611716339641248e-08
8.300000000000000000e+01 2.800000000000000000e+02 5.597484786790118960e-08
8.400000000000000000e+01 2.930000000000000000e+02 4.657551783138202950e-08
8.500000000000000000e+01 3.090000000000000000e+02 3.702831685714613741e-08
8.600000000000000000e+01 3.280000000000000000e+02 2.867822362917493706e-08
8.700000000000000000e+01 3.510000000000000000e+02 2.247580144221217324e-08
8.800000000000000000e+01 3.770000000000000000e+02 1.877607819222859575e-08
8.900000000000000000e+01 4.040000000000000000e+02 1.709071084654567585e-08
9.000000000000000000e+01 4.320000000000000000e+02 1.625924533898981394e-08
9.100000000000000000e+01 4.620000000000000000e+02 1.513829828159174440e-08
9.200000000000000000e+01 4.840000000000000000e+02 1.567855356654490606e-08
9.300000000000000000e+01 5.000000000000000000e+02 1.591572218462289356e-08
9.400000000000000000e+01 5.160000000000000000e+02 1.556562717608400703e-08
9.500000000000000000e+01 5.320000000000000000e+02 1.493631468507672366e-08
9.600000000000000000e+01 5.480000000000000000e+02 1.399812105118414252e-08
9.700000000000000000e+01 5.650000000000000000e+02 1.275953126489426381e-08
9.800000000000000000e+01 5.840000000000000000e+02 1.132149440863372547e-08
9.900000000000000000e+01 6.050000000000000000e+02 9.855271709824364734e-09
1.000000000000000000e+02 6.290000000000000000e+02 8.484959790333590490e-09
1.010000000000000000e+02 6.570000000000000000e+02 7.296171056214717510e-09
1.020000000000000000e+02 6.880000000000000000e+02 6.312861511315048801e-09
1.030000000000000000e+02 7.220000000000000000e+02 5.468575758893479133e-09
1.040000000000000000e+02 7.600000000000000000e+02 4.693266775213089659e-09
1.050000000000000000e+02 8.020000000000000000e+02 3.980733465080987799e-09
1.060000000000000000e+02 8.490000000000000000e+02 3.363310685511322617e-09
1.070000000000000000e+02 9.020000000000000000e+02 2.894505302108996148e-09
1.080000000000000000e+02 9.610000000000000000e+02 2.585916980546443256e-09
1.090000000000000000e+02 1.025000000000000000e+03 2.367859242013992116e-09
1.100000000000000000e+02 1.066000000000000000e+03 2.444591529204842573e-09
1.110000000000000000e+02 1.092000000000000000e+03 2.485078642866511700e-09
1.120000000000000000e+02 1.120000000000000000e+03 2.430782408691101182e-09
1.130000000000000000e+02 1.149000000000000000e+03 2.367689155846619542e-09
1.140000000000000000e+02 1.180000000000000000e+03 2.268328802568220226e-09
1.150000000000000000e+02 1.213000000000000000e+03 2.116914477046094589e-09
1.160000000000000000e+02 1.248000000000000000e+03 1.906414526242627971e-09
1.170000000000000000e+02 1.287000000000000000e+03 1.641516311767787784e-09
1.180000000000000000e+02 1.331000000000000000e+03 1.352609968474638436e-09
1.190000000000000000e+02 1.381000000000000000e+03 1.077603506427493585e-09
1.200000000000000000e+02 1.437000000000000000e+03 8.557373143425195394e-10
1.210000000000000000e+02 1.500000000000000000e+03 7.108956201484772919e-10
1.220000000000000000e+02 1.568000000000000000e+03 6.474729641325893681e-10
1.230000000000000000e+02 1.641000000000000000e+03 6.377336436713676449e-10
1.240000000000000000e+02 1.719000000000000000e+03 6.393500173729194103e-10
1.250000000000000000e+02 1.768000000000000000e+03 6.472993807626892249e-10
1.260000000000000000e+02 1.821000000000000000e+03 6.515211703472800764e-10
1.270000000000000000e+02 1.878000000000000000e+03 6.321697609834586729e-10
1.280000000000000000e+02 1.913000000000000000e+03 6.460980639388935742e-10
1.290000000000000000e+02 1.951000000000000000e+03 6.267153462857777413e-10
1.300000000000000000e+02 1.992000000000000000e+03 5.892671905982638236e-10
1.310000000000000000e+02 2.037000000000000000e+03 5.342370990035760769e-10
1.320000000000000000e+02 2.087000000000000000e+03 4.659199137613256880e-10
1.330000000000000000e+02 2.142000000000000000e+03 3.916707513873518565e-10
1.340000000000000000e+02 2.204000000000000000e+03 3.196382047931933812e-10
1.350000000000000000e+02 2.273000000000000000e+03 2.586583724983881893e-10
1.360000000000000000e+02 2.350000000000000000e+03 2.146915978329388963e-10
1.370000000000000000e+02 2.434000000000000000e+03 1.899896351353902446e-10
1.380000000000000000e+02 2.525000000000000000e+03 1.814650096854109051e-10
1.390000000000000000e+02 2.622000000000000000e+03 1.817859196506788066e-10
1.400000000000000000e+02 2.726000000000000000e+03 1.812611727380897264e-10
1.410000000000000000e+02 2.790000000000000000e+03 1.851716002754244528e-10
1.420000000000000000e+02 2.829000000000000000e+03 1.859950526927889314e-10
1.430000000000000000e+02 2.871000000000000000e+03 1.895945067609261514e-10
1.440000000000000000e+02 2.916000000000000000e+03 1.904441604416717837e-10
1.450000000000000000e+02 2.964000000000000000e+03 1.872517141343621461e-10
1.460000000000000000e+02 3.016000000000000000e+03 1.791309878207414386e-10
1.470000000000000000e+02 3.073000000000000000e+03 1.659019588373666920e-10
1.480000000000000000e+02 3.136000000000000000e+03 1.482680089814891744e-10
1.490000000000000000e+02 3.205000000000000000e+03 1.278656625025575977e-10
1.500000000000000000e+02 3.282000000000000000e+03 1.069644928186619381e-10
1.510000000000000000e+02 3.369000000000000000e+03 8.814471375018229082e-11
1.520000000000000000e+02 3.466000000000000000e+03 7.361389275928331699e-11
1.530000000000000000e+02 3.573000000000000000e+03 6.448203082598524816e-11
1.540000000000000000e+02 3.689000000000000000e+03 6.034767130458362772e-11
1.550000000000000000e+02 3.814000000000000000e+03 5.931477531362361333e-11
1.560000000000000000e+02 3.948000000000000000e+03 5.865974372909477097e-11
1.570000000000000000e+02 4.093000000000000000e+03 5.589645413195398760e-11
1.580000000000000000e+02 4.253000000000000000e+03 4.983874424269174597e-11
1.590000000000000000e+02 4.348000000000000000e+03 5.303874006656883466e-11
1.600000000000000000e+02 4.453000000000000000e+03 4.827566124632198807e-11
1.610000000000000000e+02 4.514000000000000000e+03 5.043626627454500522e-11
1.620000000000000000e+02 4.581000000000000000e+03 4.683559096108069753e-11
1.630000000000000000e+02 4.654000000000000000e+03 4.245254148216304202e-11
1.640000000000000000e+02 4.735000000000000000e+03 3.765510125930404683e-11
1.650000000000000000e+02 4.824000000000000000e+03 3.290390182542068942e-11
1.660000000000000000e+02 4.923000000000000000e+03 2.865319093103835257e-11
1.670000000000000000e+02 5.032000000000000000e+03 2.525085696092332910e-11
1.680000000000000000e+02 5.151000000000000000e+03 2.283823130611040142e-11
1.690000000000000000e+02 5.281000000000000000e+03 2.130323695226365999e-11
1.700000000000000000e+02 5.422000000000000000e+03 2.030930978946798859e-11
1.710000000000000000e+02 5.575000000000000000e+03 1.940486660245710482e-11
1.720000000000000000e+02 5.742000000000000000e+03 1.818661887753592055e-11
1.730000000000000000e+02 5.926000000000000000e+03 1.645128477889556962e-11
1.740000000000000000e+02 6.130000000000000000e+03 1.426569973261848645e-11
1.750000000000000000e+02 6.247000000000000000e+03 1.522681980503648447e-11
1.760000000000000000e+02 6.313000000000000000e+03 1.577393771157176161e-11
1.770000000000000000e+02 6.385000000000000000e+03 1.493366541538421188e-11
1.780000000000000000e+02 6.464000000000000000e+03 1.396355253646675010e-11
1.790000000000000000e+02 6.551000000000000000e+03 1.291650120194276496e-11
1.800000000000000000e+02 6.646000000000000000e+03 1.185662679148435927e-11
1.810000000000000000e+02 6.750000000000000000e+03 1.084576872756315424e-11
1.820000000000000000e+02 6.864000000000000000e+03 9.932277222901575442e-12
1.830000000000000000e+02 6.989000000000000000e+03 9.137635093026119648e-12
1.840000000000000000e+02 7.125000000000000000e+03 8.452516464529935547e-12
1.850000000000000000e+02 7.273000000000000000e+03 7.840339488751624231e-12
1.860000000000000000e+02 7.435000000000000000e+03 7.252476397212603842e-12
1.870000000000000000e+02 7.613000000000000000e+03 6.647404848791893528e-12
1.880000000000000000e+02 7.808000000000000000e+03 6.008804565027503486e-12
1.890000000000000000e+02 8.023000000000000000e+03 5.350608844878479431e-12
1.900000000000000000e+02 8.261000000000000000e+03 4.706068867932344801e-12
1.910000000000000000e+02 8.394000000000000000e+03 4.981182133434458592e-12
1.920000000000000000e+02 8.540000000000000000e+03 4.611311332780587691e-12
1.930000000000000000e+02 8.700000000000000000e+03 4.251099472440955651e-12
1.940000000000000000e+02 8.789000000000000000e+03 4.404976383654002348e-12
1.950000000000000000e+02 8.886000000000000000e+03 4.198696945678648262e-12
1.960000000000000000e+02 8.992000000000000000e+03 3.991973418493444115e-12
1.970000000000000000e+02 9.108000000000000000e+03 3.782141266839289528e-12
1.980000000000000000e+02 9.234000000000000000e+03 3.563871420197983753e-12
1.990000000000000000e+02 9.372000000000000000e+03 3.331335207690244715e-12
2.000000000000000000e+02 9.523000000000000000e+03 3.081312982544659462e-12
2.010000000000000000e+02 9.688000000000000000e+03 2.815081501239546924e-12
2.020000000000000000e+02 9.870000000000000000e+03 2.541133969913289548e-12
2.030000000000000000e+02 1.007000000000000000e+04 2.272959598315082985e-12
2.040000000000000000e+02 1.029000000000000000e+04 2.026601109150760749e-12
2.050000000000000000e+02 1.053200000000000000e+04 1.813271754969036920e-12
2.060000000000000000e+02 1.079900000000000000e+04 1.633637669584686591e-12
2.070000000000000000e+02 1.109200000000000000e+04 1.476874178507614488e-12
2.080000000000000000e+02 1.125400000000000000e+04 1.551037076552574945e-12
2.090000000000000000e+02 1.143000000000000000e+04 1.469324661940163423e-12
2.100000000000000000e+02 1.162300000000000000e+04 1.380950909180000963e-12
2.110000000000000000e+02 1.172900000000000000e+04 1.425193296711313451e-12
2.120000000000000000e+02 1.184500000000000000e+04 1.372846281100237320e-12
2.130000000000000000e+02 1.197100000000000000e+04 1.310118680208915976e-12
2.140000000000000000e+02 1.210900000000000000e+04 1.235178626046717909e-12
2.150000000000000000e+02 1.226000000000000000e+04 1.148692252428418215e-12
2.160000000000000000e+02 1.242500000000000000e+04 1.053546139218042299e-12
2.170000000000000000e+02 1.260700000000000000e+04 9.547918011776346248e-13
2.180000000000000000e+02 1.280700000000000000e+04 8.587575095475585840e-13
2.190000000000000000e+02 1.302600000000000000e+04 7.713829575095587643e-13
2.200000000000000000e+02 1.326700000000000000e+04 6.966649479522857291e-13
2.210000000000000000e+02 1.353200000000000000e+04 6.347700143294332520e-13
2.220000000000000000e+02 1.382200000000000000e+04 5.823674875671258633e-13
2.230000000000000000e+02 1.398100000000000000e+04 6.072919944699606276e-13
2.240000000000000000e+02 1.415400000000000000e+04 5.812572645425007067e-13
2.250000000000000000e+02 1.434300000000000000e+04 5.540568004391843715e-13
2.260000000000000000e+02 1.455000000000000000e+04 5.230815780521425040e-13
2.270000000000000000e+02 1.477600000000000000e+04 4.866107516932061117e-13
2.280000000000000000e+02 1.502400000000000000e+04 4.442557433037563897e-13
2.290000000000000000e+02 1.515900000000000000e+04 4.632405570248465665e-13
2.300000000000000000e+02 1.530700000000000000e+04 4.361511152239927469e-13
2.310000000000000000e+02 1.546900000000000000e+04 4.060085601054197468e-13
2.320000000000000000e+02 1.564700000000000000e+04 3.739231146937527228e-13
2.330000000000000000e+02 1.584200000000000000e+04 3.418931804333169566e-13
2.340000000000000000e+02 1.594800000000000000e+04 3.545497229140437412e-13
2.350000000000000000e+02 1.600700000000000000e+04 3.620992394814948057e-13
2.360000000000000000e+02 1.607100000000000000e+04 3.498312750593868259e-13
2.370000000000000000e+02 1.614000000000000000e+04 3.373967771835850726e-13
2.380000000000000000e+02 1.621600000000000000e+04 3.251288127614770929e-13
2.390000000000000000e+02 1.625700000000000000e+04 3.297362383136714925e-13
2.400000000000000000e+02 1.630200000000000000e+04 3.222422328974516859e-13
2.410000000000000000e+02 1.635100000000000000e+04 3.147482274812318792e-13
2.420000000000000000e+02 1.640400000000000000e+04 3.076428001236308774e-13
2.430000000000000000e+02 1.643400000000000000e+04 3.103628465339625109e-13
2.440000000000000000e+02 3.643400000000000000e+04 3.120281810709002457e-13


==> data/TV_boat_L_1.000000e+00_mu_1.000000e-02_sigma_0.000000e+00_zeta_0.000000e+00_xi_lin_maxiter_70000_inneriter_10000.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 5.928406053440928459e+08
1.000000000000000000e+00 3.000000000000000000e+00 2.416157210154041648e+06
2.000000000000000000e+00 6.000000000000000000e+00 7.829161566210947931e+05
3.000000000000000000e+00 9.000000000000000000e+00 3.728927299035340548e+05
4.000000000000000000e+00 1.200000000000000000e+01 2.169262641349770129e+05
5.000000000000000000e+00 1.500000000000000000e+01 1.388108388419933617e+05
6.000000000000000000e+00 1.800000000000000000e+01 9.267044900987856090e+04
7.000000000000000000e+00 2.100000000000000000e+01 6.329802129993401468e+04
8.000000000000000000e+00 2.400000000000000000e+01 4.402632063127867877e+04
9.000000000000000000e+00 2.800000000000000000e+01 3.029691385370120406e+04
1.000000000000000000e+01 3.200000000000000000e+01 2.135627355931885540e+04
1.100000000000000000e+01 3.600000000000000000e+01 1.556050367987900972e+04
1.200000000000000000e+01 4.000000000000000000e+01 1.178853895438276231e+04
1.300000000000000000e+01 4.500000000000000000e+01 8.710029823545366526e+03
1.400000000000000000e+01 5.000000000000000000e+01 6.665971470603719354e+03
1.500000000000000000e+01 5.500000000000000000e+01 5.342274824442341924e+03
1.600000000000000000e+01 6.100000000000000000e+01 4.166852778444066644e+03
1.700000000000000000e+01 6.700000000000000000e+01 3.385887323020026088e+03
1.800000000000000000e+01 7.300000000000000000e+01 2.916443202206864953e+03
1.900000000000000000e+01 8.000000000000000000e+01 2.395260775508359075e+03
2.000000000000000000e+01 8.700000000000000000e+01 2.070888619640842080e+03
2.100000000000000000e+01 9.400000000000000000e+01 1.898185187671333551e+03
2.200000000000000000e+01 1.020000000000000000e+02 1.573052504451945424e+03
2.300000000000000000e+01 1.100000000000000000e+02 1.425470457235351205e+03
2.400000000000000000e+01 1.190000000000000000e+02 1.153527395484969020e+03
2.500000000000000000e+01 1.280000000000000000e+02 1.064871245669201016e+03
2.600000000000000000e+01 1.370000000000000000e+02 1.031100726464763284e+03
2.700000000000000000e+01 1.470000000000000000e+02 8.284558716677129269e+02
2.800000000000000000e+01 1.570000000000000000e+02 7.855535488817840815e+02
2.900000000000000000e+01 1.680000000000000000e+02 6.518565868847072124e+02
3.000000000000000000e+01 1.790000000000000000e+02 6.223507123123854399e+02
3.100000000000000000e+01 1.900000000000000000e+02 6.142555560395121574e+02
3.200000000000000000e+01 2.020000000000000000e+02 5.341574285905808210e+02
3.300000000000000000e+01 2.150000000000000000e+02 4.660550992209464312e+02
3.400000000000000000e+01 2.280000000000000000e+02 4.525253264326602221e+02
3.500000000000000000e+01 2.420000000000000000e+02 4.081072885077446699e+02
3.600000000000000000e+01 2.570000000000000000e+02 3.638914397358894348e+02
3.700000000000000000e+01 2.730000000000000000e+02 3.238872355800122023e+02
3.800000000000000000e+01 2.900000000000000000e+02 2.846746068429201841e+02
3.900000000000000000e+01 3.080000000000000000e+02 2.475582035128027201e+02
4.000000000000000000e+01 3.260000000000000000e+02 2.458615375924855471e+02
4.100000000000000000e+01 3.450000000000000000e+02 2.131820826027542353e+02
4.200000000000000000e+01 3.650000000000000000e+02 1.866598886717110872e+02
4.300000000000000000e+01 3.860000000000000000e+02 1.660786364283412695e+02
4.400000000000000000e+01 4.080000000000000000e+02 1.481251126918941736e+02
4.500000000000000000e+01 4.310000000000000000e+02 1.322929612156003714e+02
4.600000000000000000e+01 4.540000000000000000e+02 1.323101096004247665e+02
4.700000000000000000e+01 4.780000000000000000e+02 1.169674511384218931e+02
4.800000000000000000e+01 5.030000000000000000e+02 1.038356304671615362e+02
4.900000000000000000e+01 5.290000000000000000e+02 9.220766055770218372e+01
5.000000000000000000e+01 5.560000000000000000e+02 8.199680470116436481e+01
5.100000000000000000e+01 5.840000000000000000e+02 7.325387784838676453e+01
5.200000000000000000e+01 6.130000000000000000e+02 6.690876104123890400e+01
5.300000000000000000e+01 6.430000000000000000e+02 6.273246646299958229e+01
5.400000000000000000e+01 6.750000000000000000e+02 5.608647868968546391e+01
5.500000000000000000e+01 7.090000000000000000e+02 4.873448114283382893e+01
5.600000000000000000e+01 7.440000000000000000e+02 4.495908915065228939e+01
5.700000000000000000e+01 7.800000000000000000e+02 4.121875512413680553e+01
5.800000000000000000e+01 8.170000000000000000e+02 3.746371495723724365e+01
5.900000000000000000e+01 8.560000000000000000e+02 3.204387661814689636e+01
6.000000000000000000e+01 8.960000000000000000e+02 3.031418605707585812e+01
6.100000000000000000e+01 9.380000000000000000e+02 2.749487416632473469e+01
6.200000000000000000e+01 9.820000000000000000e+02 2.470106103084981441e+01
6.300000000000000000e+01 1.028000000000000000e+03 2.192691697366535664e+01
6.400000000000000000e+01 1.076000000000000000e+03 1.952078914456069469e+01
6.500000000000000000e+01 1.126000000000000000e+03 1.763095921091735363e+01
6.600000000000000000e+01 1.178000000000000000e+03 1.588864089548587799e+01
6.700000000000000000e+01 1.232000000000000000e+03 1.429373865574598312e+01
6.800000000000000000e+01 1.288000000000000000e+03 1.286956713534891605e+01
6.900000000000000000e+01 1.346000000000000000e+03 1.173218811675906181e+01
7.000000000000000000e+01 1.406000000000000000e+03 1.064447766914963722e+01
7.100000000000000000e+01 1.469000000000000000e+03 9.317055692896246910e+00
7.200000000000000000e+01 1.534000000000000000e+03 8.623673195019364357e+00
7.300000000000000000e+01 1.602000000000000000e+03 7.715445302426815033e+00
7.400000000000000000e+01 1.673000000000000000e+03 6.847389461472630501e+00
7.500000000000000000e+01 1.746000000000000000e+03 6.303266288712620735e+00
7.600000000000000000e+01 1.822000000000000000e+03 5.559858089312911034e+00
7.700000000000000000e+01 1.901000000000000000e+03 4.954688401892781258e+00
7.800000000000000000e+01 1.982000000000000000e+03 4.554095232859253883e+00
7.900000000000000000e+01 2.066000000000000000e+03 4.114997783675789833e+00
8.000000000000000000e+01 2.154000000000000000e+03 3.652426434680819511e+00
8.100000000000000000e+01 2.245000000000000000e+03 3.302183397114276886e+00
8.200000000000000000e+01 2.339000000000000000e+03 2.982502443715929985e+00
8.300000000000000000e+01 2.436000000000000000e+03 2.685718560591340065e+00
8.400000000000000000e+01 2.536000000000000000e+03 2.423454770818352699e+00
8.500000000000000000e+01 2.640000000000000000e+03 2.204959774389863014e+00
8.600000000000000000e+01 2.750000000000000000e+03 1.949704965576529503e+00
8.700000000000000000e+01 2.863000000000000000e+03 1.779006330296397209e+00
8.800000000000000000e+01 2.979000000000000000e+03 1.605441009625792503e+00
8.900000000000000000e+01 3.098000000000000000e+03 1.450924245640635490e+00
9.000000000000000000e+01 3.222000000000000000e+03 1.294232657179236412e+00
9.100000000000000000e+01 3.352000000000000000e+03 1.144783789291977882e+00
9.200000000000000000e+01 3.485000000000000000e+03 1.046153159812092781e+00
9.300000000000000000e+01 3.622000000000000000e+03 9.355545323342084885e-01
9.400000000000000000e+01 3.764000000000000000e+03 8.498703092336654663e-01
9.500000000000000000e+01 3.912000000000000000e+03 7.712331861257553101e-01
9.600000000000000000e+01 4.065000000000000000e+03 6.917673368006944656e-01
9.700000000000000000e+01 4.223000000000000000e+03 6.181990839540958405e-01
9.800000000000000000e+01 4.385000000000000000e+03 5.628954228013753891e-01
9.900000000000000000e+01 4.554000000000000000e+03 5.009734462946653366e-01
1.000000000000000000e+02 4.729000000000000000e+03 4.511510916054248810e-01
1.010000000000000000e+02 4.909000000000000000e+03 4.075413364917039871e-01
1.020000000000000000e+02 5.094000000000000000e+03 3.664826545864343643e-01
1.030000000000000000e+02 5.289000000000000000e+03 3.295190986245870590e-01
1.040000000000000000e+02 5.490000000000000000e+03 2.961045037955045700e-01
1.050000000000000000e+02 5.696000000000000000e+03 2.626872714608907700e-01
1.060000000000000000e+02 5.905000000000000000e+03 2.418803907930850983e-01
1.070000000000000000e+02 6.121000000000000000e+03 2.170766014605760574e-01
1.080000000000000000e+02 6.349000000000000000e+03 1.950775254517793655e-01
1.090000000000000000e+02 6.584000000000000000e+03 1.764714103192090988e-01
1.100000000000000000e+02 6.824000000000000000e+03 1.571848597377538681e-01
1.110000000000000000e+02 7.071000000000000000e+03 1.422515120357275009e-01
1.120000000000000000e+02 7.332000000000000000e+03 1.282474044710397720e-01
1.130000000000000000e+02 7.600000000000000000e+03 1.153851095587015152e-01
1.140000000000000000e+02 7.873000000000000000e+03 1.038083638995885849e-01
1.150000000000000000e+02 8.162000000000000000e+03 9.318222291767597198e-02
1.160000000000000000e+02 8.459000000000000000e+03 8.365475758910179138e-02
1.170000000000000000e+02 8.763000000000000000e+03 7.547729089856147766e-02
1.180000000000000000e+02 9.078000000000000000e+03 6.792513094842433929e-02
1.190000000000000000e+02 9.402000000000000000e+03 6.149503774940967560e-02
1.200000000000000000e+02 9.737000000000000000e+03 5.465107597410678864e-02
1.210000000000000000e+02 1.008600000000000000e+04 4.940817318856716156e-02
1.220000000000000000e+02 1.044300000000000000e+04 4.446103237569332123e-02
1.230000000000000000e+02 1.081200000000000000e+04 4.028310254216194153e-02
1.240000000000000000e+02 1.119100000000000000e+04 3.621522337198257446e-02
1.250000000000000000e+02 1.159400000000000000e+04 3.223831392824649811e-02
1.260000000000000000e+02 1.200300000000000000e+04 2.907932922244071960e-02
1.270000000000000000e+02 1.241800000000000000e+04 2.605373412370681763e-02
1.280000000000000000e+02 1.284000000000000000e+04 2.371974475681781769e-02
1.290000000000000000e+02 1.328200000000000000e+04 2.122745476663112640e-02
1.300000000000000000e+02 1.373100000000000000e+04 1.911885291337966919e-02
1.310000000000000000e+02 1.421200000000000000e+04 1.702786050736904144e-02
1.320000000000000000e+02 1.469900000000000000e+04 1.529111899435520172e-02
1.330000000000000000e+02 1.519500000000000000e+04 1.394271291792392731e-02
1.340000000000000000e+02 1.573000000000000000e+04 1.248256303369998932e-02
1.350000000000000000e+02 1.627700000000000000e+04 1.129003055393695831e-02
1.360000000000000000e+02 1.686000000000000000e+04 1.013821922242641449e-02
1.370000000000000000e+02 1.746400000000000000e+04 9.015223011374473572e-03
1.380000000000000000e+02 1.808200000000000000e+04 8.164884522557258606e-03
1.390000000000000000e+02 1.870700000000000000e+04 7.294703274965286255e-03
1.400000000000000000e+02 1.936000000000000000e+04 6.594887003302574158e-03
1.410000000000000000e+02 2.003800000000000000e+04 5.933500826358795166e-03
1.420000000000000000e+02 2.072900000000000000e+04 5.307963117957115173e-03
1.430000000000000000e+02 2.144100000000000000e+04 4.769248887896537781e-03
1.440000000000000000e+02 2.219900000000000000e+04 4.292266443371772766e-03
1.450000000000000000e+02 2.297800000000000000e+04 3.846103325486183167e-03
1.460000000000000000e+02 2.376900000000000000e+04 3.440553322434425354e-03
1.470000000000000000e+02 2.459500000000000000e+04 3.098253160715103149e-03
1.480000000000000000e+02 2.546800000000000000e+04 2.766987308859825134e-03
1.490000000000000000e+02 2.634700000000000000e+04 2.487095072865486145e-03
1.500000000000000000e+02 2.724600000000000000e+04 2.212090417742729187e-03
1.510000000000000000e+02 2.816700000000000000e+04 1.992946490645408630e-03
1.520000000000000000e+02 2.909500000000000000e+04 1.758432015776634216e-03
1.530000000000000000e+02 3.009300000000000000e+04 1.574067398905754089e-03
1.540000000000000000e+02 3.113100000000000000e+04 1.414397731423377991e-03
1.550000000000000000e+02 3.219500000000000000e+04 1.263668760657310486e-03
1.560000000000000000e+02 3.331000000000000000e+04 1.123437657952308655e-03
1.570000000000000000e+02 3.450900000000000000e+04 1.001266762614250183e-03
1.580000000000000000e+02 3.572300000000000000e+04 8.844193071126937866e-04
1.590000000000000000e+02 3.695500000000000000e+04 7.833391427993774414e-04
1.600000000000000000e+02 3.823200000000000000e+04 6.970334798097610474e-04
1.610000000000000000e+02 3.952100000000000000e+04 6.116311997175216675e-04
1.620000000000000000e+02 4.092200000000000000e+04 5.373489111661911011e-04
1.630000000000000000e+02 4.233400000000000000e+04 4.701185971498489380e-04
1.640000000000000000e+02 4.375700000000000000e+04 4.141870886087417603e-04
1.650000000000000000e+02 4.529900000000000000e+04 3.605466336011886597e-04
1.660000000000000000e+02 4.686900000000000000e+04 3.132503479719161987e-04
1.670000000000000000e+02 4.852800000000000000e+04 2.689082175493240356e-04
1.680000000000000000e+02 5.020000000000000000e+04 2.310778945684432983e-04
1.690000000000000000e+02 5.205300000000000000e+04 1.907926052808761597e-04
1.700000000000000000e+02 5.398800000000000000e+04 1.565683633089065552e-04
1.710000000000000000e+02 5.601600000000000000e+04 1.352895051240921021e-04
1.720000000000000000e+02 5.815400000000000000e+04 1.084078103303909302e-04
1.730000000000000000e+02 6.030300000000000000e+04 8.412078022956848145e-05
1.740000000000000000e+02 6.252600000000000000e+04 6.308406591415405273e-05
1.750000000000000000e+02 6.483300000000000000e+04 4.653446376323699951e-05
1.760000000000000000e+02 6.724100000000000000e+04 2.904422581195831299e-05
1.770000000000000000e+02 6.971300000000000000e+04 1.354329288005828857e-05
1.780000000000000000e+02 7.219200000000000000e+04 0.000000000000000000e+00


==> data/TV_boat_L_1.000000e+00_mu_1.000000e-02_sigma_0.000000e+00_zeta_0.000000e+00_xi_lin_maxiter_70000_inneriter_10000_backtrack.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 5.928406053440928459e+08
1.000000000000000000e+00 3.000000000000000000e+00 2.416157210154041648e+06
2.000000000000000000e+00 6.000000000000000000e+00 7.044857119258288294e+05
3.000000000000000000e+00 9.000000000000000000e+00 3.218935241377800703e+05
4.000000000000000000e+00 1.300000000000000000e+01 1.767442213141713291e+05
5.000000000000000000e+00 1.700000000000000000e+01 1.045275928403306752e+05
6.000000000000000000e+00 2.200000000000000000e+01 6.245263542910106480e+04
7.000000000000000000e+00 2.800000000000000000e+01 3.718978002006001770e+04
8.000000000000000000e+00 3.100000000000000000e+01 4.441678198965266347e+04
9.000000000000000000e+00 3.400000000000000000e+01 3.211412923115305603e+04
1.000000000000000000e+01 3.800000000000000000e+01 2.253858755122125149e+04
1.100000000000000000e+01 4.300000000000000000e+01 1.552506935694999993e+04
1.200000000000000000e+01 4.800000000000000000e+01 1.111776833908632398e+04
1.300000000000000000e+01 5.400000000000000000e+01 8.076703712688758969e+03
1.400000000000000000e+01 6.200000000000000000e+01 5.469165059847757220e+03
1.500000000000000000e+01 7.100000000000000000e+01 3.863629417527467012e+03
1.600000000000000000e+01 8.100000000000000000e+01 2.854138689506798983e+03
1.700000000000000000e+01 9.300000000000000000e+01 1.977854068925604224e+03
1.800000000000000000e+01 1.070000000000000000e+02 1.451307552823796868e+03
1.900000000000000000e+01 1.140000000000000000e+02 1.965352647444233298e+03
2.000000000000000000e+01 1.220000000000000000e+02 1.946912434255704284e+03
2.100000000000000000e+01 1.310000000000000000e+02 1.688755399303510785e+03
2.200000000000000000e+01 1.420000000000000000e+02 1.201132336417213082e+03
2.300000000000000000e+01 1.540000000000000000e+02 1.033335300477221608e+03
2.400000000000000000e+01 1.600000000000000000e+02 1.289363184675574303e+03
2.500000000000000000e+01 1.670000000000000000e+02 1.506148827152326703e+03
2.600000000000000000e+01 1.750000000000000000e+02 1.383097441149875522e+03
2.700000000000000000e+01 1.840000000000000000e+02 1.187625675773248076e+03
2.800000000000000000e+01 1.950000000000000000e+02 8.483368263468146324e+02
2.900000000000000000e+01 2.070000000000000000e+02 7.513124042470008135e+02
3.000000000000000000e+01 2.210000000000000000e+02 6.422267001178115606e+02
3.100000000000000000e+01 2.380000000000000000e+02 5.087972610481083393e+02
3.200000000000000000e+01 2.570000000000000000e+02 4.310536957364529371e+02
3.300000000000000000e+01 2.790000000000000000e+02 3.374439484234899282e+02
3.400000000000000000e+01 2.900000000000000000e+02 5.297657921817153692e+02
3.500000000000000000e+01 3.020000000000000000e+02 5.598536457624286413e+02
3.600000000000000000e+01 3.170000000000000000e+02 4.595680618528276682e+02
3.700000000000000000e+01 3.340000000000000000e+02 3.835216010659933090e+02
3.800000000000000000e+01 3.540000000000000000e+02 2.896889312248677015e+02
3.900000000000000000e+01 3.760000000000000000e+02 2.544581654462963343e+02
4.000000000000000000e+01 4.010000000000000000e+02 2.065915634743869305e+02
4.100000000000000000e+01 4.140000000000000000e+02 3.532234198544174433e+02
4.200000000000000000e+01 4.290000000000000000e+02 3.414623042251914740e+02
4.300000000000000000e+01 4.470000000000000000e+02 2.700841233115643263e+02
4.400000000000000000e+01 4.670000000000000000e+02 2.239583373535424471e+02
4.500000000000000000e+01 4.900000000000000000e+02 1.783437481913715601e+02
4.600000000000000000e+01 5.150000000000000000e+02 1.582813913729041815e+02
4.700000000000000000e+01 5.430000000000000000e+02 1.278948117904365063e+02
4.800000000000000000e+01 5.750000000000000000e+02 1.061344505790621042e+02
4.900000000000000000e+01 6.120000000000000000e+02 8.517383493669331074e+01
5.000000000000000000e+01 6.530000000000000000e+02 7.006868166662752628e+01
5.100000000000000000e+01 6.760000000000000000e+02 1.355319544803351164e+02
5.200000000000000000e+01 7.020000000000000000e+02 1.065005431305617094e+02
5.300000000000000000e+01 7.310000000000000000e+02 8.929121843911707401e+01
5.400000000000000000e+01 7.640000000000000000e+02 7.739747166819870472e+01
5.500000000000000000e+01 8.010000000000000000e+02 6.335659749247133732e+01
5.600000000000000000e+01 8.430000000000000000e+02 5.020583449862897396e+01
5.700000000000000000e+01 8.910000000000000000e+02 4.201387858204543591e+01
5.800000000000000000e+01 9.170000000000000000e+02 8.249554352648556232e+01
5.900000000000000000e+01 9.460000000000000000e+02 6.670164477638900280e+01
6.000000000000000000e+01 9.800000000000000000e+02 5.578767853789031506e+01
6.100000000000000000e+01 1.018000000000000000e+03 4.427013697288930416e+01
6.200000000000000000e+01 1.061000000000000000e+03 3.700610399059951305e+01
6.300000000000000000e+01 1.110000000000000000e+03 3.026346187293529510e+01
6.400000000000000000e+01 1.165000000000000000e+03 2.519822952337563038e+01
6.500000000000000000e+01 1.227000000000000000e+03 2.028727085329592228e+01
6.600000000000000000e+01 1.298000000000000000e+03 1.678894723579287529e+01
6.700000000000000000e+01 1.378000000000000000e+03 1.353194873221218586e+01
6.800000000000000000e+01 1.422000000000000000e+03 2.730711917765438557e+01
6.900000000000000000e+01 1.471000000000000000e+03 2.294051460176706314e+01
7.000000000000000000e+01 1.527000000000000000e+03 1.810442100279033184e+01
7.100000000000000000e+01 1.589000000000000000e+03 1.545686075650155544e+01
7.200000000000000000e+01 1.660000000000000000e+03 1.256631198711693287e+01
7.300000000000000000e+01 1.740000000000000000e+03 1.001945255883038044e+01
7.400000000000000000e+01 1.830000000000000000e+03 8.303740134462714195e+00
7.500000000000000000e+01 1.880000000000000000e+03 1.670894005149602890e+01
7.600000000000000000e+01 1.936000000000000000e+03 1.373030750267207623e+01
7.700000000000000000e+01 1.999000000000000000e+03 1.136340785026550293e+01
7.800000000000000000e+01 2.071000000000000000e+03 9.074422867968678474e+00
7.900000000000000000e+01 2.151000000000000000e+03 7.458336943760514259e+00
8.000000000000000000e+01 2.241000000000000000e+03 6.167284114286303520e+00
8.100000000000000000e+01 2.342000000000000000e+03 5.007814032956957817e+00
8.200000000000000000e+01 2.454000000000000000e+03 4.107443144544959068e+00
8.300000000000000000e+01 2.582000000000000000e+03 3.309420239180326462e+00
8.400000000000000000e+01 2.655000000000000000e+03 6.532072590664029121e+00
8.500000000000000000e+01 2.735000000000000000e+03 5.586236333474516869e+00
8.600000000000000000e+01 2.825000000000000000e+03 4.538085782900452614e+00
8.700000000000000000e+01 2.926000000000000000e+03 3.647452564910054207e+00
8.800000000000000000e+01 3.039000000000000000e+03 3.031833261251449585e+00
8.900000000000000000e+01 3.166000000000000000e+03 2.459520600736141205e+00
9.000000000000000000e+01 3.308000000000000000e+03 2.026990363374352455e+00
9.100000000000000000e+01 3.466000000000000000e+03 1.659135283902287483e+00
9.200000000000000000e+01 3.557000000000000000e+03 3.329693756997585297e+00
9.300000000000000000e+01 3.657000000000000000e+03 2.752852028235793114e+00
9.400000000000000000e+01 3.771000000000000000e+03 2.234276106581091881e+00
9.500000000000000000e+01 3.898000000000000000e+03 1.837612887844443321e+00
9.600000000000000000e+01 4.038000000000000000e+03 1.495967820286750793e+00
9.700000000000000000e+01 4.196000000000000000e+03 1.226409858092665672e+00
9.800000000000000000e+01 4.374000000000000000e+03 1.001841673627495766e+00
9.900000000000000000e+01 4.572000000000000000e+03 8.102482352405786514e-01
1.000000000000000000e+02 4.687000000000000000e+03 1.608596136793494225e+00
1.010000000000000000e+02 4.814000000000000000e+03 1.343664841726422310e+00
1.020000000000000000e+02 4.956000000000000000e+03 1.088494682684540749e+00
1.030000000000000000e+02 5.113000000000000000e+03 9.019643757492303848e-01
1.040000000000000000e+02 5.290000000000000000e+03 7.263979371637105942e-01
1.050000000000000000e+02 5.487000000000000000e+03 5.960868578404188156e-01
1.060000000000000000e+02 5.705000000000000000e+03 4.889171738177537918e-01
1.070000000000000000e+02 5.833000000000000000e+03 9.836271610110998154e-01
1.080000000000000000e+02 5.975000000000000000e+03 8.071908187121152878e-01
1.090000000000000000e+02 6.133000000000000000e+03 6.571588236838579178e-01
1.100000000000000000e+02 6.309000000000000000e+03 5.409122090786695480e-01
1.110000000000000000e+02 6.503000000000000000e+03 4.414874594658613205e-01
1.120000000000000000e+02 6.724000000000000000e+03 3.580317813903093338e-01
1.130000000000000000e+02 6.968000000000000000e+03 2.948986459523439407e-01
1.140000000000000000e+02 7.238000000000000000e+03 2.404647618532180786e-01
1.150000000000000000e+02 7.396000000000000000e+03 4.803273137658834457e-01
1.160000000000000000e+02 7.573000000000000000e+03 3.896417636424303055e-01
1.170000000000000000e+02 7.771000000000000000e+03 3.237171936780214310e-01
1.180000000000000000e+02 7.987000000000000000e+03 2.636984977871179581e-01
1.190000000000000000e+02 8.230000000000000000e+03 2.154799103736877441e-01
1.200000000000000000e+02 8.499000000000000000e+03 1.757882144302129745e-01
1.210000000000000000e+02 8.803000000000000000e+03 1.443852875381708145e-01
1.220000000000000000e+02 9.142000000000000000e+03 1.160728652030229568e-01
1.230000000000000000e+02 9.336000000000000000e+03 2.375153787434101105e-01
1.240000000000000000e+02 9.551000000000000000e+03 1.958304848521947861e-01
1.250000000000000000e+02 9.790000000000000000e+03 1.578693706542253494e-01
1.260000000000000000e+02 1.005900000000000000e+04 1.304688099771738052e-01
1.270000000000000000e+02 1.036700000000000000e+04 1.026189085096120834e-01
1.280000000000000000e+02 1.069700000000000000e+04 8.689636737108230591e-02
1.290000000000000000e+02 1.107300000000000000e+04 7.099119946360588074e-02
1.300000000000000000e+02 1.148800000000000000e+04 5.761612392961978912e-02
1.310000000000000000e+02 1.172600000000000000e+04 1.171650066971778870e-01
1.320000000000000000e+02 1.199300000000000000e+04 9.495121240615844727e-02
1.330000000000000000e+02 1.229200000000000000e+04 7.746485061943531036e-02
1.340000000000000000e+02 1.262200000000000000e+04 6.423646956682205200e-02
1.350000000000000000e+02 1.298800000000000000e+04 5.226608924567699432e-02
1.360000000000000000e+02 1.339800000000000000e+04 4.286505468189716339e-02
1.370000000000000000e+02 1.386000000000000000e+04 3.477346152067184448e-02
1.380000000000000000e+02 1.436400000000000000e+04 2.832436002790927887e-02
1.390000000000000000e+02 1.465800000000000000e+04 5.722748860716819763e-02
1.400000000000000000e+02 1.498200000000000000e+04 4.699088074266910553e-02
1.410000000000000000e+02 1.534700000000000000e+04 3.813068941235542297e-02
1.420000000000000000e+02 1.575800000000000000e+04 3.087083809077739716e-02
1.430000000000000000e+02 1.620300000000000000e+04 2.569292858242988586e-02
1.440000000000000000e+02 1.669600000000000000e+04 2.087555266916751862e-02
1.450000000000000000e+02 1.725800000000000000e+04 1.702385954558849335e-02
1.460000000000000000e+02 1.788600000000000000e+04 1.394979096949100494e-02
1.470000000000000000e+02 1.824900000000000000e+04 2.808043919503688812e-02
1.480000000000000000e+02 1.865100000000000000e+04 2.286009676754474640e-02
1.490000000000000000e+02 1.909200000000000000e+04 1.884962804615497589e-02
1.500000000000000000e+02 1.958100000000000000e+04 1.517979241907596588e-02
1.510000000000000000e+02 2.013800000000000000e+04 1.256185211241245270e-02
1.520000000000000000e+02 2.080300000000000000e+04 1.016270183026790619e-02
1.530000000000000000e+02 2.150600000000000000e+04 8.330980315804481506e-03
1.540000000000000000e+02 2.231300000000000000e+04 6.803812459111213684e-03
1.550000000000000000e+02 2.322000000000000000e+04 5.521411076188087463e-03
1.560000000000000000e+02 2.422400000000000000e+04 4.484767094254493713e-03
1.570000000000000000e+02 2.477700000000000000e+04 9.003395214676856995e-03
1.580000000000000000e+02 2.540000000000000000e+04 7.462332025170326233e-03
1.590000000000000000e+02 2.610900000000000000e+04 6.005654111504554749e-03
1.600000000000000000e+02 2.689300000000000000e+04 4.939012229442596436e-03
1.610000000000000000e+02 2.777200000000000000e+04 3.999823704361915588e-03
1.620000000000000000e+02 2.873000000000000000e+04 3.266811370849609375e-03
1.630000000000000000e+02 2.985200000000000000e+04 2.650359645485877991e-03
1.640000000000000000e+02 3.045400000000000000e+04 5.474949255585670471e-03
1.650000000000000000e+02 3.114400000000000000e+04 4.367647692561149597e-03
1.660000000000000000e+02 3.190300000000000000e+04 3.619302064180374146e-03
1.670000000000000000e+02 3.275500000000000000e+04 2.923840656876564026e-03
1.680000000000000000e+02 3.372600000000000000e+04 2.369159832596778870e-03
1.690000000000000000e+02 3.482800000000000000e+04 1.915525645017623901e-03
1.700000000000000000e+02 3.605100000000000000e+04 1.544773578643798828e-03
1.710000000000000000e+02 3.742300000000000000e+04 1.233439892530441284e-03
1.720000000000000000e+02 3.901600000000000000e+04 9.892582893371582031e-04
1.730000000000000000e+02 3.984300000000000000e+04 2.116693183779716492e-03
1.740000000000000000e+02 4.074700000000000000e+04 1.711595803499221802e-03
1.750000000000000000e+02 4.180400000000000000e+04 1.377550885081291199e-03
1.760000000000000000e+02 4.301800000000000000e+04 1.102598384022712708e-03
1.770000000000000000e+02 4.437100000000000000e+04 8.768364787101745605e-04
1.780000000000000000e+02 4.587500000000000000e+04 6.946232169866561890e-04
1.790000000000000000e+02 4.760600000000000000e+04 5.463827401399612427e-04
1.800000000000000000e+02 4.853500000000000000e+04 1.218160614371299744e-03
1.810000000000000000e+02 4.958700000000000000e+04 9.813830256462097168e-04
1.820000000000000000e+02 5.075800000000000000e+04 7.778797298669815063e-04
1.830000000000000000e+02 5.204700000000000000e+04 6.126221269369125366e-04
1.840000000000000000e+02 5.352700000000000000e+04 4.744138568639755249e-04
1.850000000000000000e+02 5.522600000000000000e+04 3.700461238622665405e-04
1.860000000000000000e+02 5.734000000000000000e+04 2.793613821268081665e-04
1.870000000000000000e+02 5.962300000000000000e+04 2.065096050500869751e-04
1.880000000000000000e+02 6.074000000000000000e+04 5.364045500755310059e-04
1.890000000000000000e+02 6.202400000000000000e+04 4.181619733572006226e-04
1.900000000000000000e+02 6.348600000000000000e+04 3.197640180587768555e-04
1.910000000000000000e+02 6.531300000000000000e+04 2.373475581407546997e-04
1.920000000000000000e+02 6.731300000000000000e+04 1.670662313699722290e-04
1.930000000000000000e+02 6.960500000000000000e+04 1.190323382616043091e-04
1.940000000000000000e+02 7.213300000000000000e+04 7.539615035057067871e-05


==> data/TV_boat_L_1.000000e+00_mu_1.000000e-02_sigma_0.000000e+00_zeta_0.000000e+00_xi_lin_maxiter_70000_inneriter_10000_no_mu.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 5.928406053440928459e+08
1.000000000000000000e+00 3.000000000000000000e+00 2.416157210154041648e+06
2.000000000000000000e+00 6.000000000000000000e+00 7.829161566210929304e+05
3.000000000000000000e+00 9.000000000000000000e+00 3.721664181951526552e+05
4.000000000000000000e+00 1.200000000000000000e+01 2.157972624189332128e+05
5.000000000000000000e+00 1.500000000000000000e+01 1.374219440799746662e+05
6.000000000000000000e+00 1.800000000000000000e+01 9.109326586234010756e+04
7.000000000000000000e+00 2.100000000000000000e+01 6.162626845812238753e+04
8.000000000000000000e+00 2.400000000000000000e+01 4.237041062672995031e+04
9.000000000000000000e+00 2.800000000000000000e+01 2.876946077152900398e+04
1.000000000000000000e+01 3.200000000000000000e+01 2.001907121920585632e+04
1.100000000000000000e+01 3.600000000000000000e+01 1.447389556947350502e+04
1.200000000000000000e+01 4.000000000000000000e+01 1.094068162128888071e+04
1.300000000000000000e+01 4.500000000000000000e+01 8.058747566321864724e+03
1.400000000000000000e+01 5.000000000000000000e+01 6.167930373044684529e+03
1.500000000000000000e+01 5.500000000000000000e+01 4.966341255703940988e+03
1.600000000000000000e+01 6.100000000000000000e+01 3.904287694754078984e+03
1.700000000000000000e+01 6.700000000000000000e+01 3.214384572355076671e+03
1.800000000000000000e+01 7.300000000000000000e+01 2.829361471982672811e+03
1.900000000000000000e+01 8.000000000000000000e+01 2.366196204824373126e+03
2.000000000000000000e+01 8.700000000000000000e+01 2.094280023660510778e+03
2.100000000000000000e+01 9.400000000000000000e+01 1.968599494265392423e+03
2.200000000000000000e+01 1.020000000000000000e+02 1.673517910176888108e+03
2.300000000000000000e+01 1.100000000000000000e+02 1.546408332744613290e+03
2.400000000000000000e+01 1.190000000000000000e+02 1.288609312372282147e+03
2.500000000000000000e+01 1.280000000000000000e+02 1.207890698680654168e+03
2.600000000000000000e+01 1.370000000000000000e+02 1.176089913139119744e+03
2.700000000000000000e+01 1.470000000000000000e+02 9.685680542476475239e+02
2.800000000000000000e+01 1.570000000000000000e+02 9.189151031281799078e+02
2.900000000000000000e+01 1.680000000000000000e+02 7.749748972132802010e+02
3.000000000000000000e+01 1.790000000000000000e+02 7.330954804345965385e+02
3.100000000000000000e+01 1.900000000000000000e+02 7.133569513689726591e+02
3.200000000000000000e+01 2.020000000000000000e+02 6.204398911613970995e+02
3.300000000000000000e+01 2.150000000000000000e+02 5.411272526513785124e+02
3.400000000000000000e+01 2.280000000000000000e+02 5.177595540750771761e+02
3.500000000000000000e+01 2.420000000000000000e+02 4.649968234580010176e+02
3.600000000000000000e+01 2.570000000000000000e+02 4.131604507695883512e+02
3.700000000000000000e+01 2.730000000000000000e+02 3.668858497682958841e+02
3.800000000000000000e+01 2.900000000000000000e+02 3.224838877096772194e+02
3.900000000000000000e+01 3.080000000000000000e+02 2.810757762957364321e+02
4.000000000000000000e+01 3.260000000000000000e+02 2.748100739065557718e+02
4.100000000000000000e+01 3.450000000000000000e+02 2.394524734038859606e+02
4.200000000000000000e+01 3.650000000000000000e+02 2.102512449547648430e+02
4.300000000000000000e+01 3.860000000000000000e+02 1.866010606270283461e+02
4.400000000000000000e+01 4.080000000000000000e+02 1.662762840706855059e+02
4.500000000000000000e+01 4.300000000000000000e+02 1.645246019754558802e+02
4.600000000000000000e+01 4.530000000000000000e+02 1.475098227094858885e+02
4.700000000000000000e+01 4.770000000000000000e+02 1.328045504800975323e+02
4.800000000000000000e+01 5.020000000000000000e+02 1.178128287289291620e+02
4.900000000000000000e+01 5.280000000000000000e+02 1.050743266995996237e+02
5.000000000000000000e+01 5.550000000000000000e+02 9.406459941156208515e+01
5.100000000000000000e+01 5.830000000000000000e+02 8.469713952206075191e+01
5.200000000000000000e+01 6.120000000000000000e+02 7.750545782037079334e+01
5.300000000000000000e+01 6.420000000000000000e+02 7.237508725374937057e+01
5.400000000000000000e+01 6.740000000000000000e+02 6.490265017561614513e+01
5.500000000000000000e+01 7.070000000000000000e+02 6.036182225309312344e+01
5.600000000000000000e+01 7.420000000000000000e+02 5.226566201448440552e+01
5.700000000000000000e+01 7.780000000000000000e+02 4.830899096466600895e+01
5.800000000000000000e+01 8.150000000000000000e+02 4.378012239560484886e+01
5.900000000000000000e+01 8.530000000000000000e+02 4.010450431890785694e+01
6.000000000000000000e+01 8.930000000000000000e+02 3.539139808900654316e+01
6.100000000000000000e+01 9.350000000000000000e+02 3.210643925331532955e+01
6.200000000000000000e+01 9.790000000000000000e+02 2.898406331427395344e+01
6.300000000000000000e+01 1.025000000000000000e+03 2.587571367062628269e+01
6.400000000000000000e+01 1.073000000000000000e+03 2.316967059858143330e+01
6.500000000000000000e+01 1.123000000000000000e+03 2.096100114472210407e+01
6.600000000000000000e+01 1.175000000000000000e+03 1.887481828220188618e+01
6.700000000000000000e+01 1.229000000000000000e+03 1.705648419074714184e+01
6.800000000000000000e+01 1.285000000000000000e+03 1.540300068072974682e+01
6.900000000000000000e+01 1.343000000000000000e+03 1.411105793714523315e+01
7.000000000000000000e+01 1.403000000000000000e+03 1.290812732093036175e+01
7.100000000000000000e+01 1.465000000000000000e+03 1.185990981198847294e+01
7.200000000000000000e+01 1.530000000000000000e+03 1.062976789474487305e+01
7.300000000000000000e+01 1.598000000000000000e+03 9.627044511958956718e+00
7.400000000000000000e+01 1.669000000000000000e+03 8.663389934226870537e+00
7.500000000000000000e+01 1.742000000000000000e+03 7.974139709025621414e+00
7.600000000000000000e+01 1.818000000000000000e+03 7.154120502993464470e+00
7.700000000000000000e+01 1.897000000000000000e+03 6.486942056566476822e+00
7.800000000000000000e+01 1.978000000000000000e+03 5.956683950498700142e+00
7.900000000000000000e+01 2.062000000000000000e+03 5.393966266885399818e+00
8.000000000000000000e+01 2.149000000000000000e+03 4.942023729905486107e+00
8.100000000000000000e+01 2.239000000000000000e+03 4.540451614186167717e+00
8.200000000000000000e+01 2.333000000000000000e+03 4.042035022750496864e+00
8.300000000000000000e+01 2.430000000000000000e+03 3.669791510328650475e+00
8.400000000000000000e+01 2.530000000000000000e+03 3.338116079568862915e+00
8.500000000000000000e+01 2.634000000000000000e+03 3.061724347993731499e+00
8.600000000000000000e+01 2.743000000000000000e+03 2.778199331834912300e+00
8.700000000000000000e+01 2.856000000000000000e+03 2.490078156813979149e+00
8.800000000000000000e+01 2.972000000000000000e+03 2.287961104884743690e+00
8.900000000000000000e+01 3.091000000000000000e+03 2.092456853017210960e+00
9.000000000000000000e+01 3.215000000000000000e+03 1.898086987435817719e+00
9.100000000000000000e+01 3.344000000000000000e+03 1.736256130039691925e+00
9.200000000000000000e+01 3.477000000000000000e+03 1.584045017138123512e+00
9.300000000000000000e+01 3.614000000000000000e+03 1.449432196095585823e+00
9.400000000000000000e+01 3.756000000000000000e+03 1.329336462542414665e+00
9.500000000000000000e+01 3.905000000000000000e+03 1.212221831083297729e+00
9.600000000000000000e+01 4.057000000000000000e+03 1.129484625533223152e+00
9.700000000000000000e+01 4.214000000000000000e+03 1.033886393532156944e+00
9.800000000000000000e+01 4.376000000000000000e+03 9.443932082504034042e-01
9.900000000000000000e+01 4.544000000000000000e+03 8.778117578476667404e-01
1.000000000000000000e+02 4.718000000000000000e+03 8.076289910823106766e-01
1.010000000000000000e+02 4.898000000000000000e+03 7.374868933111429214e-01
1.020000000000000000e+02 5.082000000000000000e+03 6.774729881435632706e-01
1.030000000000000000e+02 5.275000000000000000e+03 6.238619331270456314e-01
1.040000000000000000e+02 5.475000000000000000e+03 5.750757362693548203e-01
1.050000000000000000e+02 5.680000000000000000e+03 5.251599568873643875e-01
1.060000000000000000e+02 5.889000000000000000e+03 4.823352135717868805e-01
1.070000000000000000e+02 6.104000000000000000e+03 4.459222648292779922e-01
1.080000000000000000e+02 6.331000000000000000e+03 4.110399894416332245e-01
1.090000000000000000e+02 6.566000000000000000e+03 3.791397605091333389e-01
1.100000000000000000e+02 6.806000000000000000e+03 3.500445578247308731e-01
1.110000000000000000e+02 7.053000000000000000e+03 3.257889281958341599e-01
1.120000000000000000e+02 7.314000000000000000e+03 3.020441960543394089e-01
1.130000000000000000e+02 7.582000000000000000e+03 2.811620794236660004e-01
1.140000000000000000e+02 7.854000000000000000e+03 2.613345459103584290e-01
1.150000000000000000e+02 8.142000000000000000e+03 2.438931632786989212e-01
1.160000000000000000e+02 8.441000000000000000e+03 2.256234548985958099e-01
1.170000000000000000e+02 8.745000000000000000e+03 2.118081208318471909e-01
1.180000000000000000e+02 9.060000000000000000e+03 1.967462319880723953e-01
1.190000000000000000e+02 9.387000000000000000e+03 1.826866734772920609e-01
1.200000000000000000e+02 9.721000000000000000e+03 1.704476960003376007e-01
1.210000000000000000e+02 1.006800000000000000e+04 1.589321661740541458e-01
1.220000000000000000e+02 1.042400000000000000e+04 1.478589884936809540e-01
1.230000000000000000e+02 1.079300000000000000e+04 1.376627683639526367e-01
1.240000000000000000e+02 1.117000000000000000e+04 1.284469645470380783e-01
1.250000000000000000e+02 1.157100000000000000e+04 1.199739780277013779e-01
1.260000000000000000e+02 1.197900000000000000e+04 1.123317796736955643e-01
1.270000000000000000e+02 1.239300000000000000e+04 1.051671821624040604e-01
1.280000000000000000e+02 1.281400000000000000e+04 9.930990450084209442e-02
1.290000000000000000e+02 1.325600000000000000e+04 9.360793419182300568e-02
1.300000000000000000e+02 1.370500000000000000e+04 8.841310814023017883e-02
1.310000000000000000e+02 1.418400000000000000e+04 8.365638740360736847e-02
1.320000000000000000e+02 1.467000000000000000e+04 7.900830730795860291e-02
1.330000000000000000e+02 1.516300000000000000e+04 7.502549141645431519e-02
1.340000000000000000e+02 1.570100000000000000e+04 7.111979089677333832e-02
1.350000000000000000e+02 1.625000000000000000e+04 6.746514700353145599e-02
1.360000000000000000e+02 1.683200000000000000e+04 6.380444206297397614e-02
1.370000000000000000e+02 1.743500000000000000e+04 6.039161607623100281e-02
1.380000000000000000e+02 1.805400000000000000e+04 5.704337917268276215e-02
1.390000000000000000e+02 1.868700000000000000e+04 5.375230871140956879e-02
1.400000000000000000e+02 1.933600000000000000e+04 5.056006647646427155e-02
1.410000000000000000e+02 2.002000000000000000e+04 4.752043448388576508e-02
1.420000000000000000e+02 2.071400000000000000e+04 4.456594400107860565e-02
1.430000000000000000e+02 2.143900000000000000e+04 4.173672571778297424e-02
1.440000000000000000e+02 2.218100000000000000e+04 3.923796303570270538e-02
1.450000000000000000e+02 2.294800000000000000e+04 3.682989813387393951e-02
1.460000000000000000e+02 2.373800000000000000e+04 3.467895090579986572e-02
1.470000000000000000e+02 2.456600000000000000e+04 3.273858502507209778e-02
1.480000000000000000e+02 2.541900000000000000e+04 3.103928081691265106e-02
1.490000000000000000e+02 2.629700000000000000e+04 2.954194881021976471e-02
1.500000000000000000e+02 2.720400000000000000e+04 2.823435328900814056e-02
1.510000000000000000e+02 2.811700000000000000e+04 2.714681439101696014e-02
1.520000000000000000e+02 2.904100000000000000e+04 2.620288543403148651e-02
1.530000000000000000e+02 3.003600000000000000e+04 2.534204162657260895e-02
1.540000000000000000e+02 3.107900000000000000e+04 2.457772754132747650e-02
1.550000000000000000e+02 3.214900000000000000e+04 2.383037284016609192e-02
1.560000000000000000e+02 3.325900000000000000e+04 2.309034578502178192e-02
1.570000000000000000e+02 3.446200000000000000e+04 2.230905555188655853e-02
1.580000000000000000e+02 3.568000000000000000e+04 2.148164063692092896e-02
1.590000000000000000e+02 3.691400000000000000e+04 2.057733759284019470e-02
1.600000000000000000e+02 3.816100000000000000e+04 1.961854659020900726e-02
1.610000000000000000e+02 3.945500000000000000e+04 1.859636232256889343e-02
1.620000000000000000e+02 4.085800000000000000e+04 1.753082685172557831e-02
1.630000000000000000e+02 4.226900000000000000e+04 1.644822023808956146e-02
1.640000000000000000e+02 4.369000000000000000e+04 1.537763513624668121e-02
1.650000000000000000e+02 4.523500000000000000e+04 1.433854363858699799e-02
1.660000000000000000e+02 4.680100000000000000e+04 1.336773857474327087e-02
1.670000000000000000e+02 4.846000000000000000e+04 1.248370669782161713e-02
1.680000000000000000e+02 5.013400000000000000e+04 1.170303672552108765e-02
1.690000000000000000e+02 5.198900000000000000e+04 1.103864423930644989e-02
1.700000000000000000e+02 5.398600000000000000e+04 1.049510203301906586e-02
1.710000000000000000e+02 5.600300000000000000e+04 1.006894744932651520e-02
1.720000000000000000e+02 5.812500000000000000e+04 9.743994101881980896e-03
1.730000000000000000e+02 6.029800000000000000e+04 9.510980919003486633e-03
1.740000000000000000e+02 6.248900000000000000e+04 9.343983605504035950e-03
1.750000000000000000e+02 6.477300000000000000e+04 9.217029437422752380e-03
1.760000000000000000e+02 6.722500000000000000e+04 9.110616520047187805e-03
1.770000000000000000e+02 6.968700000000000000e+04 8.997036144137382507e-03
1.780000000000000000e+02 7.216500000000000000e+04 8.862124755978584290e-03


==> data/TV_boat_L_1.000000e+00_mu_1.000000e-02_sigma_0.000000e+00_zeta_0.000000e+00_xi_lin_maxiter_70000_inneriter_10000_no_mu_backtrack.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 5.928406053440928459e+08
1.000000000000000000e+00 3.000000000000000000e+00 2.416157210154041648e+06
2.000000000000000000e+00 6.000000000000000000e+00 7.044857119258306921e+05
3.000000000000000000e+00 9.000000000000000000e+00 3.212737697938010097e+05
4.000000000000000000e+00 1.300000000000000000e+01 1.757341700677145272e+05
5.000000000000000000e+00 1.700000000000000000e+01 1.032436465615574270e+05
6.000000000000000000e+00 2.200000000000000000e+01 6.101742878067679703e+04
7.000000000000000000e+00 2.800000000000000000e+01 3.578058420556224883e+04
8.000000000000000000e+00 3.100000000000000000e+01 4.293756850207410753e+04
9.000000000000000000e+00 3.400000000000000000e+01 3.069152370017021894e+04
1.000000000000000000e+01 3.800000000000000000e+01 2.125566083367913961e+04
1.100000000000000000e+01 4.300000000000000000e+01 1.445958504658006132e+04
1.200000000000000000e+01 4.800000000000000000e+01 1.028828962730057538e+04
1.300000000000000000e+01 5.400000000000000000e+01 7.448651137625798583e+03
1.400000000000000000e+01 6.200000000000000000e+01 5.003483814863488078e+03
1.500000000000000000e+01 7.100000000000000000e+01 3.562008683305233717e+03
1.600000000000000000e+01 8.100000000000000000e+01 2.673202372035011649e+03
1.700000000000000000e+01 9.300000000000000000e+01 1.895342684650793672e+03
1.800000000000000000e+01 1.070000000000000000e+02 1.445503878993913531e+03
1.900000000000000000e+01 1.140000000000000000e+02 1.947958735162392259e+03
2.000000000000000000e+01 1.220000000000000000e+02 1.986624840883538127e+03
2.100000000000000000e+01 1.310000000000000000e+02 1.770856126381084323e+03
2.200000000000000000e+01 1.420000000000000000e+02 1.298688792431727052e+03
2.300000000000000000e+01 1.540000000000000000e+02 1.145856435628607869e+03
2.400000000000000000e+01 1.600000000000000000e+02 1.391276550447568297e+03
2.500000000000000000e+01 1.670000000000000000e+02 1.628544418655335903e+03
2.600000000000000000e+01 1.750000000000000000e+02 1.509739043151959777e+03
2.700000000000000000e+01 1.840000000000000000e+02 1.309483718460425735e+03
2.800000000000000000e+01 1.950000000000000000e+02 9.585102409590035677e+02
2.900000000000000000e+01 2.070000000000000000e+02 8.486873371768742800e+02
3.000000000000000000e+01 2.210000000000000000e+02 7.298325685802847147e+02
3.100000000000000000e+01 2.380000000000000000e+02 5.829095892328768969e+02
3.200000000000000000e+01 2.570000000000000000e+02 4.943124989885836840e+02
3.300000000000000000e+01 2.790000000000000000e+02 3.882563861142843962e+02
3.400000000000000000e+01 2.900000000000000000e+02 5.817030015718191862e+02
3.500000000000000000e+01 3.020000000000000000e+02 6.070257973354309797e+02
3.600000000000000000e+01 3.170000000000000000e+02 5.016739908456802368e+02
3.700000000000000000e+01 3.340000000000000000e+02 4.147911945115774870e+02
3.800000000000000000e+01 3.530000000000000000e+02 3.539433462582528591e+02
3.900000000000000000e+01 3.750000000000000000e+02 2.783090052902698517e+02
4.000000000000000000e+01 4.000000000000000000e+02 2.243547413088381290e+02
4.100000000000000000e+01 4.280000000000000000e+02 1.844539282862097025e+02
4.200000000000000000e+01 4.430000000000000000e+02 3.384417585190385580e+02
4.300000000000000000e+01 4.610000000000000000e+02 2.823337477650493383e+02
4.400000000000000000e+01 4.810000000000000000e+02 2.376436694245785475e+02
4.500000000000000000e+01 5.040000000000000000e+02 1.918871219437569380e+02
4.600000000000000000e+01 5.290000000000000000e+02 1.700151310376822948e+02
4.700000000000000000e+01 5.570000000000000000e+02 1.390725207123905420e+02
4.800000000000000000e+01 5.890000000000000000e+02 1.153914546966552734e+02
4.900000000000000000e+01 6.260000000000000000e+02 9.401117398403584957e+01
5.000000000000000000e+01 6.470000000000000000e+02 1.600444527920335531e+02
5.100000000000000000e+01 6.700000000000000000e+02 1.434527287688106298e+02
5.200000000000000000e+01 6.960000000000000000e+02 1.170374908633530140e+02
5.300000000000000000e+01 7.250000000000000000e+02 9.692400079779326916e+01
5.400000000000000000e+01 7.580000000000000000e+02 8.371201624162495136e+01
5.500000000000000000e+01 7.950000000000000000e+02 6.914299332164227962e+01
5.600000000000000000e+01 8.360000000000000000e+02 5.782316758856177330e+01
5.700000000000000000e+01 8.840000000000000000e+02 4.689646744914352894e+01
5.800000000000000000e+01 9.380000000000000000e+02 3.898863665573298931e+01
5.900000000000000000e+01 9.670000000000000000e+02 7.238621106185019016e+01
6.000000000000000000e+01 1.001000000000000000e+03 5.839987187273800373e+01
6.100000000000000000e+01 1.038000000000000000e+03 5.114804699085652828e+01
6.200000000000000000e+01 1.081000000000000000e+03 4.038376474939286709e+01
6.300000000000000000e+01 1.129000000000000000e+03 3.446919416449964046e+01
6.400000000000000000e+01 1.184000000000000000e+03 2.743476236052811146e+01
6.500000000000000000e+01 1.245000000000000000e+03 2.322290170565247536e+01
6.600000000000000000e+01 1.280000000000000000e+03 4.131661714985966682e+01
6.700000000000000000e+01 1.318000000000000000e+03 3.542530056461691856e+01
6.800000000000000000e+01 1.361000000000000000e+03 3.039689185656607151e+01
6.900000000000000000e+01 1.410000000000000000e+03 2.475515561364591122e+01
7.000000000000000000e+01 1.465000000000000000e+03 2.055855140462517738e+01
7.100000000000000000e+01 1.527000000000000000e+03 1.687941169738769531e+01
7.200000000000000000e+01 1.598000000000000000e+03 1.391006079502403736e+01
7.300000000000000000e+01 1.677000000000000000e+03 1.168076315522193909e+01
7.400000000000000000e+01 1.766000000000000000e+03 9.543829513713717461e+00
7.500000000000000000e+01 1.865000000000000000e+03 8.020218988880515099e+00
7.600000000000000000e+01 1.921000000000000000e+03 1.479015362448990345e+01
7.700000000000000000e+01 1.984000000000000000e+03 1.236488419957458973e+01
7.800000000000000000e+01 2.055000000000000000e+03 1.027016135491430759e+01
7.900000000000000000e+01 2.135000000000000000e+03 8.325029795989394188e+00
8.000000000000000000e+01 2.225000000000000000e+03 6.941322725266218185e+00
8.100000000000000000e+01 2.325000000000000000e+03 5.776845322921872139e+00
8.200000000000000000e+01 2.437000000000000000e+03 4.733807096257805824e+00
8.300000000000000000e+01 2.501000000000000000e+03 8.824052149429917336e+00
8.400000000000000000e+01 2.573000000000000000e+03 7.366966003552079201e+00
8.500000000000000000e+01 2.653000000000000000e+03 6.156675701960921288e+00
8.600000000000000000e+01 2.743000000000000000e+03 5.019463056698441505e+00
8.700000000000000000e+01 2.843000000000000000e+03 4.261156702414155006e+00
8.800000000000000000e+01 2.955000000000000000e+03 3.508333137258887291e+00
8.900000000000000000e+01 3.082000000000000000e+03 2.845642955973744392e+00
9.000000000000000000e+01 3.223000000000000000e+03 2.414835995063185692e+00
9.100000000000000000e+01 3.381000000000000000e+03 2.000643482431769371e+00
9.200000000000000000e+01 3.472000000000000000e+03 3.666482569649815559e+00
9.300000000000000000e+01 3.572000000000000000e+03 3.073171691969037056e+00
9.400000000000000000e+01 3.686000000000000000e+03 2.518251620233058929e+00
9.500000000000000000e+01 3.813000000000000000e+03 2.114343259483575821e+00
9.600000000000000000e+01 3.952000000000000000e+03 1.786504629999399185e+00
9.700000000000000000e+01 4.109000000000000000e+03 1.486267244443297386e+00
9.800000000000000000e+01 4.287000000000000000e+03 1.221950937062501907e+00
9.900000000000000000e+01 4.483000000000000000e+03 1.041167564690113068e+00
1.000000000000000000e+02 4.597000000000000000e+03 1.875175856053829193e+00
1.010000000000000000e+02 4.724000000000000000e+03 1.546012541279196739e+00
1.020000000000000000e+02 4.865000000000000000e+03 1.292706316336989403e+00
1.030000000000000000e+02 5.022000000000000000e+03 1.071733493357896805e+00
1.040000000000000000e+02 5.198000000000000000e+03 8.994027432054281235e-01
1.050000000000000000e+02 5.395000000000000000e+03 7.537771593779325485e-01
1.060000000000000000e+02 5.612000000000000000e+03 6.350466478615999222e-01
1.070000000000000000e+02 5.857000000000000000e+03 5.329701751470565796e-01
1.080000000000000000e+02 5.998000000000000000e+03 9.409556481987237930e-01
1.090000000000000000e+02 6.156000000000000000e+03 7.835535947233438492e-01
1.100000000000000000e+02 6.332000000000000000e+03 6.563784126192331314e-01
1.110000000000000000e+02 6.526000000000000000e+03 5.520082432776689529e-01
1.120000000000000000e+02 6.746000000000000000e+03 4.670248050242662430e-01
1.130000000000000000e+02 6.989000000000000000e+03 3.954856563359498978e-01
1.140000000000000000e+02 7.257000000000000000e+03 3.327842801809310913e-01
1.150000000000000000e+02 7.413000000000000000e+03 5.829356964677572250e-01
1.160000000000000000e+02 7.589000000000000000e+03 4.871866442263126373e-01
1.170000000000000000e+02 7.786000000000000000e+03 4.110048245638608932e-01
1.180000000000000000e+02 8.001000000000000000e+03 3.459594529122114182e-01
1.190000000000000000e+02 8.243000000000000000e+03 2.923640143126249313e-01
1.200000000000000000e+02 8.511000000000000000e+03 2.488235887140035629e-01
1.210000000000000000e+02 8.814000000000000000e+03 2.104340922087430954e-01
1.220000000000000000e+02 9.152000000000000000e+03 1.795050930231809616e-01
1.230000000000000000e+02 9.528000000000000000e+03 1.524694878607988358e-01
1.240000000000000000e+02 9.743000000000000000e+03 2.520895563066005707e-01
1.250000000000000000e+02 9.981000000000000000e+03 2.144451849162578583e-01
1.260000000000000000e+02 1.025000000000000000e+04 1.808132436126470566e-01
1.270000000000000000e+02 1.055700000000000000e+04 1.541795562952756882e-01
1.280000000000000000e+02 1.088700000000000000e+04 1.326895765960216522e-01
1.290000000000000000e+02 1.126200000000000000e+04 1.149727385491132736e-01
1.300000000000000000e+02 1.167700000000000000e+04 9.864821098744869232e-02
1.310000000000000000e+02 1.214100000000000000e+04 8.631611429154872894e-02
1.320000000000000000e+02 1.240400000000000000e+04 1.348257381469011307e-01
1.330000000000000000e+02 1.270000000000000000e+04 1.162659283727407455e-01
1.340000000000000000e+02 1.302800000000000000e+04 1.009112056344747543e-01
1.350000000000000000e+02 1.339300000000000000e+04 8.726871572434902191e-02
1.360000000000000000e+02 1.379300000000000000e+04 7.574749737977981567e-02
1.370000000000000000e+02 1.425400000000000000e+04 6.583428941667079926e-02
1.380000000000000000e+02 1.475600000000000000e+04 5.762919224798679352e-02
1.390000000000000000e+02 1.532400000000000000e+04 4.998690448701381683e-02
1.400000000000000000e+02 1.596900000000000000e+04 4.349514655768871307e-02
1.410000000000000000e+02 1.633200000000000000e+04 6.356028094887733459e-02
1.420000000000000000e+02 1.674200000000000000e+04 5.534361116588115692e-02
1.430000000000000000e+02 1.718600000000000000e+04 4.792725481092929840e-02
1.440000000000000000e+02 1.767800000000000000e+04 4.166609980165958405e-02
1.450000000000000000e+02 1.823800000000000000e+04 3.651480935513973236e-02
1.460000000000000000e+02 1.886500000000000000e+04 3.201709873974323273e-02
1.470000000000000000e+02 1.960100000000000000e+04 2.806263603270053864e-02
1.480000000000000000e+02 2.041300000000000000e+04 2.497722767293453217e-02
1.490000000000000000e+02 2.133600000000000000e+04 2.227346412837505341e-02
1.500000000000000000e+02 2.182400000000000000e+04 3.034169413149356842e-02
1.510000000000000000e+02 2.237900000000000000e+04 2.720047347247600555e-02
1.520000000000000000e+02 2.304200000000000000e+04 2.423227578401565552e-02
1.530000000000000000e+02 2.374600000000000000e+04 2.205864712595939636e-02
1.540000000000000000e+02 2.453300000000000000e+04 2.004961669445037842e-02
1.550000000000000000e+02 2.544700000000000000e+04 1.821532472968101501e-02
1.560000000000000000e+02 2.646000000000000000e+04 1.665554381906986237e-02
1.570000000000000000e+02 2.761600000000000000e+04 1.506561040878295898e-02
1.580000000000000000e+02 2.890000000000000000e+04 1.347004435956478119e-02
1.590000000000000000e+02 2.959000000000000000e+04 1.698659546673297882e-02
1.600000000000000000e+02 3.038400000000000000e+04 1.522477902472019196e-02
1.610000000000000000e+02 3.126300000000000000e+04 1.361885294318199158e-02
1.620000000000000000e+02 3.221900000000000000e+04 1.211690343916416168e-02
1.630000000000000000e+02 3.332100000000000000e+04 1.070101559162139893e-02
1.640000000000000000e+02 3.452200000000000000e+04 9.404275566339492798e-03
1.650000000000000000e+02 3.596300000000000000e+04 8.249472826719284058e-03
1.660000000000000000e+02 3.755000000000000000e+04 7.244091480970382690e-03
1.670000000000000000e+02 3.840300000000000000e+04 8.999140933156013489e-03
1.680000000000000000e+02 3.934600000000000000e+04 8.089620620012283325e-03
1.690000000000000000e+02 4.044700000000000000e+04 7.344314828515052795e-03
1.700000000000000000e+02 4.166500000000000000e+04 6.739966571331024170e-03
1.710000000000000000e+02 4.303300000000000000e+04 6.252894178032875061e-03
1.720000000000000000e+02 4.462900000000000000e+04 5.885837599635124207e-03
1.730000000000000000e+02 4.638600000000000000e+04 5.581656470894813538e-03
1.740000000000000000e+02 4.838000000000000000e+04 5.307713523507118225e-03
1.750000000000000000e+02 4.943300000000000000e+04 6.146654486656188965e-03
1.760000000000000000e+02 5.064500000000000000e+04 5.822321400046348572e-03
1.770000000000000000e+02 5.199700000000000000e+04 5.521437153220176697e-03
1.780000000000000000e+02 5.350100000000000000e+04 5.208721384406089783e-03
1.790000000000000000e+02 5.522700000000000000e+04 4.870163276791572571e-03
1.800000000000000000e+02 5.723600000000000000e+04 4.493536427617073059e-03
1.810000000000000000e+02 5.969500000000000000e+04 4.061533138155937195e-03
1.820000000000000000e+02 6.235200000000000000e+04 3.620030358433723450e-03
1.830000000000000000e+02 6.544700000000000000e+04 3.155102953314781189e-03
1.840000000000000000e+02 6.692500000000000000e+04 3.602106124162673950e-03
1.850000000000000000e+02 6.861600000000000000e+04 3.233889117836952209e-03
1.860000000000000000e+02 7.072200000000000000e+04 2.884896472096443176e-03


==> data/TV_boat_L_1.000000e+00_mu_1.000000e-02_sigma_0.000000e+00_zeta_0.000000e+00_xi_poly2_maxiter_70000_inneriter_10000.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 5.928406053440928459e+08
1.000000000000000000e+00 5.000000000000000000e+00 2.414430826452566311e+06
2.000000000000000000e+00 1.000000000000000000e+01 7.803010035049244761e+05
3.000000000000000000e+00 1.700000000000000000e+01 3.696963667466472834e+05
4.000000000000000000e+00 2.500000000000000000e+01 2.137294045770000666e+05
5.000000000000000000e+00 3.400000000000000000e+01 1.355273035304490477e+05
6.000000000000000000e+00 4.500000000000000000e+01 8.917601661776565015e+04
7.000000000000000000e+00 5.800000000000000000e+01 5.959087793329171836e+04
8.000000000000000000e+00 7.300000000000000000e+01 4.009650345494411886e+04
9.000000000000000000e+00 9.100000000000000000e+01 2.716969419721513987e+04
1.000000000000000000e+01 1.110000000000000000e+02 1.850321300578862429e+04
1.100000000000000000e+01 1.330000000000000000e+02 1.271576061360724270e+04
1.200000000000000000e+01 1.570000000000000000e+02 8.853009336078539491e+03
1.300000000000000000e+01 1.830000000000000000e+02 6.183986593812704086e+03
1.400000000000000000e+01 2.100000000000000000e+02 4.345396235192194581e+03
1.500000000000000000e+01 2.380000000000000000e+02 3.072250379757955670e+03
1.600000000000000000e+01 2.680000000000000000e+02 2.173749812750145793e+03
1.700000000000000000e+01 3.010000000000000000e+02 1.550479090409353375e+03
1.800000000000000000e+01 3.350000000000000000e+02 1.109199158182367682e+03
1.900000000000000000e+01 3.710000000000000000e+02 7.967579069975763559e+02
2.000000000000000000e+01 4.080000000000000000e+02 5.766727232616394758e+02
2.100000000000000000e+01 4.460000000000000000e+02 4.193526621889322996e+02
2.200000000000000000e+01 4.850000000000000000e+02 3.093092080801725388e+02
2.300000000000000000e+01 5.260000000000000000e+02 2.295288203042000532e+02
2.400000000000000000e+01 5.690000000000000000e+02 1.730248072091490030e+02
2.500000000000000000e+01 6.130000000000000000e+02 1.330033930204808712e+02
2.600000000000000000e+01 6.590000000000000000e+02 1.027881225664168596e+02
2.700000000000000000e+01 7.060000000000000000e+02 8.157766908593475819e+01
2.800000000000000000e+01 7.540000000000000000e+02 6.577265223674476147e+01
2.900000000000000000e+01 8.030000000000000000e+02 5.403828173317015171e+01
3.000000000000000000e+01 8.540000000000000000e+02 4.417576839029788971e+01
3.100000000000000000e+01 9.060000000000000000e+02 3.724714317545294762e+01
3.200000000000000000e+01 9.590000000000000000e+02 3.187381187640130520e+01
3.300000000000000000e+01 1.013000000000000000e+03 2.749897242896258831e+01
3.400000000000000000e+01 1.068000000000000000e+03 2.405347370915114880e+01
3.500000000000000000e+01 1.124000000000000000e+03 2.129426599107682705e+01
3.600000000000000000e+01 1.181000000000000000e+03 1.898101629503071308e+01
3.700000000000000000e+01 1.239000000000000000e+03 1.705154856666922569e+01
3.800000000000000000e+01 1.298000000000000000e+03 1.544900525175035000e+01
3.900000000000000000e+01 1.358000000000000000e+03 1.405752263590693474e+01
4.000000000000000000e+01 1.419000000000000000e+03 1.287069211713969707e+01
4.100000000000000000e+01 1.482000000000000000e+03 1.146793567202985287e+01
4.200000000000000000e+01 1.546000000000000000e+03 1.066677398048341274e+01
4.300000000000000000e+01 1.611000000000000000e+03 9.949522819370031357e+00
4.400000000000000000e+01 1.677000000000000000e+03 9.361276434734463692e+00
4.500000000000000000e+01 1.744000000000000000e+03 8.834794746711850166e+00
4.600000000000000000e+01 1.812000000000000000e+03 8.336015801876783371e+00
4.700000000000000000e+01 1.881000000000000000e+03 7.956399599090218544e+00
4.800000000000000000e+01 1.951000000000000000e+03 7.558466816321015358e+00
4.900000000000000000e+01 2.022000000000000000e+03 7.150040296837687492e+00
5.000000000000000000e+01 2.094000000000000000e+03 6.788961045444011688e+00
5.100000000000000000e+01 2.167000000000000000e+03 6.499186763539910316e+00
5.200000000000000000e+01 2.241000000000000000e+03 6.204063972458243370e+00
5.300000000000000000e+01 2.316000000000000000e+03 5.917037757113575935e+00
5.400000000000000000e+01 2.392000000000000000e+03 5.640945143997669220e+00
5.500000000000000000e+01 2.469000000000000000e+03 5.424679689109325409e+00
5.600000000000000000e+01 2.547000000000000000e+03 5.196214916184544563e+00
5.700000000000000000e+01 2.626000000000000000e+03 4.963427107781171799e+00
5.800000000000000000e+01 2.705000000000000000e+03 4.958197090774774551e+00
5.900000000000000000e+01 2.785000000000000000e+03 4.748403726145625114e+00
6.000000000000000000e+01 2.866000000000000000e+03 4.580328723415732384e+00
6.100000000000000000e+01 2.948000000000000000e+03 4.408300345763564110e+00
6.200000000000000000e+01 3.031000000000000000e+03 4.234665779396891594e+00
6.300000000000000000e+01 3.115000000000000000e+03 4.087335728108882904e+00
6.400000000000000000e+01 3.200000000000000000e+03 3.965564485639333725e+00
6.500000000000000000e+01 3.286000000000000000e+03 3.872541299089789391e+00
6.600000000000000000e+01 3.373000000000000000e+03 3.771638074889779091e+00
6.700000000000000000e+01 3.461000000000000000e+03 3.646751325577497482e+00
6.800000000000000000e+01 3.550000000000000000e+03 3.533196633681654930e+00
6.900000000000000000e+01 3.640000000000000000e+03 3.417185975238680840e+00
7.000000000000000000e+01 3.731000000000000000e+03 3.298908969387412071e+00
7.100000000000000000e+01 3.822000000000000000e+03 3.299824725836515427e+00
7.200000000000000000e+01 3.914000000000000000e+03 3.185986397787928581e+00
7.300000000000000000e+01 4.007000000000000000e+03 3.081760784611105919e+00
7.400000000000000000e+01 4.101000000000000000e+03 2.978783728554844856e+00
7.500000000000000000e+01 4.196000000000000000e+03 2.886693531647324562e+00
7.600000000000000000e+01 4.291000000000000000e+03 2.881666386500000954e+00
7.700000000000000000e+01 4.387000000000000000e+03 2.774388058111071587e+00
7.800000000000000000e+01 4.484000000000000000e+03 2.671357342973351479e+00
7.900000000000000000e+01 4.581000000000000000e+03 2.673746149986982346e+00
8.000000000000000000e+01 4.679000000000000000e+03 2.581339294090867043e+00
8.100000000000000000e+01 4.778000000000000000e+03 2.509736513718962669e+00
8.200000000000000000e+01 4.878000000000000000e+03 2.421695904806256294e+00
8.300000000000000000e+01 4.978000000000000000e+03 2.422490773722529411e+00
8.400000000000000000e+01 5.079000000000000000e+03 2.355328800156712532e+00
8.500000000000000000e+01 5.181000000000000000e+03 2.302914885804057121e+00
8.600000000000000000e+01 5.284000000000000000e+03 2.250754404813051224e+00
8.700000000000000000e+01 5.388000000000000000e+03 2.202580297365784645e+00
8.800000000000000000e+01 5.493000000000000000e+03 2.138445494696497917e+00
8.900000000000000000e+01 5.599000000000000000e+03 2.106045965105295181e+00
9.000000000000000000e+01 5.707000000000000000e+03 2.041384669020771980e+00
9.100000000000000000e+01 5.816000000000000000e+03 1.993670640513300896e+00
9.200000000000000000e+01 5.926000000000000000e+03 1.945735322311520576e+00
9.300000000000000000e+01 6.037000000000000000e+03 1.890726370736956596e+00
9.400000000000000000e+01 6.148000000000000000e+03 1.894903605803847313e+00
9.500000000000000000e+01 6.260000000000000000e+03 1.833009352907538414e+00
9.600000000000000000e+01 6.373000000000000000e+03 1.772567229345440865e+00
9.700000000000000000e+01 6.486000000000000000e+03 1.778797162696719170e+00
9.800000000000000000e+01 6.600000000000000000e+03 1.719962717965245247e+00
9.900000000000000000e+01 6.715000000000000000e+03 1.658573538064956665e+00
1.000000000000000000e+02 6.830000000000000000e+03 1.660619145259261131e+00
1.010000000000000000e+02 6.946000000000000000e+03 1.601306030526757240e+00
1.020000000000000000e+02 7.062000000000000000e+03 1.602575460448861122e+00
1.030000000000000000e+02 7.179000000000000000e+03 1.546535117551684380e+00
1.040000000000000000e+02 7.296000000000000000e+03 1.547832766547799110e+00
1.050000000000000000e+02 7.414000000000000000e+03 1.498051909729838371e+00
1.060000000000000000e+02 7.533000000000000000e+03 1.452040815725922585e+00
1.070000000000000000e+02 7.652000000000000000e+03 1.452011486515402794e+00
1.080000000000000000e+02 7.772000000000000000e+03 1.409367619082331657e+00
1.090000000000000000e+02 7.892000000000000000e+03 1.408813590183854103e+00
1.100000000000000000e+02 8.013000000000000000e+03 1.374036649242043495e+00
1.110000000000000000e+02 8.135000000000000000e+03 1.346228940412402153e+00
1.120000000000000000e+02 8.258000000000000000e+03 1.319145243614912033e+00
1.130000000000000000e+02 8.381000000000000000e+03 1.319570103660225868e+00
1.140000000000000000e+02 8.505000000000000000e+03 1.293312376365065575e+00
1.150000000000000000e+02 8.630000000000000000e+03 1.266645995900034904e+00
1.160000000000000000e+02 8.756000000000000000e+03 1.244519235566258430e+00
1.170000000000000000e+02 8.883000000000000000e+03 1.226825913414359093e+00
1.180000000000000000e+02 9.011000000000000000e+03 1.207242956385016441e+00
1.190000000000000000e+02 9.140000000000000000e+03 1.172853296622633934e+00
1.200000000000000000e+02 9.270000000000000000e+03 1.141062350943684578e+00
1.210000000000000000e+02 9.400000000000000000e+03 1.140423132106661797e+00
1.220000000000000000e+02 9.531000000000000000e+03 1.107702897861599922e+00
1.230000000000000000e+02 9.662000000000000000e+03 1.107232853770256042e+00
1.240000000000000000e+02 9.794000000000000000e+03 1.075059324502944946e+00
1.250000000000000000e+02 9.926000000000000000e+03 1.074959687888622284e+00
1.260000000000000000e+02 1.005900000000000000e+04 1.045660924166440964e+00
1.270000000000000000e+02 1.019300000000000000e+04 1.024039339274168015e+00
1.280000000000000000e+02 1.032700000000000000e+04 1.024928333237767220e+00
1.290000000000000000e+02 1.046200000000000000e+04 9.908826407045125961e-01
1.300000000000000000e+02 1.059700000000000000e+04 9.921745453029870987e-01
1.310000000000000000e+02 1.073300000000000000e+04 9.598396737128496170e-01
1.320000000000000000e+02 1.086900000000000000e+04 9.599363934248685837e-01
1.330000000000000000e+02 1.100600000000000000e+04 9.321924466639757156e-01
1.340000000000000000e+02 1.114300000000000000e+04 9.320886339992284775e-01
1.350000000000000000e+02 1.128100000000000000e+04 9.096657875925302505e-01
1.360000000000000000e+02 1.141900000000000000e+04 9.095510262995958328e-01
1.370000000000000000e+02 1.155800000000000000e+04 8.901571203023195267e-01
1.380000000000000000e+02 1.169800000000000000e+04 8.741155732423067093e-01
1.390000000000000000e+02 1.183900000000000000e+04 8.597117122262716293e-01
1.400000000000000000e+02 1.198000000000000000e+04 8.620852660387754440e-01
1.410000000000000000e+02 1.212200000000000000e+04 8.466581907123327255e-01
1.420000000000000000e+02 1.226500000000000000e+04 8.299923855811357498e-01
1.430000000000000000e+02 1.240900000000000000e+04 8.162432592362165451e-01
1.440000000000000000e+02 1.255300000000000000e+04 8.159540351480245590e-01
1.450000000000000000e+02 1.269900000000000000e+04 7.938465829938650131e-01
1.460000000000000000e+02 1.284500000000000000e+04 7.892707306891679764e-01
1.470000000000000000e+02 1.299200000000000000e+04 7.678160574287176132e-01
1.480000000000000000e+02 1.313900000000000000e+04 7.696122881025075912e-01
1.490000000000000000e+02 1.328700000000000000e+04 7.492490727454423904e-01
1.500000000000000000e+02 1.343500000000000000e+04 7.497978229075670242e-01
1.510000000000000000e+02 1.358400000000000000e+04 7.310468070209026337e-01
1.520000000000000000e+02 1.373400000000000000e+04 7.187995295971632004e-01
1.530000000000000000e+02 1.388400000000000000e+04 7.187761086970567703e-01
1.540000000000000000e+02 1.403500000000000000e+04 7.027480434626340866e-01
1.550000000000000000e+02 1.418600000000000000e+04 7.022547069936990738e-01
1.560000000000000000e+02 1.433800000000000000e+04 6.919530425220727921e-01
1.570000000000000000e+02 1.449200000000000000e+04 6.813705097883939743e-01
1.580000000000000000e+02 1.464700000000000000e+04 6.645947657525539398e-01
1.590000000000000000e+02 1.480200000000000000e+04 6.667193900793790817e-01
1.600000000000000000e+02 1.495800000000000000e+04 6.478760559111833572e-01
1.610000000000000000e+02 1.511400000000000000e+04 6.493395846337080002e-01
1.620000000000000000e+02 1.527100000000000000e+04 6.296830009669065475e-01
1.630000000000000000e+02 1.542800000000000000e+04 6.323820091784000397e-01
1.640000000000000000e+02 1.558500000000000000e+04 6.298574786633253098e-01
1.650000000000000000e+02 1.574300000000000000e+04 6.154771856963634491e-01
1.660000000000000000e+02 1.590100000000000000e+04 6.143601983785629272e-01
1.670000000000000000e+02 1.606000000000000000e+04 6.002365946769714355e-01
1.680000000000000000e+02 1.621900000000000000e+04 5.998385976999998093e-01
1.690000000000000000e+02 1.637900000000000000e+04 5.877099018543958664e-01
1.700000000000000000e+02 1.654000000000000000e+04 5.732648428529500961e-01
1.710000000000000000e+02 1.670100000000000000e+04 5.741097275167703629e-01
1.720000000000000000e+02 1.686200000000000000e+04 5.725074317306280136e-01
1.730000000000000000e+02 1.702400000000000000e+04 5.597745720297098160e-01
1.740000000000000000e+02 1.718600000000000000e+04 5.595402289181947708e-01
1.750000000000000000e+02 1.734900000000000000e+04 5.482730958610773087e-01
1.760000000000000000e+02 1.751300000000000000e+04 5.408080741763114929e-01
1.770000000000000000e+02 1.767800000000000000e+04 5.398866180330514908e-01
1.780000000000000000e+02 1.784400000000000000e+04 5.282128266990184784e-01
1.790000000000000000e+02 1.801000000000000000e+04 5.258064661175012589e-01
1.800000000000000000e+02 1.817700000000000000e+04 5.161646399646997452e-01
1.810000000000000000e+02 1.834400000000000000e+04 5.159732233732938766e-01
1.820000000000000000e+02 1.851200000000000000e+04 5.073624774813652039e-01
1.830000000000000000e+02 1.868000000000000000e+04 5.067321602255105972e-01
1.840000000000000000e+02 1.884900000000000000e+04 5.002599749714136124e-01
1.850000000000000000e+02 1.901900000000000000e+04 4.928479883819818497e-01
1.860000000000000000e+02 1.919000000000000000e+04 4.850748963654041290e-01
1.870000000000000000e+02 1.936100000000000000e+04 4.843937586992979050e-01
1.880000000000000000e+02 1.953300000000000000e+04 4.769289940595626831e-01
1.890000000000000000e+02 1.970600000000000000e+04 4.689290132373571396e-01
1.900000000000000000e+02 1.987900000000000000e+04 4.692571386694908142e-01
1.910000000000000000e+02 2.005300000000000000e+04 4.611099977046251297e-01
1.920000000000000000e+02 2.022800000000000000e+04 4.543220344930887222e-01
1.930000000000000000e+02 2.040300000000000000e+04 4.531757943332195282e-01
1.940000000000000000e+02 2.057900000000000000e+04 4.466007668524980545e-01
1.950000000000000000e+02 2.075500000000000000e+04 4.462184365838766098e-01
1.960000000000000000e+02 2.093200000000000000e+04 4.363488685339689255e-01
1.970000000000000000e+02 2.110900000000000000e+04 4.356423001736402512e-01
1.980000000000000000e+02 2.128700000000000000e+04 4.244233667850494385e-01
1.990000000000000000e+02 2.146500000000000000e+04 4.243132397532463074e-01
2.000000000000000000e+02 2.164300000000000000e+04 4.240990485996007919e-01
2.010000000000000000e+02 2.182200000000000000e+04 4.128004256635904312e-01
2.020000000000000000e+02 2.200100000000000000e+04 4.129562135785818100e-01
2.030000000000000000e+02 2.218100000000000000e+04 4.032259378582239151e-01
2.040000000000000000e+02 2.236100000000000000e+04 4.033352751284837723e-01
2.050000000000000000e+02 2.254100000000000000e+04 4.029802549630403519e-01
2.060000000000000000e+02 2.272200000000000000e+04 3.948691673576831818e-01
2.070000000000000000e+02 2.290300000000000000e+04 3.947000224143266678e-01
2.080000000000000000e+02 2.308500000000000000e+04 3.867105189710855484e-01
2.090000000000000000e+02 2.326700000000000000e+04 3.867326099425554276e-01
2.100000000000000000e+02 2.345000000000000000e+04 3.793764077126979828e-01
2.110000000000000000e+02 2.363300000000000000e+04 3.792447391897439957e-01
2.120000000000000000e+02 2.381700000000000000e+04 3.721748385578393936e-01
2.130000000000000000e+02 2.400100000000000000e+04 3.720089849084615707e-01
2.140000000000000000e+02 2.418600000000000000e+04 3.665042854845523834e-01
2.150000000000000000e+02 2.437100000000000000e+04 3.664990086108446121e-01
2.160000000000000000e+02 2.455700000000000000e+04 3.618753980845212936e-01
2.170000000000000000e+02 2.474400000000000000e+04 3.581513110548257828e-01
2.180000000000000000e+02 2.493200000000000000e+04 3.545479699969291687e-01
2.190000000000000000e+02 2.512100000000000000e+04 3.508844561874866486e-01
2.200000000000000000e+02 2.531000000000000000e+04 3.507701233029365540e-01
2.210000000000000000e+02 2.550000000000000000e+04 3.467057216912508011e-01
2.220000000000000000e+02 2.569200000000000000e+04 3.418431449681520462e-01
2.230000000000000000e+02 2.588400000000000000e+04 3.408958148211240768e-01
2.240000000000000000e+02 2.607700000000000000e+04 3.360998611897230148e-01
2.250000000000000000e+02 2.627100000000000000e+04 3.333590216934680939e-01
2.260000000000000000e+02 2.646500000000000000e+04 3.329392168670892715e-01
2.270000000000000000e+02 2.666000000000000000e+04 3.293395694345235825e-01
2.280000000000000000e+02 2.685600000000000000e+04 3.236817698925733566e-01
2.290000000000000000e+02 2.705200000000000000e+04 3.242328371852636337e-01
2.300000000000000000e+02 2.724900000000000000e+04 3.184029776602983475e-01
2.310000000000000000e+02 2.744700000000000000e+04 3.140389472246170044e-01
2.320000000000000000e+02 2.764500000000000000e+04 3.138919118791818619e-01
2.330000000000000000e+02 2.784400000000000000e+04 3.090610168874263763e-01
2.340000000000000000e+02 2.804300000000000000e+04 3.089287336915731430e-01
2.350000000000000000e+02 2.824300000000000000e+04 3.029065933078527451e-01
2.360000000000000000e+02 2.844300000000000000e+04 3.029001485556364059e-01
2.370000000000000000e+02 2.864300000000000000e+04 3.028435502201318741e-01
2.380000000000000000e+02 2.884400000000000000e+04 2.961246389895677567e-01
2.390000000000000000e+02 2.904500000000000000e+04 2.959506642073392868e-01
2.400000000000000000e+02 2.924700000000000000e+04 2.884027678519487381e-01
2.410000000000000000e+02 2.944900000000000000e+04 2.883839886635541916e-01
2.420000000000000000e+02 2.965100000000000000e+04 2.884033489972352982e-01
2.430000000000000000e+02 2.985400000000000000e+04 2.808983344584703445e-01
2.440000000000000000e+02 3.005700000000000000e+04 2.814244013279676437e-01
2.450000000000000000e+02 3.026000000000000000e+04 2.825966272503137589e-01
2.460000000000000000e+02 3.046400000000000000e+04 2.771183867007493973e-01
2.470000000000000000e+02 3.066800000000000000e+04 2.776641864329576492e-01
2.480000000000000000e+02 3.087300000000000000e+04 2.685733679682016373e-01
2.490000000000000000e+02 3.107800000000000000e+04 2.695015724748373032e-01
2.500000000000000000e+02 3.128300000000000000e+04 2.689847573637962341e-01
2.510000000000000000e+02 3.148800000000000000e+04 2.695567552000284195e-01
2.520000000000000000e+02 3.169400000000000000e+04 2.607343196868896484e-01
2.530000000000000000e+02 3.190000000000000000e+04 2.614573892205953598e-01
2.540000000000000000e+02 3.210600000000000000e+04 2.609059419482946396e-01
2.550000000000000000e+02 3.231200000000000000e+04 2.611583676189184189e-01
2.560000000000000000e+02 3.251900000000000000e+04 2.525631878525018692e-01
2.570000000000000000e+02 3.272600000000000000e+04 2.531608622521162033e-01
2.580000000000000000e+02 3.293300000000000000e+04 2.526787668466567993e-01
2.590000000000000000e+02 3.314000000000000000e+04 2.530314717441797256e-01
2.600000000000000000e+02 3.334800000000000000e+04 2.464634273201227188e-01
2.610000000000000000e+02 3.355600000000000000e+04 2.468953784555196762e-01
2.620000000000000000e+02 3.376400000000000000e+04 2.466157916933298111e-01
2.630000000000000000e+02 3.397300000000000000e+04 2.417910583317279816e-01
2.640000000000000000e+02 3.418200000000000000e+04 2.418398279696702957e-01
2.650000000000000000e+02 3.439100000000000000e+04 2.417500298470258713e-01
2.660000000000000000e+02 3.460100000000000000e+04 2.376170009374618530e-01
2.670000000000000000e+02 3.481100000000000000e+04 2.374170664697885513e-01
2.680000000000000000e+02 3.502200000000000000e+04 2.335764113813638687e-01
2.690000000000000000e+02 3.523300000000000000e+04 2.332746256142854691e-01
2.700000000000000000e+02 3.544400000000000000e+04 2.335899528115987778e-01
2.710000000000000000e+02 3.565600000000000000e+04 2.294473778456449509e-01
2.720000000000000000e+02 3.586800000000000000e+04 2.297862004488706589e-01
2.730000000000000000e+02 3.608100000000000000e+04 2.254768591374158859e-01
2.740000000000000000e+02 3.629400000000000000e+04 2.258643675595521927e-01
2.750000000000000000e+02 3.650800000000000000e+04 2.220137249678373337e-01
2.760000000000000000e+02 3.672200000000000000e+04 2.225611079484224319e-01
2.770000000000000000e+02 3.693600000000000000e+04 2.219358664005994797e-01
2.780000000000000000e+02 3.715100000000000000e+04 2.194875236600637436e-01
2.790000000000000000e+02 3.736700000000000000e+04 2.166824396699666977e-01
2.800000000000000000e+02 3.758300000000000000e+04 2.171152774244546890e-01
2.810000000000000000e+02 3.780000000000000000e+04 2.146867346018552780e-01
2.820000000000000000e+02 3.801800000000000000e+04 2.130308765918016434e-01
2.830000000000000000e+02 3.823600000000000000e+04 2.126620691269636154e-01
2.840000000000000000e+02 3.845500000000000000e+04 2.111616972833871841e-01
2.850000000000000000e+02 3.867500000000000000e+04 2.094542365521192551e-01
2.860000000000000000e+02 3.889600000000000000e+04 2.077586650848388672e-01
2.870000000000000000e+02 3.911800000000000000e+04 2.059333901852369308e-01
2.880000000000000000e+02 3.934100000000000000e+04 2.039491087198257446e-01
2.890000000000000000e+02 3.956400000000000000e+04 2.040156107395887375e-01
2.900000000000000000e+02 3.978800000000000000e+04 2.021261882036924362e-01
2.910000000000000000e+02 4.001300000000000000e+04 2.005894277244806290e-01
2.920000000000000000e+02 4.023900000000000000e+04 1.986929159611463547e-01
2.930000000000000000e+02 4.046600000000000000e+04 1.971460841596126556e-01
2.940000000000000000e+02 4.069400000000000000e+04 1.955516468733549118e-01
2.950000000000000000e+02 4.092200000000000000e+04 1.956927385181188583e-01
2.960000000000000000e+02 4.115100000000000000e+04 1.935072932392358780e-01
2.970000000000000000e+02 4.138100000000000000e+04 1.908098775893449783e-01
2.980000000000000000e+02 4.161100000000000000e+04 1.909149512648582458e-01
2.990000000000000000e+02 4.184200000000000000e+04 1.881774347275495529e-01
3.000000000000000000e+02 4.207300000000000000e+04 1.881384421139955521e-01
3.010000000000000000e+02 4.230500000000000000e+04 1.853321418166160583e-01
3.020000000000000000e+02 4.253700000000000000e+04 1.851665694266557693e-01
3.030000000000000000e+02 4.276900000000000000e+04 1.851224657148122787e-01
3.040000000000000000e+02 4.300200000000000000e+04 1.828615516424179077e-01
3.050000000000000000e+02 4.323600000000000000e+04 1.806340236216783524e-01
3.060000000000000000e+02 4.347000000000000000e+04 1.805179230868816376e-01
3.070000000000000000e+02 4.370400000000000000e+04 1.805405952036380768e-01
3.080000000000000000e+02 4.393900000000000000e+04 1.765673514455556870e-01
3.090000000000000000e+02 4.417400000000000000e+04 1.766639836132526398e-01
3.100000000000000000e+02 4.440900000000000000e+04 1.764246616512537003e-01
3.110000000000000000e+02 4.464400000000000000e+04 1.758444849401712418e-01
3.120000000000000000e+02 4.488000000000000000e+04 1.724513825029134750e-01
3.130000000000000000e+02 4.511600000000000000e+04 1.726713199168443680e-01
3.140000000000000000e+02 4.535200000000000000e+04 1.723708864301443100e-01
3.150000000000000000e+02 4.558800000000000000e+04 1.709167603403329849e-01
3.160000000000000000e+02 4.582500000000000000e+04 1.684723459184169769e-01
3.170000000000000000e+02 4.606200000000000000e+04 1.688026450574398041e-01
3.180000000000000000e+02 4.629900000000000000e+04 1.684425212442874908e-01
3.190000000000000000e+02 4.653600000000000000e+04 1.669563055038452148e-01
3.200000000000000000e+02 4.677400000000000000e+04 1.645334605127573013e-01
3.210000000000000000e+02 4.701200000000000000e+04 1.629782449454069138e-01
3.220000000000000000e+02 4.725100000000000000e+04 1.606650706380605698e-01
3.230000000000000000e+02 4.748900000000000000e+04 1.630599629133939743e-01
3.240000000000000000e+02 4.772800000000000000e+04 1.606761366128921509e-01
3.250000000000000000e+02 4.796700000000000000e+04 1.591003704816102982e-01
3.260000000000000000e+02 4.820700000000000000e+04 1.567693222314119339e-01
3.270000000000000000e+02 4.844600000000000000e+04 1.591718290001153946e-01
3.280000000000000000e+02 4.868600000000000000e+04 1.567725446075201035e-01
3.290000000000000000e+02 4.892600000000000000e+04 1.564879287034273148e-01
3.300000000000000000e+02 4.916600000000000000e+04 1.565220318734645844e-01
3.310000000000000000e+02 4.940600000000000000e+04 1.555398013442754745e-01
3.320000000000000000e+02 4.964700000000000000e+04 1.532616168260574341e-01
3.330000000000000000e+02 4.988900000000000000e+04 1.514381729066371918e-01
3.340000000000000000e+02 5.013100000000000000e+04 1.498629320412874222e-01
3.350000000000000000e+02 5.037300000000000000e+04 1.512040533125400543e-01
3.360000000000000000e+02 5.061500000000000000e+04 1.496919151395559311e-01
3.370000000000000000e+02 5.085800000000000000e+04 1.484236475080251694e-01
3.380000000000000000e+02 5.110100000000000000e+04 1.471547596156597137e-01
3.390000000000000000e+02 5.134400000000000000e+04 1.482285670936107635e-01
3.400000000000000000e+02 5.158700000000000000e+04 1.471227128058671951e-01
3.410000000000000000e+02 5.183100000000000000e+04 1.457497552037239075e-01
3.420000000000000000e+02 5.207500000000000000e+04 1.449932325631380081e-01
3.430000000000000000e+02 5.232000000000000000e+04 1.444839928299188614e-01
3.440000000000000000e+02 5.256500000000000000e+04 1.439507864415645599e-01
3.450000000000000000e+02 5.281200000000000000e+04 1.426831092685461044e-01
3.460000000000000000e+02 5.305900000000000000e+04 1.422024164348840714e-01
3.470000000000000000e+02 5.330700000000000000e+04 1.415176503360271454e-01
3.480000000000000000e+02 5.355700000000000000e+04 1.402854155749082565e-01
3.490000000000000000e+02 5.380800000000000000e+04 1.399414706975221634e-01
3.500000000000000000e+02 5.406300000000000000e+04 1.385913006961345673e-01
3.510000000000000000e+02 5.431800000000000000e+04 1.382781881839036942e-01
3.520000000000000000e+02 5.457400000000000000e+04 1.373596917837858200e-01
3.530000000000000000e+02 5.483100000000000000e+04 1.360122282058000565e-01
3.540000000000000000e+02 5.508900000000000000e+04 1.344094034284353256e-01
3.550000000000000000e+02 5.534700000000000000e+04 1.345673706382513046e-01
3.560000000000000000e+02 5.560500000000000000e+04 1.344312354922294617e-01
3.570000000000000000e+02 5.586400000000000000e+04 1.322110574692487717e-01
3.580000000000000000e+02 5.612300000000000000e+04 1.321890112012624741e-01
3.590000000000000000e+02 5.638200000000000000e+04 1.322445459663867950e-01
3.600000000000000000e+02 5.664200000000000000e+04 1.299540940672159195e-01
3.610000000000000000e+02 5.690200000000000000e+04 1.300243586301803589e-01
3.620000000000000000e+02 5.716200000000000000e+04 1.299566049128770828e-01
3.630000000000000000e+02 5.742300000000000000e+04 1.278871633112430573e-01
3.640000000000000000e+02 5.768400000000000000e+04 1.279267203062772751e-01
3.650000000000000000e+02 5.794500000000000000e+04 1.279587652534246445e-01
3.660000000000000000e+02 5.820700000000000000e+04 1.256484352052211761e-01
3.670000000000000000e+02 5.846900000000000000e+04 1.255429927259683609e-01
3.680000000000000000e+02 5.873100000000000000e+04 1.255898773670196533e-01
3.690000000000000000e+02 5.899400000000000000e+04 1.243093740195035934e-01
3.700000000000000000e+02 5.925900000000000000e+04 1.234176456928253174e-01
3.710000000000000000e+02 5.952400000000000000e+04 1.220460738986730576e-01
3.720000000000000000e+02 5.978900000000000000e+04 1.222391594201326370e-01
3.730000000000000000e+02 6.005400000000000000e+04 1.223691310733556747e-01
3.740000000000000000e+02 6.032000000000000000e+04 1.194340493530035019e-01
3.750000000000000000e+02 6.058600000000000000e+04 1.192145105451345444e-01
3.760000000000000000e+02 6.085200000000000000e+04 1.191877033561468124e-01
3.770000000000000000e+02 6.111800000000000000e+04 1.189320664852857590e-01
3.780000000000000000e+02 6.138400000000000000e+04 1.190175693482160568e-01
3.790000000000000000e+02 6.165100000000000000e+04 1.151555273681879044e-01
3.800000000000000000e+02 6.191800000000000000e+04 1.152596548199653625e-01
3.810000000000000000e+02 6.218500000000000000e+04 1.150964889675378799e-01
3.820000000000000000e+02 6.245200000000000000e+04 1.152419410645961761e-01
3.830000000000000000e+02 6.271900000000000000e+04 1.151243485510349274e-01
3.840000000000000000e+02 6.298600000000000000e+04 1.152477916330099106e-01
3.850000000000000000e+02 6.325400000000000000e+04 1.120205745100975037e-01
3.860000000000000000e+02 6.352200000000000000e+04 1.121207810938358307e-01
3.870000000000000000e+02 6.379000000000000000e+04 1.119916830211877823e-01
3.880000000000000000e+02 6.405800000000000000e+04 1.121298242360353470e-01
3.890000000000000000e+02 6.432600000000000000e+04 1.119993049651384354e-01
3.900000000000000000e+02 6.459400000000000000e+04 1.121332179754972458e-01
3.910000000000000000e+02 6.486300000000000000e+04 1.100240107625722885e-01
3.920000000000000000e+02 6.513200000000000000e+04 1.100535728037357330e-01
3.930000000000000000e+02 6.540100000000000000e+04 1.100489553064107895e-01
3.940000000000000000e+02 6.567100000000000000e+04 1.087756771594285965e-01
3.950000000000000000e+02 6.594100000000000000e+04 1.084636282175779343e-01
3.960000000000000000e+02 6.621100000000000000e+04 1.087208632379770279e-01
3.970000000000000000e+02 6.648200000000000000e+04 1.074119526892900467e-01
3.980000000000000000e+02 6.675300000000000000e+04 1.075119059532880783e-01
3.990000000000000000e+02 6.702500000000000000e+04 1.058005820959806442e-01
4.000000000000000000e+02 6.729700000000000000e+04 1.058872584253549576e-01
4.010000000000000000e+02 6.756900000000000000e+04 1.057889219373464584e-01
4.020000000000000000e+02 6.784200000000000000e+04 1.038958560675382614e-01
4.030000000000000000e+02 6.811500000000000000e+04 1.037679426372051239e-01
4.040000000000000000e+02 6.838800000000000000e+04 1.037852820008993149e-01
4.050000000000000000e+02 6.866100000000000000e+04 1.037424299865961075e-01
4.060000000000000000e+02 6.893500000000000000e+04 1.020420026034116745e-01
4.070000000000000000e+02 6.920900000000000000e+04 1.019650157541036606e-01
4.080000000000000000e+02 6.948300000000000000e+04 1.019542925059795380e-01
4.090000000000000000e+02 6.975700000000000000e+04 1.019528433680534363e-01
4.100000000000000000e+02 7.003200000000000000e+04 1.008285190910100937e-01


==> data/TV_boat_L_1.000000e+00_mu_1.000000e-02_sigma_0.000000e+00_zeta_0.000000e+00_xi_poly2_maxiter_70000_inneriter_10000_backtrack.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 5.928406053440928459e+08
1.000000000000000000e+00 5.000000000000000000e+00 2.414430826452566311e+06
2.000000000000000000e+00 1.100000000000000000e+01 7.010828299343474209e+05
3.000000000000000000e+00 1.900000000000000000e+01 3.176815751825664192e+05
4.000000000000000000e+00 2.900000000000000000e+01 1.735790348177347332e+05
5.000000000000000000e+00 4.300000000000000000e+01 1.012118575415220112e+05
6.000000000000000000e+00 6.200000000000000000e+01 5.946617492097616196e+04
7.000000000000000000e+00 8.700000000000000000e+01 3.451822142269276083e+04
8.000000000000000000e+00 9.900000000000000000e+01 4.160619002779200673e+04
9.000000000000000000e+00 1.150000000000000000e+02 2.858949017325229943e+04
1.000000000000000000e+01 1.350000000000000000e+02 1.923215332551859319e+04
1.100000000000000000e+01 1.590000000000000000e+02 1.273964372158609331e+04
1.200000000000000000e+01 1.870000000000000000e+02 8.356899039195850492e+03
1.300000000000000000e+01 2.200000000000000000e+02 5.394089712584391236e+03
1.400000000000000000e+01 2.580000000000000000e+02 3.425329883890226483e+03
1.500000000000000000e+01 3.030000000000000000e+02 2.133891459940001369e+03
1.600000000000000000e+01 3.560000000000000000e+02 1.308178428856655955e+03
1.700000000000000000e+01 4.150000000000000000e+02 7.887306792046874762e+02
1.800000000000000000e+01 4.480000000000000000e+02 9.530128801371902227e+02
1.900000000000000000e+01 4.850000000000000000e+02 6.694862099103629589e+02
2.000000000000000000e+01 5.260000000000000000e+02 4.641947255823761225e+02
2.100000000000000000e+01 5.740000000000000000e+02 3.163087941017001867e+02
2.200000000000000000e+01 6.280000000000000000e+02 2.145780226420611143e+02
2.300000000000000000e+01 6.880000000000000000e+02 1.448967255484312773e+02
2.400000000000000000e+01 7.560000000000000000e+02 9.733350287005305290e+01
2.500000000000000000e+01 8.330000000000000000e+02 6.606382878310978413e+01
2.600000000000000000e+01 8.750000000000000000e+02 8.817978154122829437e+01
2.700000000000000000e+01 9.220000000000000000e+02 6.856256077997386456e+01
2.800000000000000000e+01 9.750000000000000000e+02 5.285312749631702900e+01
2.900000000000000000e+01 1.033000000000000000e+03 4.152466945536434650e+01
3.000000000000000000e+01 1.098000000000000000e+03 3.214675736613571644e+01
3.100000000000000000e+01 1.171000000000000000e+03 2.531815179996192455e+01
3.200000000000000000e+01 1.252000000000000000e+03 1.960790933854877949e+01
3.300000000000000000e+01 1.341000000000000000e+03 1.559341762028634548e+01
3.400000000000000000e+01 1.440000000000000000e+03 1.212084939889609814e+01
3.500000000000000000e+01 1.495000000000000000e+03 2.041168937645852566e+01
3.600000000000000000e+01 1.556000000000000000e+03 1.692430501617491245e+01
3.700000000000000000e+01 1.624000000000000000e+03 1.432527298294007778e+01
3.800000000000000000e+01 1.699000000000000000e+03 1.201386130414903164e+01
3.900000000000000000e+01 1.782000000000000000e+03 9.810536963865160942e+00
4.000000000000000000e+01 1.874000000000000000e+03 8.216038934886455536e+00
4.100000000000000000e+01 1.974000000000000000e+03 7.006884610280394554e+00
4.200000000000000000e+01 2.031000000000000000e+03 1.287299920246005058e+01
4.300000000000000000e+01 2.093000000000000000e+03 1.133249168656766415e+01
4.400000000000000000e+01 2.162000000000000000e+03 9.707569183781743050e+00
4.500000000000000000e+01 2.238000000000000000e+03 8.333724046126008034e+00
4.600000000000000000e+01 2.321000000000000000e+03 7.168071735650300980e+00
4.700000000000000000e+01 2.413000000000000000e+03 6.118987457826733589e+00
4.800000000000000000e+01 2.514000000000000000e+03 5.271021859720349312e+00
4.900000000000000000e+01 2.624000000000000000e+03 4.600496171042323112e+00
5.000000000000000000e+01 2.745000000000000000e+03 3.944152293726801872e+00
5.100000000000000000e+01 2.815000000000000000e+03 7.644216116517782211e+00
5.200000000000000000e+01 2.891000000000000000e+03 6.617719434201717377e+00
5.300000000000000000e+01 2.974000000000000000e+03 5.867579536512494087e+00
5.400000000000000000e+01 3.065000000000000000e+03 5.144894856959581375e+00
5.500000000000000000e+01 3.165000000000000000e+03 4.428187180310487747e+00
5.600000000000000000e+01 3.273000000000000000e+03 3.927829908207058907e+00
5.700000000000000000e+01 3.392000000000000000e+03 3.444472657516598701e+00
5.800000000000000000e+01 3.524000000000000000e+03 2.949678441509604454e+00
5.900000000000000000e+01 3.599000000000000000e+03 5.914268614724278450e+00
6.000000000000000000e+01 3.680000000000000000e+03 5.260969018563628197e+00
6.100000000000000000e+01 3.769000000000000000e+03 4.582939514890313148e+00
6.200000000000000000e+01 3.867000000000000000e+03 3.965732717886567116e+00
6.300000000000000000e+01 3.973000000000000000e+03 3.467819197103381157e+00
6.400000000000000000e+01 4.090000000000000000e+03 3.074597548693418503e+00
6.500000000000000000e+01 4.218000000000000000e+03 2.707519443705677986e+00
6.600000000000000000e+01 4.357000000000000000e+03 2.394403863698244095e+00
6.700000000000000000e+01 4.437000000000000000e+03 4.655841307714581490e+00
6.800000000000000000e+01 4.524000000000000000e+03 4.183121168985962868e+00
6.900000000000000000e+01 4.619000000000000000e+03 3.705925391986966133e+00
7.000000000000000000e+01 4.721000000000000000e+03 3.292146613821387291e+00
7.100000000000000000e+01 4.835000000000000000e+03 2.831888871267437935e+00
7.200000000000000000e+01 4.959000000000000000e+03 2.513828782364726067e+00
7.300000000000000000e+01 5.093000000000000000e+03 2.244756881147623062e+00
7.400000000000000000e+01 5.240000000000000000e+03 1.950719388201832771e+00
7.500000000000000000e+01 5.324000000000000000e+03 3.917426208034157753e+00
7.600000000000000000e+01 5.416000000000000000e+03 3.443459410220384598e+00
7.700000000000000000e+01 5.515000000000000000e+03 3.063878709450364113e+00
7.800000000000000000e+01 5.623000000000000000e+03 2.729485405609011650e+00
7.900000000000000000e+01 5.742000000000000000e+03 2.392520111054182053e+00
8.000000000000000000e+01 5.872000000000000000e+03 2.108688300475478172e+00
8.100000000000000000e+01 6.013000000000000000e+03 1.847235642373561859e+00
8.200000000000000000e+01 6.166000000000000000e+03 1.658224431797862053e+00
8.300000000000000000e+01 6.333000000000000000e+03 1.463205074891448021e+00
8.400000000000000000e+01 6.429000000000000000e+03 2.910386664792895317e+00
8.500000000000000000e+01 6.532000000000000000e+03 2.615952445194125175e+00
8.600000000000000000e+01 6.647000000000000000e+03 2.248410979285836220e+00
8.700000000000000000e+01 6.771000000000000000e+03 2.043910162523388863e+00
8.800000000000000000e+01 6.906000000000000000e+03 1.793721320107579231e+00
8.900000000000000000e+01 7.052000000000000000e+03 1.582732519134879112e+00
9.000000000000000000e+01 7.212000000000000000e+03 1.396479016169905663e+00
9.100000000000000000e+01 7.386000000000000000e+03 1.253048753365874290e+00
9.200000000000000000e+01 7.485000000000000000e+03 2.520148895680904388e+00
9.300000000000000000e+01 7.594000000000000000e+03 2.247814258560538292e+00
9.400000000000000000e+01 7.712000000000000000e+03 2.003610568121075630e+00
9.500000000000000000e+01 7.841000000000000000e+03 1.756496274843811989e+00
9.600000000000000000e+01 7.980000000000000000e+03 1.540449658408761024e+00
9.700000000000000000e+01 8.132000000000000000e+03 1.398158347234129906e+00
9.800000000000000000e+01 8.296000000000000000e+03 1.227254381403326988e+00
9.900000000000000000e+01 8.478000000000000000e+03 1.097866715863347054e+00
1.000000000000000000e+02 8.674000000000000000e+03 9.644364174455404282e-01
1.010000000000000000e+02 8.787000000000000000e+03 1.963866850361227989e+00
1.020000000000000000e+02 8.909000000000000000e+03 1.735729897394776344e+00
1.030000000000000000e+02 9.041000000000000000e+03 1.549291243776679039e+00
1.040000000000000000e+02 9.184000000000000000e+03 1.368948681280016899e+00
1.050000000000000000e+02 9.341000000000000000e+03 1.203571824356913567e+00
1.060000000000000000e+02 9.510000000000000000e+03 1.090099720284342766e+00
1.070000000000000000e+02 9.696000000000000000e+03 9.525895975530147552e-01
1.080000000000000000e+02 9.804000000000000000e+03 1.914699919521808624e+00
1.090000000000000000e+02 9.920000000000000000e+03 1.716786978766322136e+00
1.100000000000000000e+02 1.004500000000000000e+04 1.545593446120619774e+00
1.110000000000000000e+02 1.018000000000000000e+04 1.367644447833299637e+00
1.120000000000000000e+02 1.032900000000000000e+04 1.213192595168948174e+00
1.130000000000000000e+02 1.048800000000000000e+04 1.071345491334795952e+00
1.140000000000000000e+02 1.066400000000000000e+04 9.622620344161987305e-01
1.150000000000000000e+02 1.085300000000000000e+04 8.635593224316835403e-01
1.160000000000000000e+02 1.105900000000000000e+04 7.669150624424219131e-01
1.170000000000000000e+02 1.117800000000000000e+04 1.533260649070143700e+00
1.180000000000000000e+02 1.130700000000000000e+04 1.354778865352272987e+00
1.190000000000000000e+02 1.144500000000000000e+04 1.235921086743474007e+00
1.200000000000000000e+02 1.159600000000000000e+04 1.098056761547923088e+00
1.210000000000000000e+02 1.175800000000000000e+04 9.772321712225675583e-01
1.220000000000000000e+02 1.193700000000000000e+04 8.669369984418153763e-01
1.230000000000000000e+02 1.213100000000000000e+04 7.711256425827741623e-01
1.240000000000000000e+02 1.234400000000000000e+04 6.847671624273061752e-01
1.250000000000000000e+02 1.246500000000000000e+04 1.375073349103331566e+00
1.260000000000000000e+02 1.259600000000000000e+04 1.241298720240592957e+00
1.270000000000000000e+02 1.273800000000000000e+04 1.115148259326815605e+00
1.280000000000000000e+02 1.289100000000000000e+04 9.961514323949813843e-01
1.290000000000000000e+02 1.306000000000000000e+04 8.775061238557100296e-01
1.300000000000000000e+02 1.324300000000000000e+04 7.818472106009721756e-01
1.310000000000000000e+02 1.344100000000000000e+04 6.974485572427511215e-01
1.320000000000000000e+02 1.365600000000000000e+04 6.174340229481458664e-01
1.330000000000000000e+02 1.377900000000000000e+04 1.271585552021861076e+00
1.340000000000000000e+02 1.391300000000000000e+04 1.127532420679926872e+00
1.350000000000000000e+02 1.405800000000000000e+04 1.001219408586621284e+00
1.360000000000000000e+02 1.421300000000000000e+04 9.076638743281364441e-01
1.370000000000000000e+02 1.438600000000000000e+04 7.957873847335577011e-01
1.380000000000000000e+02 1.457100000000000000e+04 7.137279491871595383e-01
1.390000000000000000e+02 1.477300000000000000e+04 6.438045427203178406e-01
1.400000000000000000e+02 1.498900000000000000e+04 5.777489114552736282e-01
1.410000000000000000e+02 1.511600000000000000e+04 1.141707105562090874e+00
1.420000000000000000e+02 1.525200000000000000e+04 1.018882812932133675e+00
1.430000000000000000e+02 1.539900000000000000e+04 9.173003397881984711e-01
1.440000000000000000e+02 1.555800000000000000e+04 8.299953471869230270e-01
1.450000000000000000e+02 1.573200000000000000e+04 7.361793871968984604e-01
1.460000000000000000e+02 1.591900000000000000e+04 6.660690717399120331e-01
1.470000000000000000e+02 1.612200000000000000e+04 5.953560192137956619e-01
1.480000000000000000e+02 1.634100000000000000e+04 5.247801523655653000e-01
1.490000000000000000e+02 1.657900000000000000e+04 4.743233360350131989e-01
1.500000000000000000e+02 1.671600000000000000e+04 9.577381256967782974e-01
1.510000000000000000e+02 1.686500000000000000e+04 8.499543163925409317e-01
1.520000000000000000e+02 1.702800000000000000e+04 7.633423581719398499e-01
1.530000000000000000e+02 1.720400000000000000e+04 6.759332865476608276e-01
1.540000000000000000e+02 1.739500000000000000e+04 6.104802191257476807e-01
1.550000000000000000e+02 1.760000000000000000e+04 5.453343801200389862e-01
1.560000000000000000e+02 1.782300000000000000e+04 4.895283635705709457e-01
1.570000000000000000e+02 1.806600000000000000e+04 4.385122042149305344e-01
1.580000000000000000e+02 1.820500000000000000e+04 8.759410735219717026e-01
1.590000000000000000e+02 1.835600000000000000e+04 7.958062943071126938e-01
1.600000000000000000e+02 1.852000000000000000e+04 7.137676682323217392e-01
1.610000000000000000e+02 1.869900000000000000e+04 6.304686665534973145e-01
1.620000000000000000e+02 1.889100000000000000e+04 5.657595749944448471e-01
1.630000000000000000e+02 1.909800000000000000e+04 5.050280466675758362e-01
1.640000000000000000e+02 1.932400000000000000e+04 4.538073390722274780e-01
1.650000000000000000e+02 1.957000000000000000e+04 4.085151124745607376e-01
1.660000000000000000e+02 1.971000000000000000e+04 8.238776382058858871e-01
1.670000000000000000e+02 1.986400000000000000e+04 7.336648516356945038e-01
1.680000000000000000e+02 2.003000000000000000e+04 6.577734369784593582e-01
1.690000000000000000e+02 2.021000000000000000e+04 5.899613387882709503e-01
1.700000000000000000e+02 2.040300000000000000e+04 5.293218754231929779e-01
1.710000000000000000e+02 2.061100000000000000e+04 4.782105404883623123e-01
1.720000000000000000e+02 2.084000000000000000e+04 4.235848914831876755e-01
1.730000000000000000e+02 2.108800000000000000e+04 3.828017041087150574e-01
1.740000000000000000e+02 2.123100000000000000e+04 7.710620146244764328e-01
1.750000000000000000e+02 2.138600000000000000e+04 6.930008139461278915e-01
1.760000000000000000e+02 2.155400000000000000e+04 6.162419635802507401e-01
1.770000000000000000e+02 2.173500000000000000e+04 5.519576463848352432e-01
1.780000000000000000e+02 2.192900000000000000e+04 4.991005379706621170e-01
1.790000000000000000e+02 2.213900000000000000e+04 4.476031605154275894e-01
1.800000000000000000e+02 2.236900000000000000e+04 4.014081265777349472e-01
1.810000000000000000e+02 2.262000000000000000e+04 3.609270323067903519e-01
1.820000000000000000e+02 2.289000000000000000e+04 3.198369871824979782e-01
1.830000000000000000e+02 2.304500000000000000e+04 6.493815165013074875e-01
1.840000000000000000e+02 2.321500000000000000e+04 5.785464998334646225e-01
1.850000000000000000e+02 2.339700000000000000e+04 5.199295822530984879e-01
1.860000000000000000e+02 2.359200000000000000e+04 4.707364309579133987e-01
1.870000000000000000e+02 2.380500000000000000e+04 4.203933160752058029e-01
1.880000000000000000e+02 2.403600000000000000e+04 3.742714878171682358e-01
1.890000000000000000e+02 2.428900000000000000e+04 3.342701364308595657e-01
1.900000000000000000e+02 2.455900000000000000e+04 3.003960549831390381e-01
1.910000000000000000e+02 2.471500000000000000e+04 6.088044140487909317e-01
1.920000000000000000e+02 2.488600000000000000e+04 5.420536007732152939e-01
1.930000000000000000e+02 2.506900000000000000e+04 4.876002334058284760e-01
1.940000000000000000e+02 2.526500000000000000e+04 4.409390129148960114e-01
1.950000000000000000e+02 2.548200000000000000e+04 3.973755482584238052e-01
1.960000000000000000e+02 2.571400000000000000e+04 3.579122237861156464e-01
1.970000000000000000e+02 2.596700000000000000e+04 3.180517088621854782e-01
1.980000000000000000e+02 2.611300000000000000e+04 6.411122065037488937e-01
1.990000000000000000e+02 2.627000000000000000e+04 5.799473430961370468e-01
2.000000000000000000e+02 2.644100000000000000e+04 5.169513747096061707e-01
2.010000000000000000e+02 2.662400000000000000e+04 4.657561331987380981e-01
2.020000000000000000e+02 2.682200000000000000e+04 4.186103548854589462e-01
2.030000000000000000e+02 2.704000000000000000e+04 3.762086648494005203e-01
2.040000000000000000e+02 2.727300000000000000e+04 3.381731119006872177e-01
2.050000000000000000e+02 2.752600000000000000e+04 2.996425572782754898e-01
2.060000000000000000e+02 2.779500000000000000e+04 2.740598861128091812e-01
2.070000000000000000e+02 2.795200000000000000e+04 5.460145846009254456e-01
2.080000000000000000e+02 2.812400000000000000e+04 4.892260245978832245e-01
2.090000000000000000e+02 2.830800000000000000e+04 4.384543523192405701e-01
2.100000000000000000e+02 2.850700000000000000e+04 3.998428788036108017e-01
2.110000000000000000e+02 2.872600000000000000e+04 3.580884579569101334e-01
2.120000000000000000e+02 2.895900000000000000e+04 3.224496860057115555e-01
2.130000000000000000e+02 2.921100000000000000e+04 2.886125594377517700e-01
2.140000000000000000e+02 2.948100000000000000e+04 2.614248394966125488e-01
2.150000000000000000e+02 2.963900000000000000e+04 5.221726540476083755e-01
2.160000000000000000e+02 2.981100000000000000e+04 4.740694519132375717e-01
2.170000000000000000e+02 2.999500000000000000e+04 4.233207274228334427e-01
2.180000000000000000e+02 3.019600000000000000e+04 3.809608314186334610e-01
2.190000000000000000e+02 3.041500000000000000e+04 3.418836388736963272e-01
2.200000000000000000e+02 3.064900000000000000e+04 3.072115089744329453e-01
2.210000000000000000e+02 3.090100000000000000e+04 2.717997618019580841e-01
2.220000000000000000e+02 3.117400000000000000e+04 2.486308589577674866e-01
2.230000000000000000e+02 3.146900000000000000e+04 2.226477619260549545e-01
2.240000000000000000e+02 3.164300000000000000e+04 4.458507206290960312e-01
2.250000000000000000e+02 3.182700000000000000e+04 4.049278926104307175e-01
2.260000000000000000e+02 3.203000000000000000e+04 3.640443235635757446e-01
2.270000000000000000e+02 3.224900000000000000e+04 3.245884608477354050e-01
2.280000000000000000e+02 3.248300000000000000e+04 2.926349323242902756e-01
2.290000000000000000e+02 3.273400000000000000e+04 2.629762459546327591e-01
2.300000000000000000e+02 3.300800000000000000e+04 2.384140994399785995e-01
2.310000000000000000e+02 3.330300000000000000e+04 2.119418289512395859e-01
2.320000000000000000e+02 3.347700000000000000e+04 4.272988941520452499e-01
2.330000000000000000e+02 3.366200000000000000e+04 3.836535625159740448e-01
2.340000000000000000e+02 3.386600000000000000e+04 3.495186157524585724e-01
2.350000000000000000e+02 3.408400000000000000e+04 3.137770555913448334e-01
2.360000000000000000e+02 3.431700000000000000e+04 2.825194019824266434e-01
2.370000000000000000e+02 3.456900000000000000e+04 2.514716442674398422e-01
2.380000000000000000e+02 3.484400000000000000e+04 2.286245394498109818e-01
2.390000000000000000e+02 3.513800000000000000e+04 2.057022769004106522e-01
2.400000000000000000e+02 3.531200000000000000e+04 4.094256963580846786e-01
2.410000000000000000e+02 3.549700000000000000e+04 3.703277595341205597e-01
2.420000000000000000e+02 3.570100000000000000e+04 3.355149216949939728e-01
2.430000000000000000e+02 3.591900000000000000e+04 2.988038808107376099e-01
2.440000000000000000e+02 3.615100000000000000e+04 2.724376320838928223e-01
2.450000000000000000e+02 3.640200000000000000e+04 2.432600744068622589e-01
2.460000000000000000e+02 3.667700000000000000e+04 2.193144503980875015e-01
2.470000000000000000e+02 3.697100000000000000e+04 1.967314276844263077e-01
2.480000000000000000e+02 3.714500000000000000e+04 3.949333056807518005e-01
2.490000000000000000e+02 3.733000000000000000e+04 3.589095603674650192e-01
2.500000000000000000e+02 3.753400000000000000e+04 3.198122456669807434e-01
2.510000000000000000e+02 3.775100000000000000e+04 2.894639801234006882e-01
2.520000000000000000e+02 3.798200000000000000e+04 2.625449597835540771e-01
2.530000000000000000e+02 3.823300000000000000e+04 2.340865638107061386e-01
2.540000000000000000e+02 3.850700000000000000e+04 2.122545186430215836e-01
2.550000000000000000e+02 3.880100000000000000e+04 1.908116880804300308e-01
2.560000000000000000e+02 3.897500000000000000e+04 3.821426909416913986e-01
2.570000000000000000e+02 3.916100000000000000e+04 3.465867508202791214e-01
2.580000000000000000e+02 3.936400000000000000e+04 3.107095677405595779e-01
2.590000000000000000e+02 3.958000000000000000e+04 2.804212141782045364e-01
2.600000000000000000e+02 3.981200000000000000e+04 2.513821050524711609e-01
2.610000000000000000e+02 4.006300000000000000e+04 2.267251554876565933e-01
2.620000000000000000e+02 4.033600000000000000e+04 2.051747534424066544e-01
2.630000000000000000e+02 4.062900000000000000e+04 1.843826603144407272e-01
2.640000000000000000e+02 4.095000000000000000e+04 1.662597600370645523e-01
2.650000000000000000e+02 4.113500000000000000e+04 3.347126711159944534e-01
2.660000000000000000e+02 4.133800000000000000e+04 2.952094692736864090e-01
2.670000000000000000e+02 4.155300000000000000e+04 2.707908917218446732e-01
2.680000000000000000e+02 4.178400000000000000e+04 2.435852605849504471e-01
2.690000000000000000e+02 4.203500000000000000e+04 2.205537352710962296e-01
2.700000000000000000e+02 4.230800000000000000e+04 1.958856787532567978e-01
2.710000000000000000e+02 4.260000000000000000e+04 1.780489478260278702e-01
2.720000000000000000e+02 4.292100000000000000e+04 1.599560584872961044e-01
2.730000000000000000e+02 4.310600000000000000e+04 3.232467006891965866e-01
2.740000000000000000e+02 4.330800000000000000e+04 2.878783177584409714e-01
2.750000000000000000e+02 4.352300000000000000e+04 2.607716042548418045e-01
2.760000000000000000e+02 4.375200000000000000e+04 2.374940607696771622e-01
2.770000000000000000e+02 4.400300000000000000e+04 2.126603480428457260e-01
2.780000000000000000e+02 4.427500000000000000e+04 1.900218911468982697e-01
2.790000000000000000e+02 4.456600000000000000e+04 1.724368929862976074e-01
2.800000000000000000e+02 4.488700000000000000e+04 1.545451376587152481e-01
2.810000000000000000e+02 4.507300000000000000e+04 3.114578593522310257e-01
2.820000000000000000e+02 4.527400000000000000e+04 2.824893053621053696e-01
2.830000000000000000e+02 4.548800000000000000e+04 2.520613074302673340e-01
2.840000000000000000e+02 4.571700000000000000e+04 2.289681453257799149e-01
2.850000000000000000e+02 4.596700000000000000e+04 2.070226538926362991e-01
2.860000000000000000e+02 4.623700000000000000e+04 1.868604291230440140e-01
2.870000000000000000e+02 4.652700000000000000e+04 1.666479650884866714e-01
2.880000000000000000e+02 4.684600000000000000e+04 1.514255423098802567e-01
2.890000000000000000e+02 4.719300000000000000e+04 1.355087589472532272e-01
2.900000000000000000e+02 4.739400000000000000e+04 2.685874383896589279e-01
2.910000000000000000e+02 4.760600000000000000e+04 2.466863449662923813e-01
2.920000000000000000e+02 4.783500000000000000e+04 2.228303272277116776e-01
2.930000000000000000e+02 4.808400000000000000e+04 2.017094139009714127e-01
2.940000000000000000e+02 4.835400000000000000e+04 1.814364381134510040e-01
2.950000000000000000e+02 4.864300000000000000e+04 1.622264385223388672e-01
2.960000000000000000e+02 4.896100000000000000e+04 1.461399886757135391e-01
2.970000000000000000e+02 4.930600000000000000e+04 1.322126779705286026e-01
2.980000000000000000e+02 4.950600000000000000e+04 2.612039800733327866e-01
2.990000000000000000e+02 4.971700000000000000e+04 2.396927308291196823e-01
3.000000000000000000e+02 4.994600000000000000e+04 2.174057494848966599e-01
3.010000000000000000e+02 5.019400000000000000e+04 1.956309210509061813e-01
3.020000000000000000e+02 5.046300000000000000e+04 1.762203704565763474e-01
3.030000000000000000e+02 5.075100000000000000e+04 1.586200874298810959e-01
3.040000000000000000e+02 5.106700000000000000e+04 1.433115582913160324e-01
3.050000000000000000e+02 5.141000000000000000e+04 1.290464531630277634e-01
3.060000000000000000e+02 5.160900000000000000e+04 2.535088267177343369e-01
3.070000000000000000e+02 5.181900000000000000e+04 2.333565857261419296e-01
3.080000000000000000e+02 5.204900000000000000e+04 2.121302708983421326e-01
3.090000000000000000e+02 5.229600000000000000e+04 1.900084540247917175e-01
3.100000000000000000e+02 5.256400000000000000e+04 1.708019152283668518e-01
3.110000000000000000e+02 5.285100000000000000e+04 1.551231071352958679e-01
3.120000000000000000e+02 5.316600000000000000e+04 1.391312070190906525e-01
3.130000000000000000e+02 5.350800000000000000e+04 1.255225930362939835e-01
3.140000000000000000e+02 5.370500000000000000e+04 2.535466644912958145e-01
3.150000000000000000e+02 5.391400000000000000e+04 2.270536106079816818e-01
3.160000000000000000e+02 5.414400000000000000e+04 2.067795526236295700e-01
3.170000000000000000e+02 5.439000000000000000e+04 1.844479497522115707e-01
3.180000000000000000e+02 5.465700000000000000e+04 1.659989785403013229e-01
3.190000000000000000e+02 5.494400000000000000e+04 1.511247679591178894e-01
3.200000000000000000e+02 5.525800000000000000e+04 1.350152697414159775e-01
3.210000000000000000e+02 5.560100000000000000e+04 1.229850072413682938e-01
3.220000000000000000e+02 5.596800000000000000e+04 1.103861425071954727e-01
3.230000000000000000e+02 5.617600000000000000e+04 2.225947845727205276e-01
3.240000000000000000e+02 5.640600000000000000e+04 2.005936689674854279e-01
3.250000000000000000e+02 5.665100000000000000e+04 1.795403938740491867e-01
3.260000000000000000e+02 5.691600000000000000e+04 1.643899176269769669e-01
3.270000000000000000e+02 5.720300000000000000e+04 1.481463667005300522e-01
3.280000000000000000e+02 5.751500000000000000e+04 1.325550582259893417e-01
3.290000000000000000e+02 5.785600000000000000e+04 1.170628871768712997e-01
3.300000000000000000e+02 5.822000000000000000e+04 1.079981587827205658e-01
3.310000000000000000e+02 5.842700000000000000e+04 2.179649919271469116e-01
3.320000000000000000e+02 5.865500000000000000e+04 1.979040224105119705e-01
3.330000000000000000e+02 5.889800000000000000e+04 1.780075374990701675e-01
3.340000000000000000e+02 5.916200000000000000e+04 1.606142912060022354e-01
3.350000000000000000e+02 5.944900000000000000e+04 1.449196618050336838e-01
3.360000000000000000e+02 5.975900000000000000e+04 1.301567200571298599e-01
3.370000000000000000e+02 6.009600000000000000e+04 1.180086042732000351e-01
3.380000000000000000e+02 6.045700000000000000e+04 1.053578313440084457e-01
3.390000000000000000e+02 6.066300000000000000e+04 2.138446550816297531e-01
3.400000000000000000e+02 6.089000000000000000e+04 1.930159572511911392e-01
3.410000000000000000e+02 6.113200000000000000e+04 1.747455466538667679e-01
3.420000000000000000e+02 6.139500000000000000e+04 1.562245637178421021e-01
3.430000000000000000e+02 6.168100000000000000e+04 1.413468364626169205e-01
3.440000000000000000e+02 6.198900000000000000e+04 1.274997573345899582e-01
3.450000000000000000e+02 6.232400000000000000e+04 1.142032276839017868e-01
3.460000000000000000e+02 6.268100000000000000e+04 1.039729416370391846e-01
3.470000000000000000e+02 6.288600000000000000e+04 2.102661821991205215e-01
3.480000000000000000e+02 6.311200000000000000e+04 1.883877459913492203e-01
3.490000000000000000e+02 6.335300000000000000e+04 1.703358273953199387e-01
3.500000000000000000e+02 6.361400000000000000e+04 1.546805221587419510e-01
3.510000000000000000e+02 6.389800000000000000e+04 1.384126581251621246e-01
3.520000000000000000e+02 6.420400000000000000e+04 1.248594094067811966e-01
3.530000000000000000e+02 6.453800000000000000e+04 1.126102283596992493e-01
3.540000000000000000e+02 6.489100000000000000e+04 1.023999061435461044e-01
3.550000000000000000e+02 6.509600000000000000e+04 2.046569027006626129e-01
3.560000000000000000e+02 6.532000000000000000e+04 1.860785409808158875e-01
3.570000000000000000e+02 6.556000000000000000e+04 1.657999362796545029e-01
3.580000000000000000e+02 6.582000000000000000e+04 1.515818163752555847e-01
3.590000000000000000e+02 6.610200000000000000e+04 1.355468872934579849e-01
3.600000000000000000e+02 6.640500000000000000e+04 1.234348621219396591e-01
3.610000000000000000e+02 6.673600000000000000e+04 1.110118906944990158e-01
3.620000000000000000e+02 6.708500000000000000e+04 1.005365531891584396e-01
3.630000000000000000e+02 6.728900000000000000e+04 2.018941156566143036e-01
3.640000000000000000e+02 6.751200000000000000e+04 1.829415652900934219e-01
3.650000000000000000e+02 6.775100000000000000e+04 1.617386266589164734e-01
3.660000000000000000e+02 6.801100000000000000e+04 1.479287818074226379e-01
3.670000000000000000e+02 6.829000000000000000e+04 1.342712957412004471e-01
3.680000000000000000e+02 6.859600000000000000e+04 1.206065770238637924e-01
3.690000000000000000e+02 6.892300000000000000e+04 1.094235684722661972e-01
3.700000000000000000e+02 6.926900000000000000e+04 9.818815812468528748e-02
3.710000000000000000e+02 6.947200000000000000e+04 1.989463772624731064e-01
3.720000000000000000e+02 6.969400000000000000e+04 1.787176858633756638e-01
3.730000000000000000e+02 6.993100000000000000e+04 1.609876882284879684e-01
3.740000000000000000e+02 7.018900000000000000e+04 1.464245598763227463e-01


==> data/TV_boat_L_1.000000e+00_mu_1.000000e-02_sigma_0.000000e+00_zeta_0.000000e+00_xi_poly2_maxiter_70000_inneriter_10000_no_mu.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 5.928406053440928459e+08
1.000000000000000000e+00 5.000000000000000000e+00 2.414430826452566311e+06
2.000000000000000000e+00 1.000000000000000000e+01 7.803010035049226135e+05
3.000000000000000000e+00 1.600000000000000000e+01 3.691552896261233836e+05
4.000000000000000000e+00 2.400000000000000000e+01 2.126278697549067438e+05
5.000000000000000000e+00 3.300000000000000000e+01 1.341392787650674582e+05
6.000000000000000000e+00 4.400000000000000000e+01 8.760303686993755400e+04
7.000000000000000000e+00 5.600000000000000000e+01 5.795321842830814421e+04
8.000000000000000000e+00 7.100000000000000000e+01 3.844002063141018152e+04
9.000000000000000000e+00 8.900000000000000000e+01 2.563533058734051883e+04
1.000000000000000000e+01 1.090000000000000000e+02 1.715603706358186901e+04
1.100000000000000000e+01 1.310000000000000000e+02 1.161664551003091037e+04
1.200000000000000000e+01 1.550000000000000000e+02 7.985554275890812278e+03
1.300000000000000000e+01 1.810000000000000000e+02 5.505611658466979861e+03
1.400000000000000000e+01 2.080000000000000000e+02 3.813434596121311188e+03
1.500000000000000000e+01 2.370000000000000000e+02 2.652264396559447050e+03
1.600000000000000000e+01 2.670000000000000000e+02 1.874344071164727211e+03
1.700000000000000000e+01 3.000000000000000000e+02 1.343793433861806989e+03
1.800000000000000000e+01 3.340000000000000000e+02 9.917094847578555346e+02
1.900000000000000000e+01 3.700000000000000000e+02 7.455783820487558842e+02
2.000000000000000000e+01 4.070000000000000000e+02 5.826660778634250164e+02
2.100000000000000000e+01 4.450000000000000000e+02 4.724663739744573832e+02
2.200000000000000000e+01 4.840000000000000000e+02 3.967566882129758596e+02
2.300000000000000000e+01 5.250000000000000000e+02 3.412477268818765879e+02
2.400000000000000000e+01 5.680000000000000000e+02 3.002345948126167059e+02
2.500000000000000000e+01 6.120000000000000000e+02 2.685592134986072779e+02
2.600000000000000000e+01 6.570000000000000000e+02 2.414023793060332537e+02
2.700000000000000000e+01 7.040000000000000000e+02 2.166051824744790792e+02
2.800000000000000000e+01 7.520000000000000000e+02 1.948331201132386923e+02
2.900000000000000000e+01 8.010000000000000000e+02 1.749561053570359945e+02
3.000000000000000000e+01 8.520000000000000000e+02 1.552176394443958998e+02
3.100000000000000000e+01 9.040000000000000000e+02 1.375219766665250063e+02
3.200000000000000000e+01 9.570000000000000000e+02 1.212496512401849031e+02
3.300000000000000000e+01 1.011000000000000000e+03 1.061095102876424789e+02
3.400000000000000000e+01 1.066000000000000000e+03 9.248389753140509129e+01
3.500000000000000000e+01 1.122000000000000000e+03 8.037479696981608868e+01
3.600000000000000000e+01 1.179000000000000000e+03 6.986312148347496986e+01
3.700000000000000000e+01 1.237000000000000000e+03 6.087393290549516678e+01
3.800000000000000000e+01 1.296000000000000000e+03 5.329903959482908249e+01
3.900000000000000000e+01 1.356000000000000000e+03 4.705349998362362385e+01
4.000000000000000000e+01 1.417000000000000000e+03 4.189349134080111980e+01
4.100000000000000000e+01 1.479000000000000000e+03 3.766436371766030788e+01
4.200000000000000000e+01 1.543000000000000000e+03 3.378448438458144665e+01
4.300000000000000000e+01 1.608000000000000000e+03 3.098372795246541500e+01
4.400000000000000000e+01 1.674000000000000000e+03 2.855199323780834675e+01
4.500000000000000000e+01 1.741000000000000000e+03 2.651723281480371952e+01
4.600000000000000000e+01 1.809000000000000000e+03 2.473576298728585243e+01
4.700000000000000000e+01 1.878000000000000000e+03 2.313806489296257496e+01
4.800000000000000000e+01 1.948000000000000000e+03 2.165096792764961720e+01
4.900000000000000000e+01 2.019000000000000000e+03 2.030649342760443687e+01
5.000000000000000000e+01 2.091000000000000000e+03 1.902684262581169605e+01
5.100000000000000000e+01 2.164000000000000000e+03 1.786194671131670475e+01
5.200000000000000000e+01 2.238000000000000000e+03 1.669849672727286816e+01
5.300000000000000000e+01 2.313000000000000000e+03 1.567559456080198288e+01
5.400000000000000000e+01 2.389000000000000000e+03 1.468403504230082035e+01
5.500000000000000000e+01 2.465000000000000000e+03 1.392634437792003155e+01
5.600000000000000000e+01 2.542000000000000000e+03 1.300650189630687237e+01
5.700000000000000000e+01 2.620000000000000000e+03 1.212518957816064358e+01
5.800000000000000000e+01 2.699000000000000000e+03 1.127459106780588627e+01
5.900000000000000000e+01 2.779000000000000000e+03 1.047185588814318180e+01
6.000000000000000000e+01 2.860000000000000000e+03 9.750247852876782417e+00
6.100000000000000000e+01 2.942000000000000000e+03 9.136828131973743439e+00
6.200000000000000000e+01 3.025000000000000000e+03 8.512103077024221420e+00
6.300000000000000000e+01 3.108000000000000000e+03 8.110262827947735786e+00
6.400000000000000000e+01 3.192000000000000000e+03 7.627036783844232559e+00
6.500000000000000000e+01 3.277000000000000000e+03 7.232688924297690392e+00
6.600000000000000000e+01 3.364000000000000000e+03 6.762841457501053810e+00
6.700000000000000000e+01 3.451000000000000000e+03 6.545684656128287315e+00
6.800000000000000000e+01 3.540000000000000000e+03 6.166341597214341164e+00
6.900000000000000000e+01 3.630000000000000000e+03 5.883992977440357208e+00
7.000000000000000000e+01 3.721000000000000000e+03 5.621723527088761330e+00
7.100000000000000000e+01 3.812000000000000000e+03 5.478786941617727280e+00
7.200000000000000000e+01 3.904000000000000000e+03 5.250072425231337547e+00
7.300000000000000000e+01 3.997000000000000000e+03 5.021435216069221497e+00
7.400000000000000000e+01 4.091000000000000000e+03 4.793589608743786812e+00
7.500000000000000000e+01 4.185000000000000000e+03 4.678032256662845612e+00
7.600000000000000000e+01 4.280000000000000000e+03 4.460225366055965424e+00
7.700000000000000000e+01 4.376000000000000000e+03 4.286796579137444496e+00
7.800000000000000000e+01 4.473000000000000000e+03 4.091477492824196815e+00
7.900000000000000000e+01 4.570000000000000000e+03 3.996380629017949104e+00
8.000000000000000000e+01 4.668000000000000000e+03 3.817462449893355370e+00
8.100000000000000000e+01 4.767000000000000000e+03 3.656420234590768814e+00
8.200000000000000000e+01 4.867000000000000000e+03 3.502553364261984825e+00
8.300000000000000000e+01 4.967000000000000000e+03 3.410916568711400032e+00
8.400000000000000000e+01 5.068000000000000000e+03 3.268319142982363701e+00
8.500000000000000000e+01 5.170000000000000000e+03 3.144497703760862350e+00
8.600000000000000000e+01 5.273000000000000000e+03 3.043037032708525658e+00
8.700000000000000000e+01 5.377000000000000000e+03 2.922065464779734612e+00
8.800000000000000000e+01 5.481000000000000000e+03 2.863711727783083916e+00
8.900000000000000000e+01 5.587000000000000000e+03 2.750839596614241600e+00
9.000000000000000000e+01 5.694000000000000000e+03 2.683201091364026070e+00
9.100000000000000000e+01 5.802000000000000000e+03 2.602040274068713188e+00
9.200000000000000000e+01 5.911000000000000000e+03 2.525114474818110466e+00
9.300000000000000000e+01 6.021000000000000000e+03 2.451551426202058792e+00
9.400000000000000000e+01 6.132000000000000000e+03 2.367269840091466904e+00
9.500000000000000000e+01 6.244000000000000000e+03 2.281963003799319267e+00
9.600000000000000000e+01 6.356000000000000000e+03 2.258613409474492073e+00
9.700000000000000000e+01 6.469000000000000000e+03 2.177365509793162346e+00
9.800000000000000000e+01 6.583000000000000000e+03 2.108108414337038994e+00
9.900000000000000000e+01 6.697000000000000000e+03 2.082905629649758339e+00
1.000000000000000000e+02 6.812000000000000000e+03 2.007553445175290108e+00
1.010000000000000000e+02 6.927000000000000000e+03 1.990777162835001945e+00
1.020000000000000000e+02 7.043000000000000000e+03 1.917513899505138397e+00
1.030000000000000000e+02 7.160000000000000000e+03 1.849793275818228722e+00
1.040000000000000000e+02 7.277000000000000000e+03 1.832441158592700958e+00
1.050000000000000000e+02 7.395000000000000000e+03 1.765156589448451996e+00
1.060000000000000000e+02 7.513000000000000000e+03 1.747761053964495659e+00
1.070000000000000000e+02 7.632000000000000000e+03 1.684634389355778694e+00
1.080000000000000000e+02 7.751000000000000000e+03 1.669658709317445755e+00
1.090000000000000000e+02 7.871000000000000000e+03 1.618367996066808701e+00
1.100000000000000000e+02 7.992000000000000000e+03 1.568273577839136124e+00
1.110000000000000000e+02 8.113000000000000000e+03 1.557273304089903831e+00
1.120000000000000000e+02 8.235000000000000000e+03 1.519001480191946030e+00
1.130000000000000000e+02 8.358000000000000000e+03 1.487414345145225525e+00
1.140000000000000000e+02 8.482000000000000000e+03 1.453899489715695381e+00
1.150000000000000000e+02 8.607000000000000000e+03 1.419748952612280846e+00
1.160000000000000000e+02 8.733000000000000000e+03 1.394218945875763893e+00
1.170000000000000000e+02 8.860000000000000000e+03 1.365915855392813683e+00
1.180000000000000000e+02 8.988000000000000000e+03 1.330401981249451637e+00
1.190000000000000000e+02 9.116000000000000000e+03 1.322402974590659142e+00
1.200000000000000000e+02 9.245000000000000000e+03 1.288703709840774536e+00
1.210000000000000000e+02 9.375000000000000000e+03 1.253113521263003349e+00
1.220000000000000000e+02 9.505000000000000000e+03 1.246309699490666389e+00
1.230000000000000000e+02 9.636000000000000000e+03 1.208694916218519211e+00
1.240000000000000000e+02 9.768000000000000000e+03 1.172055775299668312e+00
1.250000000000000000e+02 9.900000000000000000e+03 1.165599595755338669e+00
1.260000000000000000e+02 1.003300000000000000e+04 1.131631264463067055e+00
1.270000000000000000e+02 1.016600000000000000e+04 1.129995239898562431e+00
1.280000000000000000e+02 1.030000000000000000e+04 1.101866863667964935e+00
1.290000000000000000e+02 1.043500000000000000e+04 1.066943282261490822e+00
1.300000000000000000e+02 1.057000000000000000e+04 1.063499821349978447e+00
1.310000000000000000e+02 1.070600000000000000e+04 1.029879013076424599e+00
1.320000000000000000e+02 1.084200000000000000e+04 1.022673275321722031e+00
1.330000000000000000e+02 1.097800000000000000e+04 1.020254239439964294e+00
1.340000000000000000e+02 1.111500000000000000e+04 9.897198025137186050e-01
1.350000000000000000e+02 1.125200000000000000e+04 9.863407481461763382e-01
1.360000000000000000e+02 1.139000000000000000e+04 9.612366463989019394e-01
1.370000000000000000e+02 1.152800000000000000e+04 9.594983402639627457e-01
1.380000000000000000e+02 1.166700000000000000e+04 9.390978049486875534e-01
1.390000000000000000e+02 1.180700000000000000e+04 9.200934991240501404e-01
1.400000000000000000e+02 1.194800000000000000e+04 9.049849752336740494e-01
1.410000000000000000e+02 1.209000000000000000e+04 8.864097837358713150e-01
1.420000000000000000e+02 1.223200000000000000e+04 8.839279264211654663e-01
1.430000000000000000e+02 1.237500000000000000e+04 8.646129351109266281e-01
1.440000000000000000e+02 1.251900000000000000e+04 8.478954304009675980e-01
1.450000000000000000e+02 1.266300000000000000e+04 8.433913886547088623e-01
1.460000000000000000e+02 1.280800000000000000e+04 8.280063960701227188e-01
1.470000000000000000e+02 1.295400000000000000e+04 8.203685171902179718e-01
1.480000000000000000e+02 1.310100000000000000e+04 7.988247368484735489e-01
1.490000000000000000e+02 1.324800000000000000e+04 7.957655023783445358e-01
1.500000000000000000e+02 1.339600000000000000e+04 7.772669214755296707e-01
1.510000000000000000e+02 1.354500000000000000e+04 7.616659849882125854e-01
1.520000000000000000e+02 1.369400000000000000e+04 7.631499189883470535e-01
1.530000000000000000e+02 1.384400000000000000e+04 7.454840783029794693e-01
1.540000000000000000e+02 1.399400000000000000e+04 7.443213462829589844e-01
1.550000000000000000e+02 1.414500000000000000e+04 7.269733678549528122e-01
1.560000000000000000e+02 1.429700000000000000e+04 7.111810687929391861e-01
1.570000000000000000e+02 1.444900000000000000e+04 7.115241978317499161e-01
1.580000000000000000e+02 1.460200000000000000e+04 7.001028005033731461e-01
1.590000000000000000e+02 1.475600000000000000e+04 6.887848060578107834e-01
1.600000000000000000e+02 1.491100000000000000e+04 6.846702471375465393e-01
1.610000000000000000e+02 1.506700000000000000e+04 6.700279098004102707e-01
1.620000000000000000e+02 1.522300000000000000e+04 6.691920924931764603e-01
1.630000000000000000e+02 1.538000000000000000e+04 6.512417588382959366e-01
1.640000000000000000e+02 1.553700000000000000e+04 6.513787396252155304e-01
1.650000000000000000e+02 1.569500000000000000e+04 6.299544516950845718e-01
1.660000000000000000e+02 1.585300000000000000e+04 6.312704626470804214e-01
1.670000000000000000e+02 1.601200000000000000e+04 6.130430679768323898e-01
1.680000000000000000e+02 1.617100000000000000e+04 6.151088085025548935e-01
1.690000000000000000e+02 1.633100000000000000e+04 5.990364756435155869e-01
1.700000000000000000e+02 1.649100000000000000e+04 6.002382580190896988e-01
1.710000000000000000e+02 1.665200000000000000e+04 5.843784287571907043e-01
1.720000000000000000e+02 1.681300000000000000e+04 5.852568801492452621e-01
1.730000000000000000e+02 1.697500000000000000e+04 5.704737734049558640e-01
1.740000000000000000e+02 1.713700000000000000e+04 5.707883704453706741e-01
1.750000000000000000e+02 1.730000000000000000e+04 5.578771438449621201e-01
1.760000000000000000e+02 1.746300000000000000e+04 5.582867749035358429e-01
1.770000000000000000e+02 1.762700000000000000e+04 5.480301175266504288e-01
1.780000000000000000e+02 1.779100000000000000e+04 5.461979005485773087e-01
1.790000000000000000e+02 1.795700000000000000e+04 5.407409798353910446e-01
1.800000000000000000e+02 1.812300000000000000e+04 5.358165875077247620e-01
1.810000000000000000e+02 1.829000000000000000e+04 5.231880508363246918e-01
1.820000000000000000e+02 1.845700000000000000e+04 5.213214177638292313e-01
1.830000000000000000e+02 1.862500000000000000e+04 5.133942607790231705e-01
1.840000000000000000e+02 1.879300000000000000e+04 5.112035404890775681e-01
1.850000000000000000e+02 1.896200000000000000e+04 5.057460609823465347e-01
1.860000000000000000e+02 1.913200000000000000e+04 4.971687402576208115e-01
1.870000000000000000e+02 1.930300000000000000e+04 4.906026590615510941e-01
1.880000000000000000e+02 1.947400000000000000e+04 4.892843700945377350e-01
1.890000000000000000e+02 1.964600000000000000e+04 4.810084793716669083e-01
1.900000000000000000e+02 1.981900000000000000e+04 4.728721473366022110e-01
1.910000000000000000e+02 1.999200000000000000e+04 4.728039782494306564e-01
1.920000000000000000e+02 2.016600000000000000e+04 4.649274982511997223e-01
1.930000000000000000e+02 2.034100000000000000e+04 4.582737125456333160e-01
1.940000000000000000e+02 2.051600000000000000e+04 4.580907151103019714e-01
1.950000000000000000e+02 2.069200000000000000e+04 4.499059785157442093e-01
1.960000000000000000e+02 2.086900000000000000e+04 4.401115421205759048e-01
1.970000000000000000e+02 2.104600000000000000e+04 4.384655859321355820e-01
1.980000000000000000e+02 2.122300000000000000e+04 4.400480892509222031e-01
1.990000000000000000e+02 2.140100000000000000e+04 4.270039256662130356e-01
2.000000000000000000e+02 2.157900000000000000e+04 4.277684688568115234e-01
2.010000000000000000e+02 2.175700000000000000e+04 4.264576509594917297e-01
2.020000000000000000e+02 2.193600000000000000e+04 4.154454115778207779e-01
2.030000000000000000e+02 2.211500000000000000e+04 4.146948363631963730e-01
2.040000000000000000e+02 2.229400000000000000e+04 4.146928936243057251e-01
2.050000000000000000e+02 2.247400000000000000e+04 4.045655429363250732e-01
2.060000000000000000e+02 2.265400000000000000e+04 4.046080410480499268e-01
2.070000000000000000e+02 2.283500000000000000e+04 3.961823116987943649e-01
2.080000000000000000e+02 2.301600000000000000e+04 3.962992187589406967e-01
2.090000000000000000e+02 2.319800000000000000e+04 3.880164604634046555e-01
2.100000000000000000e+02 2.338000000000000000e+04 3.882033731788396835e-01
2.110000000000000000e+02 2.356300000000000000e+04 3.808649480342864990e-01
2.120000000000000000e+02 2.374600000000000000e+04 3.807989750057458878e-01
2.130000000000000000e+02 2.393000000000000000e+04 3.739559855312108994e-01
2.140000000000000000e+02 2.411400000000000000e+04 3.735133986920118332e-01
2.150000000000000000e+02 2.429900000000000000e+04 3.683248590677976608e-01
2.160000000000000000e+02 2.448400000000000000e+04 3.683599624782800674e-01
2.170000000000000000e+02 2.467000000000000000e+04 3.643445465713739395e-01
2.180000000000000000e+02 2.485700000000000000e+04 3.609321247786283493e-01
2.190000000000000000e+02 2.504500000000000000e+04 3.571940083056688309e-01
2.200000000000000000e+02 2.523400000000000000e+04 3.526740539819002151e-01
2.210000000000000000e+02 2.542300000000000000e+04 3.530548047274351120e-01
2.220000000000000000e+02 2.561300000000000000e+04 3.493701498955488205e-01
2.230000000000000000e+02 2.580500000000000000e+04 3.445420805364847183e-01
2.240000000000000000e+02 2.599700000000000000e+04 3.434505481272935867e-01
2.250000000000000000e+02 2.619000000000000000e+04 3.392166215926408768e-01
2.260000000000000000e+02 2.638400000000000000e+04 3.364815358072519302e-01
2.270000000000000000e+02 2.657900000000000000e+04 3.307031076401472092e-01
2.280000000000000000e+02 2.677400000000000000e+04 3.315501529723405838e-01
2.290000000000000000e+02 2.697000000000000000e+04 3.258124161511659622e-01
2.300000000000000000e+02 2.716600000000000000e+04 3.259647246450185776e-01
2.310000000000000000e+02 2.736300000000000000e+04 3.197475466877222061e-01
2.320000000000000000e+02 2.756000000000000000e+04 3.201817441731691360e-01
2.330000000000000000e+02 2.775800000000000000e+04 3.149003144353628159e-01
2.340000000000000000e+02 2.795700000000000000e+04 3.102018702775239944e-01
2.350000000000000000e+02 2.815600000000000000e+04 3.099963758140802383e-01
2.360000000000000000e+02 2.835600000000000000e+04 3.037101551890373230e-01
2.370000000000000000e+02 2.855600000000000000e+04 3.037303816527128220e-01
2.380000000000000000e+02 2.875600000000000000e+04 3.035860825330018997e-01
2.390000000000000000e+02 2.895700000000000000e+04 2.968664523214101791e-01
2.400000000000000000e+02 2.915800000000000000e+04 2.966033946722745895e-01
2.410000000000000000e+02 2.936000000000000000e+04 2.890668679028749466e-01
2.420000000000000000e+02 2.956200000000000000e+04 2.886726800352334976e-01
2.430000000000000000e+02 2.976400000000000000e+04 2.890055570751428604e-01
2.440000000000000000e+02 2.996600000000000000e+04 2.888189014047384262e-01
2.450000000000000000e+02 3.016900000000000000e+04 2.814311273396015167e-01
2.460000000000000000e+02 3.037200000000000000e+04 2.823289800435304642e-01
2.470000000000000000e+02 3.057600000000000000e+04 2.775301504880189896e-01
2.480000000000000000e+02 3.078000000000000000e+04 2.777800168842077255e-01
2.490000000000000000e+02 3.098400000000000000e+04 2.773615289479494095e-01
2.500000000000000000e+02 3.118900000000000000e+04 2.694952022284269333e-01
2.510000000000000000e+02 3.139400000000000000e+04 2.696335799992084503e-01
2.520000000000000000e+02 3.159900000000000000e+04 2.698072679340839386e-01
2.530000000000000000e+02 3.180500000000000000e+04 2.613855767995119095e-01
2.540000000000000000e+02 3.201100000000000000e+04 2.617034036666154861e-01
2.550000000000000000e+02 3.221700000000000000e+04 2.615218032151460648e-01
2.560000000000000000e+02 3.242300000000000000e+04 2.615766692906618118e-01
2.570000000000000000e+02 3.263000000000000000e+04 2.534322123974561691e-01
2.580000000000000000e+02 3.283700000000000000e+04 2.536817882210016251e-01
2.590000000000000000e+02 3.304400000000000000e+04 2.532800100743770599e-01
2.600000000000000000e+02 3.325100000000000000e+04 2.535377554595470428e-01
2.610000000000000000e+02 3.345900000000000000e+04 2.469658460468053818e-01
2.620000000000000000e+02 3.366700000000000000e+04 2.473537176847457886e-01
2.630000000000000000e+02 3.387500000000000000e+04 2.470053005963563919e-01
2.640000000000000000e+02 3.408400000000000000e+04 2.422617692500352859e-01
2.650000000000000000e+02 3.429300000000000000e+04 2.422939576208591461e-01
2.660000000000000000e+02 3.450200000000000000e+04 2.421860750764608383e-01
2.670000000000000000e+02 3.471200000000000000e+04 2.381372954696416855e-01
2.680000000000000000e+02 3.492200000000000000e+04 2.378710489720106125e-01
2.690000000000000000e+02 3.513200000000000000e+04 2.379823550581932068e-01
2.700000000000000000e+02 3.534300000000000000e+04 2.338362168520689011e-01
2.710000000000000000e+02 3.555400000000000000e+04 2.339368183165788651e-01
2.720000000000000000e+02 3.576600000000000000e+04 2.296926397830247879e-01
2.730000000000000000e+02 3.597800000000000000e+04 2.300080638378858566e-01
2.740000000000000000e+02 3.619100000000000000e+04 2.255737688392400742e-01
2.750000000000000000e+02 3.640400000000000000e+04 2.260753046721220016e-01
2.760000000000000000e+02 3.661700000000000000e+04 2.254239339381456375e-01
2.770000000000000000e+02 3.683100000000000000e+04 2.227639611810445786e-01
2.780000000000000000e+02 3.704500000000000000e+04 2.218915391713380814e-01
2.790000000000000000e+02 3.726000000000000000e+04 2.195814549922943115e-01
2.800000000000000000e+02 3.747500000000000000e+04 2.188521642237901688e-01
2.810000000000000000e+02 3.769100000000000000e+04 2.171833273023366928e-01
2.820000000000000000e+02 3.790800000000000000e+04 2.149391733109951019e-01
2.830000000000000000e+02 3.812600000000000000e+04 2.132073715329170227e-01
2.840000000000000000e+02 3.834400000000000000e+04 2.128184139728546143e-01
2.850000000000000000e+02 3.856300000000000000e+04 2.114382330328226089e-01
2.860000000000000000e+02 3.878300000000000000e+04 2.096662390977144241e-01
2.870000000000000000e+02 3.900400000000000000e+04 2.080908920615911484e-01
2.880000000000000000e+02 3.922600000000000000e+04 2.062833979725837708e-01
2.890000000000000000e+02 3.944900000000000000e+04 2.042952552437782288e-01
2.900000000000000000e+02 3.967200000000000000e+04 2.043761406093835831e-01
2.910000000000000000e+02 3.989600000000000000e+04 2.024474386125802994e-01
2.920000000000000000e+02 4.012100000000000000e+04 2.008803021162748337e-01
2.930000000000000000e+02 4.034700000000000000e+04 1.989040393382310867e-01
2.940000000000000000e+02 4.057300000000000000e+04 1.990132164210081100e-01
2.950000000000000000e+02 4.080000000000000000e+04 1.973028089851140976e-01
2.960000000000000000e+02 4.102800000000000000e+04 1.955812741070985794e-01
2.970000000000000000e+02 4.125700000000000000e+04 1.936534270644187927e-01
2.980000000000000000e+02 4.148600000000000000e+04 1.935452017933130264e-01
2.990000000000000000e+02 4.171600000000000000e+04 1.909425687044858932e-01
3.000000000000000000e+02 4.194600000000000000e+04 1.909554656594991684e-01
3.010000000000000000e+02 4.217700000000000000e+04 1.882078591734170914e-01
3.020000000000000000e+02 4.240800000000000000e+04 1.881183199584484100e-01
3.030000000000000000e+02 4.264000000000000000e+04 1.853046584874391556e-01
3.040000000000000000e+02 4.287200000000000000e+04 1.852701548486948013e-01
3.050000000000000000e+02 4.310500000000000000e+04 1.828544456511735916e-01
3.060000000000000000e+02 4.333800000000000000e+04 1.838637553155422211e-01
3.070000000000000000e+02 4.357200000000000000e+04 1.806350667029619217e-01
3.080000000000000000e+02 4.380600000000000000e+04 1.803201623260974884e-01
3.090000000000000000e+02 4.404100000000000000e+04 1.766802817583084106e-01
3.100000000000000000e+02 4.427500000000000000e+04 1.790571194142103195e-01
3.110000000000000000e+02 4.451000000000000000e+04 1.770813371986150742e-01
3.120000000000000000e+02 4.474500000000000000e+04 1.766565479338169098e-01
3.130000000000000000e+02 4.498100000000000000e+04 1.732317302376031876e-01
3.140000000000000000e+02 4.521700000000000000e+04 1.725154202431440353e-01
3.150000000000000000e+02 4.545300000000000000e+04 1.710730940103530884e-01
3.160000000000000000e+02 4.569000000000000000e+04 1.684320624917745590e-01
3.170000000000000000e+02 4.592700000000000000e+04 1.691172476857900620e-01
3.180000000000000000e+02 4.616400000000000000e+04 1.683919224888086319e-01
3.190000000000000000e+02 4.640100000000000000e+04 1.670785602182149887e-01
3.200000000000000000e+02 4.663900000000000000e+04 1.646995320916175842e-01
3.210000000000000000e+02 4.687600000000000000e+04 1.670428495854139328e-01
3.220000000000000000e+02 4.711400000000000000e+04 1.647739578038454056e-01
3.230000000000000000e+02 4.735200000000000000e+04 1.631082557141780853e-01
3.240000000000000000e+02 4.759100000000000000e+04 1.608207020908594131e-01
3.250000000000000000e+02 4.783000000000000000e+04 1.593023836612701416e-01
3.260000000000000000e+02 4.806900000000000000e+04 1.606868095695972443e-01
3.270000000000000000e+02 4.830800000000000000e+04 1.592544652521610260e-01
3.280000000000000000e+02 4.854800000000000000e+04 1.569053605198860168e-01
3.290000000000000000e+02 4.878800000000000000e+04 1.557089108973741531e-01
3.300000000000000000e+02 4.902800000000000000e+04 1.567546594887971878e-01
3.310000000000000000e+02 4.926800000000000000e+04 1.556716654449701309e-01
3.320000000000000000e+02 4.950900000000000000e+04 1.532872263342142105e-01
3.330000000000000000e+02 4.975000000000000000e+04 1.542066819965839386e-01
3.340000000000000000e+02 4.999100000000000000e+04 1.533681619912385941e-01
3.350000000000000000e+02 5.023300000000000000e+04 1.512297336012125015e-01
3.360000000000000000e+02 5.047500000000000000e+04 1.496405582875013351e-01
3.370000000000000000e+02 5.071700000000000000e+04 1.511156167834997177e-01
3.380000000000000000e+02 5.095900000000000000e+04 1.497653536498546600e-01
3.390000000000000000e+02 5.120200000000000000e+04 1.488419305533170700e-01
3.400000000000000000e+02 5.144500000000000000e+04 1.473856493830680847e-01
3.410000000000000000e+02 5.168900000000000000e+04 1.462829541414976120e-01
3.420000000000000000e+02 5.193300000000000000e+04 1.452311631292104721e-01
3.430000000000000000e+02 5.217700000000000000e+04 1.460800226777791977e-01
3.440000000000000000e+02 5.242100000000000000e+04 1.450288984924554825e-01
3.450000000000000000e+02 5.266600000000000000e+04 1.446248814463615417e-01
3.460000000000000000e+02 5.291200000000000000e+04 1.429645679891109467e-01
3.470000000000000000e+02 5.315900000000000000e+04 1.426353882998228073e-01
3.480000000000000000e+02 5.340700000000000000e+04 1.416076291352510452e-01
3.490000000000000000e+02 5.365600000000000000e+04 1.408668290823698044e-01
3.500000000000000000e+02 5.390600000000000000e+04 1.404718514531850815e-01
3.510000000000000000e+02 5.415700000000000000e+04 1.398089770227670670e-01
3.520000000000000000e+02 5.441200000000000000e+04 1.383965816348791122e-01
3.530000000000000000e+02 5.466800000000000000e+04 1.373976599425077438e-01
3.540000000000000000e+02 5.492500000000000000e+04 1.364042367786169052e-01
3.550000000000000000e+02 5.518200000000000000e+04 1.364433970302343369e-01
3.560000000000000000e+02 5.544000000000000000e+04 1.344075463712215424e-01
3.570000000000000000e+02 5.569800000000000000e+04 1.346002630889415741e-01
3.580000000000000000e+02 5.595700000000000000e+04 1.322544310241937637e-01
3.590000000000000000e+02 5.621600000000000000e+04 1.324391551315784454e-01
3.600000000000000000e+02 5.647500000000000000e+04 1.322641111910343170e-01
3.610000000000000000e+02 5.673500000000000000e+04 1.301838699728250504e-01
3.620000000000000000e+02 5.699500000000000000e+04 1.300696078687906265e-01
3.630000000000000000e+02 5.725500000000000000e+04 1.301219444721937180e-01
3.640000000000000000e+02 5.751500000000000000e+04 1.300506796687841415e-01
3.650000000000000000e+02 5.777600000000000000e+04 1.279082316905260086e-01
3.660000000000000000e+02 5.803700000000000000e+04 1.279083825647830963e-01
3.670000000000000000e+02 5.829800000000000000e+04 1.279533300548791885e-01
3.680000000000000000e+02 5.856000000000000000e+04 1.255816016346216202e-01
3.690000000000000000e+02 5.882200000000000000e+04 1.256472878158092499e-01
3.700000000000000000e+02 5.908400000000000000e+04 1.255073975771665573e-01
3.710000000000000000e+02 5.934700000000000000e+04 1.243486385792493820e-01
3.720000000000000000e+02 5.961200000000000000e+04 1.232842300087213516e-01
3.730000000000000000e+02 5.987700000000000000e+04 1.219991613179445267e-01
3.740000000000000000e+02 6.014200000000000000e+04 1.221129056066274643e-01
3.750000000000000000e+02 6.040800000000000000e+04 1.192076411098241806e-01
3.760000000000000000e+02 6.067400000000000000e+04 1.191798038780689240e-01
3.770000000000000000e+02 6.094000000000000000e+04 1.190633233636617661e-01
3.780000000000000000e+02 6.120600000000000000e+04 1.188605260103940964e-01
3.790000000000000000e+02 6.147200000000000000e+04 1.189586762338876724e-01
3.800000000000000000e+02 6.173800000000000000e+04 1.188311334699392319e-01
3.810000000000000000e+02 6.200500000000000000e+04 1.152472961694002151e-01
3.820000000000000000e+02 6.227200000000000000e+04 1.151277516037225723e-01
3.830000000000000000e+02 6.253900000000000000e+04 1.152068395167589188e-01
3.840000000000000000e+02 6.280600000000000000e+04 1.151184476912021637e-01
3.850000000000000000e+02 6.307300000000000000e+04 1.152397021651268005e-01
3.860000000000000000e+02 6.334000000000000000e+04 1.151310391724109650e-01
3.870000000000000000e+02 6.360800000000000000e+04 1.121417991816997528e-01
3.880000000000000000e+02 6.387600000000000000e+04 1.120217870920896530e-01
3.890000000000000000e+02 6.414400000000000000e+04 1.121266130357980728e-01
3.900000000000000000e+02 6.441200000000000000e+04 1.120573412626981735e-01
3.910000000000000000e+02 6.468000000000000000e+04 1.121616531163454056e-01
3.920000000000000000e+02 6.494800000000000000e+04 1.120989341288805008e-01
3.930000000000000000e+02 6.521700000000000000e+04 1.101744752377271652e-01
3.940000000000000000e+02 6.548600000000000000e+04 1.100035551935434341e-01
3.950000000000000000e+02 6.575500000000000000e+04 1.101159844547510147e-01
3.960000000000000000e+02 6.602500000000000000e+04 1.085747610777616501e-01
3.970000000000000000e+02 6.629500000000000000e+04 1.085408646613359451e-01
3.980000000000000000e+02 6.656500000000000000e+04 1.086239423602819443e-01
3.990000000000000000e+02 6.683600000000000000e+04 1.075124219059944153e-01
4.000000000000000000e+02 6.710700000000000000e+04 1.074278037995100021e-01
4.010000000000000000e+02 6.737900000000000000e+04 1.058619674295186996e-01
4.020000000000000000e+02 6.765100000000000000e+04 1.058275271207094193e-01
4.030000000000000000e+02 6.792300000000000000e+04 1.058749500662088394e-01
4.040000000000000000e+02 6.819600000000000000e+04 1.038028951734304428e-01
4.050000000000000000e+02 6.846900000000000000e+04 1.038055922836065292e-01
4.060000000000000000e+02 6.874200000000000000e+04 1.036724429577589035e-01
4.070000000000000000e+02 6.901500000000000000e+04 1.038339715451002121e-01
4.080000000000000000e+02 6.928900000000000000e+04 1.019672602415084839e-01
4.090000000000000000e+02 6.956300000000000000e+04 1.020091567188501358e-01
4.100000000000000000e+02 6.983700000000000000e+04 1.018693931400775909e-01
4.110000000000000000e+02 7.011100000000000000e+04 1.020422708243131638e-01


==> data/TV_boat_L_1.000000e+00_mu_1.000000e-02_sigma_0.000000e+00_zeta_0.000000e+00_xi_poly2_maxiter_70000_inneriter_10000_no_mu_backtrack.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 5.928406053440928459e+08
1.000000000000000000e+00 5.000000000000000000e+00 2.414430826452566311e+06
2.000000000000000000e+00 1.100000000000000000e+01 7.010828299343474209e+05
3.000000000000000000e+00 1.900000000000000000e+01 3.170621539239194244e+05
4.000000000000000000e+00 2.900000000000000000e+01 1.725708852827418596e+05
5.000000000000000000e+00 4.300000000000000000e+01 9.993305950389616191e+04
6.000000000000000000e+00 6.200000000000000000e+01 5.803223834198154509e+04
7.000000000000000000e+00 8.700000000000000000e+01 3.310165644309855998e+04
8.000000000000000000e+00 9.900000000000000000e+01 4.012396674558147788e+04
9.000000000000000000e+00 1.150000000000000000e+02 2.715918774449639022e+04
1.000000000000000000e+01 1.350000000000000000e+02 1.792657930631190538e+04
1.100000000000000000e+01 1.590000000000000000e+02 1.165378364287503064e+04
1.200000000000000000e+01 1.870000000000000000e+02 7.499510046789422631e+03
1.300000000000000000e+01 2.200000000000000000e+02 4.731098352434113622e+03
1.400000000000000000e+01 2.580000000000000000e+02 2.927940868118777871e+03
1.500000000000000000e+01 3.030000000000000000e+02 1.787229545598849654e+03
1.600000000000000000e+01 3.560000000000000000e+02 1.094553501712158322e+03
1.700000000000000000e+01 4.160000000000000000e+02 6.854067445676773787e+02
1.800000000000000000e+01 4.490000000000000000e+02 8.269691711850464344e+02
1.900000000000000000e+01 4.860000000000000000e+02 6.112476968225091696e+02
2.000000000000000000e+01 5.280000000000000000e+02 4.642193706762045622e+02
2.100000000000000000e+01 5.760000000000000000e+02 3.649795416742563248e+02
2.200000000000000000e+01 6.300000000000000000e+02 2.958668053168803453e+02
2.300000000000000000e+01 6.900000000000000000e+02 2.466989423688501120e+02
2.400000000000000000e+01 7.580000000000000000e+02 2.082318322751671076e+02
2.500000000000000000e+01 8.340000000000000000e+02 1.759800999686121941e+02
2.600000000000000000e+01 8.760000000000000000e+02 2.007630027402192354e+02
2.700000000000000000e+01 9.230000000000000000e+02 1.790799550414085388e+02
2.800000000000000000e+01 9.760000000000000000e+02 1.576507042516022921e+02
2.900000000000000000e+01 1.034000000000000000e+03 1.371226514969021082e+02
3.000000000000000000e+01 1.099000000000000000e+03 1.168461004812270403e+02
3.100000000000000000e+01 1.172000000000000000e+03 9.731308277882635593e+01
3.200000000000000000e+01 1.252000000000000000e+03 7.932791883312165737e+01
3.300000000000000000e+01 1.341000000000000000e+03 6.321041055954992771e+01
3.400000000000000000e+01 1.439000000000000000e+03 4.963208053074777126e+01
3.500000000000000000e+01 1.494000000000000000e+03 6.103258272819221020e+01
3.600000000000000000e+01 1.554000000000000000e+03 5.172416893206536770e+01
3.700000000000000000e+01 1.622000000000000000e+03 4.318669583834707737e+01
3.800000000000000000e+01 1.697000000000000000e+03 3.615821837820112705e+01
3.900000000000000000e+01 1.779000000000000000e+03 3.036404828913509846e+01
4.000000000000000000e+01 1.870000000000000000e+03 2.563885824196040630e+01
4.100000000000000000e+01 1.970000000000000000e+03 2.185381940379738808e+01
4.200000000000000000e+01 2.027000000000000000e+03 2.858055039308965206e+01
4.300000000000000000e+01 2.089000000000000000e+03 2.568078138120472431e+01
4.400000000000000000e+01 2.158000000000000000e+03 2.283448017202317715e+01
4.500000000000000000e+01 2.234000000000000000e+03 2.037748969532549381e+01
4.600000000000000000e+01 2.317000000000000000e+03 1.813431463576853275e+01
4.700000000000000000e+01 2.408000000000000000e+03 1.621200715377926826e+01
4.800000000000000000e+01 2.508000000000000000e+03 1.449968877248466015e+01
4.900000000000000000e+01 2.618000000000000000e+03 1.280410958640277386e+01
5.000000000000000000e+01 2.738000000000000000e+03 1.126067666336894035e+01
5.100000000000000000e+01 2.871000000000000000e+03 9.794635174795985222e+00
5.200000000000000000e+01 2.947000000000000000e+03 1.334464532323181629e+01
5.300000000000000000e+01 3.029000000000000000e+03 1.205753576755523682e+01
5.400000000000000000e+01 3.119000000000000000e+03 1.072851815633475780e+01
5.500000000000000000e+01 3.218000000000000000e+03 9.416387284174561501e+00
5.600000000000000000e+01 3.326000000000000000e+03 8.211800398305058479e+00
5.700000000000000000e+01 3.444000000000000000e+03 7.148898521438241005e+00
5.800000000000000000e+01 3.575000000000000000e+03 6.129736764356493950e+00
5.900000000000000000e+01 3.649000000000000000e+03 9.398716634139418602e+00
6.000000000000000000e+01 3.730000000000000000e+03 8.195468006655573845e+00
6.100000000000000000e+01 3.819000000000000000e+03 7.282116640359163284e+00
6.200000000000000000e+01 3.916000000000000000e+03 6.497366957366466522e+00
6.300000000000000000e+01 4.021000000000000000e+03 5.734880922362208366e+00
6.400000000000000000e+01 4.137000000000000000e+03 5.044448843225836754e+00
6.500000000000000000e+01 4.265000000000000000e+03 4.450620541349053383e+00
6.600000000000000000e+01 4.404000000000000000e+03 3.958923904225230217e+00
6.700000000000000000e+01 4.556000000000000000e+03 3.538724804297089577e+00
6.800000000000000000e+01 4.642000000000000000e+03 5.747354669496417046e+00
6.900000000000000000e+01 4.737000000000000000e+03 5.073415970429778099e+00
7.000000000000000000e+01 4.839000000000000000e+03 4.582880116999149323e+00
7.100000000000000000e+01 4.951000000000000000e+03 4.127431945875287056e+00
7.200000000000000000e+01 5.075000000000000000e+03 3.627847639843821526e+00
7.300000000000000000e+01 5.209000000000000000e+03 3.269454518333077431e+00
7.400000000000000000e+01 5.286000000000000000e+03 5.512853110209107399e+00
7.500000000000000000e+01 5.369000000000000000e+03 4.983062949031591415e+00
7.600000000000000000e+01 5.461000000000000000e+03 4.373663375154137611e+00
7.700000000000000000e+01 5.560000000000000000e+03 3.937054336071014404e+00
7.800000000000000000e+01 5.668000000000000000e+03 3.531001856550574303e+00
7.900000000000000000e+01 5.786000000000000000e+03 3.169977596029639244e+00
8.000000000000000000e+01 5.915000000000000000e+03 2.800888674333691597e+00
8.100000000000000000e+01 6.055000000000000000e+03 2.479321362450718880e+00
8.200000000000000000e+01 6.208000000000000000e+03 2.192978531122207642e+00
8.300000000000000000e+01 6.375000000000000000e+03 1.939776711165904999e+00
8.400000000000000000e+01 6.558000000000000000e+03 1.731772312894463539e+00
8.500000000000000000e+01 6.661000000000000000e+03 3.063579464331269264e+00
8.600000000000000000e+01 6.775000000000000000e+03 2.717922363430261612e+00
8.700000000000000000e+01 6.898000000000000000e+03 2.450631255283951759e+00
8.800000000000000000e+01 7.032000000000000000e+03 2.176468944177031517e+00
8.900000000000000000e+01 7.177000000000000000e+03 1.930766807869076729e+00
9.000000000000000000e+01 7.336000000000000000e+03 1.728909241035580635e+00
9.100000000000000000e+01 7.428000000000000000e+03 3.135567786172032356e+00
9.200000000000000000e+01 7.527000000000000000e+03 2.808393822982907295e+00
9.300000000000000000e+01 7.635000000000000000e+03 2.546720685437321663e+00
9.400000000000000000e+01 7.753000000000000000e+03 2.260513722896575928e+00
9.500000000000000000e+01 7.881000000000000000e+03 2.034459875896573067e+00
9.600000000000000000e+01 8.019000000000000000e+03 1.804104799404740334e+00
9.700000000000000000e+01 8.170000000000000000e+03 1.627410087734460831e+00
9.800000000000000000e+01 8.333000000000000000e+03 1.440003797411918640e+00
9.900000000000000000e+01 8.514000000000000000e+03 1.277074811980128288e+00
1.000000000000000000e+02 8.708000000000000000e+03 1.147819729521870613e+00
1.010000000000000000e+02 8.821000000000000000e+03 2.131194205954670906e+00
1.020000000000000000e+02 8.943000000000000000e+03 1.904141603037714958e+00
1.030000000000000000e+02 9.075000000000000000e+03 1.691832244396209717e+00
1.040000000000000000e+02 9.217000000000000000e+03 1.517055157572031021e+00
1.050000000000000000e+02 9.373000000000000000e+03 1.336877530440688133e+00
1.060000000000000000e+02 9.541000000000000000e+03 1.215794779360294342e+00
1.070000000000000000e+02 9.724000000000000000e+03 1.089792940765619278e+00
1.080000000000000000e+02 9.831000000000000000e+03 2.064263593405485153e+00
1.090000000000000000e+02 9.947000000000000000e+03 1.818673335015773773e+00
1.100000000000000000e+02 1.007200000000000000e+04 1.641976939514279366e+00
1.110000000000000000e+02 1.020700000000000000e+04 1.457266950979828835e+00
1.120000000000000000e+02 1.035500000000000000e+04 1.322357861325144768e+00
1.130000000000000000e+02 1.051300000000000000e+04 1.180657483637332916e+00
1.140000000000000000e+02 1.068700000000000000e+04 1.052115846425294876e+00
1.150000000000000000e+02 1.087600000000000000e+04 9.394213017076253891e-01
1.160000000000000000e+02 1.108200000000000000e+04 8.422460965812206268e-01
1.170000000000000000e+02 1.120100000000000000e+04 1.595616163685917854e+00
1.180000000000000000e+02 1.132900000000000000e+04 1.446590993553400040e+00
1.190000000000000000e+02 1.146700000000000000e+04 1.302593505010008812e+00
1.200000000000000000e+02 1.161800000000000000e+04 1.151792939752340317e+00
1.210000000000000000e+02 1.177900000000000000e+04 1.044255824759602547e+00
1.220000000000000000e+02 1.195700000000000000e+04 9.298330675810575485e-01
1.230000000000000000e+02 1.215000000000000000e+04 8.288552518934011459e-01
1.240000000000000000e+02 1.236000000000000000e+04 7.446415387094020844e-01
1.250000000000000000e+02 1.248100000000000000e+04 1.423830762505531311e+00
1.260000000000000000e+02 1.261200000000000000e+04 1.279853394255042076e+00
1.270000000000000000e+02 1.275400000000000000e+04 1.158974943682551384e+00
1.280000000000000000e+02 1.290700000000000000e+04 1.033173976466059685e+00
1.290000000000000000e+02 1.307400000000000000e+04 9.364802706986665726e-01
1.300000000000000000e+02 1.325600000000000000e+04 8.265803884714841843e-01
1.310000000000000000e+02 1.345200000000000000e+04 7.472406476736068726e-01
1.320000000000000000e+02 1.366600000000000000e+04 6.633087433874607086e-01
1.330000000000000000e+02 1.378900000000000000e+04 1.301146434620022774e+00
1.340000000000000000e+02 1.392200000000000000e+04 1.167293077334761620e+00
1.350000000000000000e+02 1.406600000000000000e+04 1.044404761865735054e+00
1.360000000000000000e+02 1.422200000000000000e+04 9.361075852066278458e-01
1.370000000000000000e+02 1.439400000000000000e+04 8.270155508071184158e-01
1.380000000000000000e+02 1.457800000000000000e+04 7.486415039747953415e-01
1.390000000000000000e+02 1.477800000000000000e+04 6.661348622292280197e-01
1.400000000000000000e+02 1.499300000000000000e+04 6.060639787465333939e-01
1.410000000000000000e+02 1.511900000000000000e+04 1.181445764377713203e+00
1.420000000000000000e+02 1.525400000000000000e+04 1.060787575319409370e+00
1.430000000000000000e+02 1.540100000000000000e+04 9.344327114522457123e-01
1.440000000000000000e+02 1.555900000000000000e+04 8.552058283239603043e-01
1.450000000000000000e+02 1.573300000000000000e+04 7.533336225897073746e-01
1.460000000000000000e+02 1.591900000000000000e+04 6.894975695759057999e-01
1.470000000000000000e+02 1.612200000000000000e+04 6.144815627485513687e-01
1.480000000000000000e+02 1.634000000000000000e+04 5.499116145074367523e-01
1.490000000000000000e+02 1.657700000000000000e+04 4.962640609592199326e-01
1.500000000000000000e+02 1.671400000000000000e+04 9.700754266232252121e-01
1.510000000000000000e+02 1.686200000000000000e+04 8.808046039193868637e-01
1.520000000000000000e+02 1.702500000000000000e+04 7.790485452860593796e-01
1.530000000000000000e+02 1.720000000000000000e+04 7.018171232193708420e-01
1.540000000000000000e+02 1.739100000000000000e+04 6.212397795170545578e-01
1.550000000000000000e+02 1.759500000000000000e+04 5.655132364481687546e-01
1.560000000000000000e+02 1.781600000000000000e+04 5.060238447040319443e-01
1.570000000000000000e+02 1.794600000000000000e+04 9.831237513571977615e-01
1.580000000000000000e+02 1.808400000000000000e+04 8.989980593323707581e-01
1.590000000000000000e+02 1.823600000000000000e+04 8.076454009860754013e-01
1.600000000000000000e+02 1.839900000000000000e+04 7.271747048944234848e-01
1.610000000000000000e+02 1.857600000000000000e+04 6.538601480424404144e-01
1.620000000000000000e+02 1.876700000000000000e+04 5.873892698436975479e-01
1.630000000000000000e+02 1.897300000000000000e+04 5.211539864540100098e-01
1.640000000000000000e+02 1.919800000000000000e+04 4.667105022817850113e-01
1.650000000000000000e+02 1.944300000000000000e+04 4.193842466920614243e-01
1.660000000000000000e+02 1.958300000000000000e+04 8.289049286395311356e-01
1.670000000000000000e+02 1.973500000000000000e+04 7.554188296198844910e-01
1.680000000000000000e+02 1.990200000000000000e+04 6.663083564490079880e-01
1.690000000000000000e+02 2.008100000000000000e+04 6.056135147809982300e-01
1.700000000000000000e+02 2.027300000000000000e+04 5.432548541575670242e-01
1.710000000000000000e+02 2.048000000000000000e+04 4.889777991920709610e-01
1.720000000000000000e+02 2.070700000000000000e+04 4.404739551246166229e-01
1.730000000000000000e+02 2.095400000000000000e+04 3.920183777809143066e-01
1.740000000000000000e+02 2.109700000000000000e+04 7.766705062240362167e-01
1.750000000000000000e+02 2.125200000000000000e+04 6.956482846289873123e-01
1.760000000000000000e+02 2.141900000000000000e+04 6.329062115401029587e-01
1.770000000000000000e+02 2.159900000000000000e+04 5.672060679644346237e-01
1.780000000000000000e+02 2.179300000000000000e+04 5.033938940614461899e-01
1.790000000000000000e+02 2.200200000000000000e+04 4.570910427719354630e-01
1.800000000000000000e+02 2.223200000000000000e+04 4.066593814641237259e-01
1.810000000000000000e+02 2.248200000000000000e+04 3.677975926548242569e-01
1.820000000000000000e+02 2.275000000000000000e+04 3.321588579565286636e-01
1.830000000000000000e+02 2.290500000000000000e+04 6.522101964801549911e-01
1.840000000000000000e+02 2.307400000000000000e+04 5.901962835341691971e-01
1.850000000000000000e+02 2.325500000000000000e+04 5.340232178568840027e-01
1.860000000000000000e+02 2.345000000000000000e+04 4.727099686861038208e-01
1.870000000000000000e+02 2.366200000000000000e+04 4.273371417075395584e-01
1.880000000000000000e+02 2.389200000000000000e+04 3.851893898099660873e-01
1.890000000000000000e+02 2.414400000000000000e+04 3.424834422767162323e-01
1.900000000000000000e+02 2.428800000000000000e+04 6.916500292718410492e-01
1.910000000000000000e+02 2.444400000000000000e+04 6.229810249060392380e-01
1.920000000000000000e+02 2.461300000000000000e+04 5.605750065296888351e-01
1.930000000000000000e+02 2.479500000000000000e+04 4.958885274827480316e-01
1.940000000000000000e+02 2.499000000000000000e+04 4.521777760237455368e-01
1.950000000000000000e+02 2.520500000000000000e+04 4.060400482267141342e-01
1.960000000000000000e+02 2.543600000000000000e+04 3.641949687153100967e-01
1.970000000000000000e+02 2.568800000000000000e+04 3.237509112805128098e-01
1.980000000000000000e+02 2.583400000000000000e+04 6.447746995836496353e-01
1.990000000000000000e+02 2.599100000000000000e+04 5.815396979451179504e-01
2.000000000000000000e+02 2.616100000000000000e+04 5.294789467006921768e-01
2.010000000000000000e+02 2.634300000000000000e+04 4.767166133970022202e-01
2.020000000000000000e+02 2.653900000000000000e+04 4.289451707154512405e-01
2.030000000000000000e+02 2.675600000000000000e+04 3.837876338511705399e-01
2.040000000000000000e+02 2.698800000000000000e+04 3.440755251795053482e-01
2.050000000000000000e+02 2.724000000000000000e+04 3.087961282581090927e-01
2.060000000000000000e+02 2.738600000000000000e+04 6.182400975376367569e-01
2.070000000000000000e+02 2.754400000000000000e+04 5.554082114249467850e-01
2.080000000000000000e+02 2.771500000000000000e+04 4.997203480452299118e-01
2.090000000000000000e+02 2.789800000000000000e+04 4.495266433805227280e-01
2.100000000000000000e+02 2.809600000000000000e+04 4.055533800274133682e-01
2.110000000000000000e+02 2.831300000000000000e+04 3.664671499282121658e-01
2.120000000000000000e+02 2.854500000000000000e+04 3.294242043048143387e-01
2.130000000000000000e+02 2.879600000000000000e+04 2.953385468572378159e-01
2.140000000000000000e+02 2.906400000000000000e+04 2.663212325423955917e-01
2.150000000000000000e+02 2.922100000000000000e+04 5.238765683025121689e-01
2.160000000000000000e+02 2.939300000000000000e+04 4.761618897318840027e-01
2.170000000000000000e+02 2.957700000000000000e+04 4.239446818828582764e-01
2.180000000000000000e+02 2.977700000000000000e+04 3.857209328562021255e-01
2.190000000000000000e+02 2.999600000000000000e+04 3.435351345688104630e-01
2.200000000000000000e+02 3.022900000000000000e+04 3.115854803472757339e-01
2.210000000000000000e+02 3.048000000000000000e+04 2.783430870622396469e-01
2.220000000000000000e+02 3.075200000000000000e+04 2.522208001464605331e-01
2.230000000000000000e+02 3.104600000000000000e+04 2.268680073320865631e-01
2.240000000000000000e+02 3.121900000000000000e+04 4.567333050072193146e-01
2.250000000000000000e+02 3.140300000000000000e+04 4.056936372071504593e-01
2.260000000000000000e+02 3.160500000000000000e+04 3.691197279840707779e-01
2.270000000000000000e+02 3.182300000000000000e+04 3.321992661803960800e-01
2.280000000000000000e+02 3.205600000000000000e+04 2.970127891749143600e-01
2.290000000000000000e+02 3.230600000000000000e+04 2.691286411136388779e-01
2.300000000000000000e+02 3.257800000000000000e+04 2.421651612967252731e-01
2.310000000000000000e+02 3.287200000000000000e+04 2.158387228846549988e-01
2.320000000000000000e+02 3.304600000000000000e+04 4.281422384083271027e-01
2.330000000000000000e+02 3.323000000000000000e+04 3.904760051518678665e-01
2.340000000000000000e+02 3.343400000000000000e+04 3.495709132403135300e-01
2.350000000000000000e+02 3.365200000000000000e+04 3.151333313435316086e-01
2.360000000000000000e+02 3.388400000000000000e+04 2.880122307687997818e-01
2.370000000000000000e+02 3.413500000000000000e+04 2.561545670032501221e-01
2.380000000000000000e+02 3.440800000000000000e+04 2.333976272493600845e-01
2.390000000000000000e+02 3.470100000000000000e+04 2.088727857917547226e-01
2.400000000000000000e+02 3.487400000000000000e+04 4.200977925211191177e-01
2.410000000000000000e+02 3.505800000000000000e+04 3.770611304789781570e-01
2.420000000000000000e+02 3.526200000000000000e+04 3.357863519340753555e-01
2.430000000000000000e+02 3.547900000000000000e+04 3.054464440792798996e-01
2.440000000000000000e+02 3.571100000000000000e+04 2.726430743932723999e-01
2.450000000000000000e+02 3.596100000000000000e+04 2.477010283619165421e-01
2.460000000000000000e+02 3.623500000000000000e+04 2.225781064480543137e-01
2.470000000000000000e+02 3.652800000000000000e+04 1.998055670410394669e-01
2.480000000000000000e+02 3.670100000000000000e+04 4.041375871747732162e-01
2.490000000000000000e+02 3.688500000000000000e+04 3.643272370100021362e-01
2.500000000000000000e+02 3.708800000000000000e+04 3.265248332172632217e-01
2.510000000000000000e+02 3.730500000000000000e+04 2.894144617021083832e-01
2.520000000000000000e+02 3.753600000000000000e+04 2.632026858627796173e-01
2.530000000000000000e+02 3.778600000000000000e+04 2.370405476540327072e-01
2.540000000000000000e+02 3.805900000000000000e+04 2.159906029701232910e-01
2.550000000000000000e+02 3.835200000000000000e+04 1.933289226144552231e-01
2.560000000000000000e+02 3.852500000000000000e+04 3.892876412719488144e-01
2.570000000000000000e+02 3.871000000000000000e+04 3.507717382162809372e-01
2.580000000000000000e+02 3.891300000000000000e+04 3.109646793454885483e-01
2.590000000000000000e+02 3.912900000000000000e+04 2.804557085037231445e-01
2.600000000000000000e+02 3.936000000000000000e+04 2.550117913633584976e-01
2.610000000000000000e+02 3.960900000000000000e+04 2.312129642814397812e-01
2.620000000000000000e+02 3.988100000000000000e+04 2.087204251438379288e-01
2.630000000000000000e+02 4.017300000000000000e+04 1.874105911701917648e-01
2.640000000000000000e+02 4.034700000000000000e+04 3.699818439781665802e-01
2.650000000000000000e+02 4.053300000000000000e+04 3.350347392261028290e-01
2.660000000000000000e+02 4.073500000000000000e+04 3.040105588734149933e-01
2.670000000000000000e+02 4.095000000000000000e+04 2.717562858015298843e-01
2.680000000000000000e+02 4.118000000000000000e+04 2.464932221919298172e-01
2.690000000000000000e+02 4.143000000000000000e+04 2.230778317898511887e-01
2.700000000000000000e+02 4.170200000000000000e+04 1.989561710506677628e-01
2.710000000000000000e+02 4.199300000000000000e+04 1.811292879283428192e-01
2.720000000000000000e+02 4.216700000000000000e+04 3.579970784485340118e-01
2.730000000000000000e+02 4.235200000000000000e+04 3.274332042783498764e-01
2.740000000000000000e+02 4.255400000000000000e+04 2.883321028202772141e-01
2.750000000000000000e+02 4.276800000000000000e+04 2.665456794202327728e-01
2.760000000000000000e+02 4.299700000000000000e+04 2.376045081764459610e-01
2.770000000000000000e+02 4.324700000000000000e+04 2.158483434468507767e-01
2.780000000000000000e+02 4.351800000000000000e+04 1.927326340228319168e-01
2.790000000000000000e+02 4.380800000000000000e+04 1.758450940251350403e-01
2.800000000000000000e+02 4.412700000000000000e+04 1.577890329062938690e-01
2.810000000000000000e+02 4.431200000000000000e+04 3.158584330230951309e-01
2.820000000000000000e+02 4.451300000000000000e+04 2.821563538163900375e-01
2.830000000000000000e+02 4.472600000000000000e+04 2.576630432158708572e-01
2.840000000000000000e+02 4.495400000000000000e+04 2.316755522042512894e-01
2.850000000000000000e+02 4.520300000000000000e+04 2.103886101394891739e-01
2.860000000000000000e+02 4.547300000000000000e+04 1.871723476797342300e-01
2.870000000000000000e+02 4.576200000000000000e+04 1.694998703896999359e-01
2.880000000000000000e+02 4.608000000000000000e+04 1.542747188359498978e-01
2.890000000000000000e+02 4.626400000000000000e+04 3.080536331981420517e-01
2.900000000000000000e+02 4.646400000000000000e+04 2.765549775213003159e-01
2.910000000000000000e+02 4.667600000000000000e+04 2.475487608462572098e-01
2.920000000000000000e+02 4.690300000000000000e+04 2.263859864324331284e-01
2.930000000000000000e+02 4.715200000000000000e+04 2.014586906880140305e-01
2.940000000000000000e+02 4.742100000000000000e+04 1.837919857352972031e-01
2.950000000000000000e+02 4.770800000000000000e+04 1.662764456123113632e-01
2.960000000000000000e+02 4.802500000000000000e+04 1.489340253174304962e-01
2.970000000000000000e+02 4.836800000000000000e+04 1.350249778479337692e-01
2.980000000000000000e+02 4.856700000000000000e+04 2.695323247462511063e-01
2.990000000000000000e+02 4.877700000000000000e+04 2.441741060465574265e-01
3.000000000000000000e+02 4.900400000000000000e+04 2.201143298298120499e-01
3.010000000000000000e+02 4.925200000000000000e+04 1.958684083074331284e-01
3.020000000000000000e+02 4.952100000000000000e+04 1.763580050319433212e-01
3.030000000000000000e+02 4.980800000000000000e+04 1.602103840559720993e-01
3.040000000000000000e+02 5.012400000000000000e+04 1.436783317476511002e-01
3.050000000000000000e+02 5.046600000000000000e+04 1.306781172752380371e-01
3.060000000000000000e+02 5.066400000000000000e+04 2.622110527008771896e-01
3.070000000000000000e+02 5.087300000000000000e+04 2.372040916234254837e-01
3.080000000000000000e+02 5.110100000000000000e+04 2.136669270694255829e-01
3.090000000000000000e+02 5.134800000000000000e+04 1.900667641311883926e-01
3.100000000000000000e+02 5.161500000000000000e+04 1.742299031466245651e-01
3.110000000000000000e+02 5.190100000000000000e+04 1.567126642912626266e-01
3.120000000000000000e+02 5.221500000000000000e+04 1.415132600814104080e-01
3.130000000000000000e+02 5.255500000000000000e+04 1.278839353471994400e-01
3.140000000000000000e+02 5.275200000000000000e+04 2.534617371857166290e-01
3.150000000000000000e+02 5.296000000000000000e+04 2.309825681149959564e-01
3.160000000000000000e+02 5.318800000000000000e+04 2.091708295047283173e-01
3.170000000000000000e+02 5.343300000000000000e+04 1.884859111160039902e-01
3.180000000000000000e+02 5.369900000000000000e+04 1.685521807521581650e-01
3.190000000000000000e+02 5.398400000000000000e+04 1.531350016593933105e-01
3.200000000000000000e+02 5.429700000000000000e+04 1.366893053054809570e-01
3.210000000000000000e+02 5.464000000000000000e+04 1.233378257602453232e-01
3.220000000000000000e+02 5.483600000000000000e+04 2.464443277567625046e-01
3.230000000000000000e+02 5.504300000000000000e+04 2.256219033151865005e-01
3.240000000000000000e+02 5.527100000000000000e+04 2.039419319480657578e-01
3.250000000000000000e+02 5.551500000000000000e+04 1.829153392463922501e-01
3.260000000000000000e+02 5.577900000000000000e+04 1.666151713579893112e-01
3.270000000000000000e+02 5.606300000000000000e+04 1.503593418747186661e-01
3.280000000000000000e+02 5.637400000000000000e+04 1.353127937763929367e-01
3.290000000000000000e+02 5.671400000000000000e+04 1.211446709930896759e-01
3.300000000000000000e+02 5.707700000000000000e+04 1.093159485608339310e-01
3.310000000000000000e+02 5.728400000000000000e+04 2.182926107197999954e-01
3.320000000000000000e+02 5.751100000000000000e+04 1.998692397028207779e-01
3.330000000000000000e+02 5.775400000000000000e+04 1.780698522925376892e-01
3.340000000000000000e+02 5.801800000000000000e+04 1.609672103077173233e-01
3.350000000000000000e+02 5.830200000000000000e+04 1.467822175472974777e-01
3.360000000000000000e+02 5.861100000000000000e+04 1.327077895402908325e-01
3.370000000000000000e+02 5.894800000000000000e+04 1.184693668037652969e-01
3.380000000000000000e+02 5.930700000000000000e+04 1.078643295913934708e-01
3.390000000000000000e+02 5.951300000000000000e+04 2.141164001077413559e-01
3.400000000000000000e+02 5.973900000000000000e+04 1.950174253433942795e-01
3.410000000000000000e+02 5.998100000000000000e+04 1.749043408781290054e-01
3.420000000000000000e+02 6.024300000000000000e+04 1.584470570087432861e-01
3.430000000000000000e+02 6.052700000000000000e+04 1.439190525561571121e-01
3.440000000000000000e+02 6.083400000000000000e+04 1.295335479080677032e-01
3.450000000000000000e+02 6.116800000000000000e+04 1.160432249307632446e-01
3.460000000000000000e+02 6.152400000000000000e+04 1.050950139760971069e-01
3.470000000000000000e+02 6.172900000000000000e+04 2.105354797095060349e-01
3.480000000000000000e+02 6.195400000000000000e+04 1.904437355697154999e-01
3.490000000000000000e+02 6.219500000000000000e+04 1.701692752540111542e-01
3.500000000000000000e+02 6.245600000000000000e+04 1.546578425914049149e-01
3.510000000000000000e+02 6.273900000000000000e+04 1.404433604329824448e-01
3.520000000000000000e+02 6.304400000000000000e+04 1.263292562216520309e-01
3.530000000000000000e+02 6.337500000000000000e+04 1.143413837999105453e-01
3.540000000000000000e+02 6.372700000000000000e+04 1.035802457481622696e-01
3.550000000000000000e+02 6.393100000000000000e+04 2.070930525660514832e-01
3.560000000000000000e+02 6.415400000000000000e+04 1.875265594571828842e-01
3.570000000000000000e+02 6.439300000000000000e+04 1.695483904331922531e-01
3.580000000000000000e+02 6.465200000000000000e+04 1.534299887716770172e-01
3.590000000000000000e+02 6.493300000000000000e+04 1.378313582390546799e-01
3.600000000000000000e+02 6.523500000000000000e+04 1.249438505619764328e-01
3.610000000000000000e+02 6.556500000000000000e+04 1.126907337456941605e-01
3.620000000000000000e+02 6.591300000000000000e+04 1.022280436009168625e-01
3.630000000000000000e+02 6.611700000000000000e+04 2.019185777753591537e-01
3.640000000000000000e+02 6.633900000000000000e+04 1.838249694555997849e-01
3.650000000000000000e+02 6.657700000000000000e+04 1.655494011938571930e-01
3.660000000000000000e+02 6.683500000000000000e+04 1.504806037992238998e-01
3.670000000000000000e+02 6.711400000000000000e+04 1.345114279538393021e-01
3.680000000000000000e+02 6.741300000000000000e+04 1.230331081897020340e-01
3.690000000000000000e+02 6.774000000000000000e+04 1.111489124596118927e-01
3.700000000000000000e+02 6.808500000000000000e+04 9.981542639434337616e-02
3.710000000000000000e+02 6.846700000000000000e+04 9.064190648496150970e-02
3.720000000000000000e+02 6.868700000000000000e+04 1.812653709203004837e-01
3.730000000000000000e+02 6.892400000000000000e+04 1.609883811324834824e-01
3.740000000000000000e+02 6.918100000000000000e+04 1.475688870996236801e-01
3.750000000000000000e+02 6.945700000000000000e+04 1.337607037276029587e-01
3.760000000000000000e+02 6.975300000000000000e+04 1.204825844615697861e-01
3.770000000000000000e+02 7.007700000000000000e+04 1.090119592845439911e-01


==> data/TV_boat_L_1.000000e+00_mu_1.000000e-02_sigma_0.000000e+00_zeta_0.000000e+00_xi_poly3_maxiter_70000_inneriter_10000.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 5.928406053440928459e+08
1.000000000000000000e+00 6.000000000000000000e+00 2.413841026297105476e+06
2.000000000000000000e+00 1.400000000000000000e+01 7.794511128706950694e+05
3.000000000000000000e+00 2.500000000000000000e+01 3.692547349778208882e+05
4.000000000000000000e+00 4.000000000000000000e+01 2.133744446606114507e+05
5.000000000000000000e+00 6.000000000000000000e+01 1.352177118792366236e+05
6.000000000000000000e+00 8.500000000000000000e+01 8.897036086405999959e+04
7.000000000000000000e+00 1.150000000000000000e+02 5.942059454451315105e+04
8.000000000000000000e+00 1.520000000000000000e+02 3.993386586976237595e+04
9.000000000000000000e+00 1.940000000000000000e+02 2.703650128560699522e+04
1.000000000000000000e+01 2.430000000000000000e+02 1.839235797961615026e+04
1.100000000000000000e+01 2.980000000000000000e+02 1.261908065146580338e+04
1.200000000000000000e+01 3.590000000000000000e+02 8.768622960502281785e+03
1.300000000000000000e+01 4.280000000000000000e+02 6.112916005540639162e+03
1.400000000000000000e+01 5.030000000000000000e+02 4.279904598543420434e+03
1.500000000000000000e+01 5.840000000000000000e+02 3.011873376857489347e+03
1.600000000000000000e+01 6.710000000000000000e+02 2.120964607309550047e+03
1.700000000000000000e+01 7.640000000000000000e+02 1.503558462871238589e+03
1.800000000000000000e+01 8.620000000000000000e+02 1.065392666781321168e+03
1.900000000000000000e+01 9.660000000000000000e+02 7.593462128918617964e+02
2.000000000000000000e+01 1.076000000000000000e+03 5.421672875601798296e+02
2.100000000000000000e+01 1.190000000000000000e+03 3.874720262605696917e+02
2.200000000000000000e+01 1.310000000000000000e+03 2.790649364907294512e+02
2.300000000000000000e+01 1.438000000000000000e+03 2.025319764912128448e+02
2.400000000000000000e+01 1.571000000000000000e+03 1.481127556059509516e+02
2.500000000000000000e+01 1.708000000000000000e+03 1.091653626691550016e+02
2.600000000000000000e+01 1.850000000000000000e+03 8.120932526886463165e+01
2.700000000000000000e+01 1.998000000000000000e+03 6.117212911508977413e+01
2.800000000000000000e+01 2.151000000000000000e+03 4.653452803939580917e+01
2.900000000000000000e+01 2.308000000000000000e+03 3.579878975637257099e+01
3.000000000000000000e+01 2.468000000000000000e+03 2.784321738965809345e+01
3.100000000000000000e+01 2.634000000000000000e+03 2.183241331763565540e+01
3.200000000000000000e+01 2.807000000000000000e+03 1.725156522355973721e+01
3.300000000000000000e+01 2.984000000000000000e+03 1.371980319730937481e+01
3.400000000000000000e+01 3.166000000000000000e+03 1.096866264007985592e+01
3.500000000000000000e+01 3.353000000000000000e+03 8.808704914525151253e+00
3.600000000000000000e+01 3.546000000000000000e+03 7.083721542730927467e+00
3.700000000000000000e+01 3.744000000000000000e+03 5.698152104392647743e+00
3.800000000000000000e+01 3.946000000000000000e+03 4.584824835881590843e+00
3.900000000000000000e+01 4.151000000000000000e+03 3.692811315879225731e+00
4.000000000000000000e+01 4.360000000000000000e+03 2.970051374286413193e+00
4.100000000000000000e+01 4.573000000000000000e+03 2.394016681239008904e+00
4.200000000000000000e+01 4.790000000000000000e+03 1.933783704414963722e+00
4.300000000000000000e+01 5.012000000000000000e+03 1.569220701232552528e+00
4.400000000000000000e+01 5.243000000000000000e+03 1.274541541934013367e+00
4.500000000000000000e+01 5.478000000000000000e+03 1.039214460179209709e+00
4.600000000000000000e+01 5.716000000000000000e+03 8.487235363572835922e-01
4.700000000000000000e+01 5.957000000000000000e+03 6.942166984081268311e-01
4.800000000000000000e+01 6.201000000000000000e+03 5.731180571019649506e-01
4.900000000000000000e+01 6.459000000000000000e+03 4.735877458006143570e-01
5.000000000000000000e+01 6.723000000000000000e+03 3.937797006219625473e-01
5.100000000000000000e+01 6.988000000000000000e+03 3.308706618845462799e-01
5.200000000000000000e+01 7.256000000000000000e+03 2.787018511444330215e-01
5.300000000000000000e+01 7.527000000000000000e+03 2.354439999908208847e-01
5.400000000000000000e+01 7.800000000000000000e+03 2.035976257175207138e-01
5.500000000000000000e+01 8.077000000000000000e+03 1.770483329892158508e-01
5.600000000000000000e+01 8.367000000000000000e+03 1.541973929852247238e-01
5.700000000000000000e+01 8.660000000000000000e+03 1.366928387433290482e-01
5.800000000000000000e+01 8.957000000000000000e+03 1.221976298838853836e-01
5.900000000000000000e+01 9.257000000000000000e+03 1.093457508832216263e-01
6.000000000000000000e+01 9.561000000000000000e+03 9.958546422421932220e-02
6.100000000000000000e+01 9.873000000000000000e+03 8.980313502252101898e-02
6.200000000000000000e+01 1.018600000000000000e+04 8.349523507058620453e-02
6.300000000000000000e+01 1.050400000000000000e+04 7.725687138736248016e-02
6.400000000000000000e+01 1.083000000000000000e+04 7.128882594406604767e-02
6.500000000000000000e+01 1.115900000000000000e+04 6.680059805512428284e-02
6.600000000000000000e+01 1.149100000000000000e+04 6.266374699771404266e-02
6.700000000000000000e+01 1.182600000000000000e+04 5.921449139714241028e-02
6.800000000000000000e+01 1.216500000000000000e+04 5.566817708313465118e-02
6.900000000000000000e+01 1.251300000000000000e+04 5.294578149914741516e-02
7.000000000000000000e+01 1.286500000000000000e+04 5.024410597980022430e-02
7.100000000000000000e+01 1.322000000000000000e+04 4.771058447659015656e-02
7.200000000000000000e+01 1.357800000000000000e+04 4.556636884808540344e-02
7.300000000000000000e+01 1.394200000000000000e+04 4.334060288965702057e-02
7.400000000000000000e+01 1.431100000000000000e+04 4.138415493071079254e-02
7.500000000000000000e+01 1.468400000000000000e+04 3.958532214164733887e-02
7.600000000000000000e+01 1.506000000000000000e+04 3.799534775316715240e-02
7.700000000000000000e+01 1.544000000000000000e+04 3.615849837660789490e-02
7.800000000000000000e+01 1.582400000000000000e+04 3.498307429254055023e-02
7.900000000000000000e+01 1.622500000000000000e+04 3.339621052145957947e-02
8.000000000000000000e+01 1.662900000000000000e+04 3.210746683180332184e-02
8.100000000000000000e+01 1.703500000000000000e+04 3.112029470503330231e-02
8.200000000000000000e+01 1.744300000000000000e+04 2.986168488860130310e-02
8.300000000000000000e+01 1.785300000000000000e+04 2.870232798159122467e-02
8.400000000000000000e+01 1.826500000000000000e+04 2.763651683926582336e-02
8.500000000000000000e+01 1.867900000000000000e+04 2.655567228794097900e-02
8.600000000000000000e+01 1.909500000000000000e+04 2.561660669744014740e-02
8.700000000000000000e+01 1.951300000000000000e+04 2.481842599809169769e-02
8.800000000000000000e+01 1.993300000000000000e+04 2.417385578155517578e-02
8.900000000000000000e+01 2.036500000000000000e+04 2.345355972647666931e-02
9.000000000000000000e+01 2.080200000000000000e+04 2.251633442938327789e-02
9.100000000000000000e+01 2.124200000000000000e+04 2.172514982521533966e-02
9.200000000000000000e+01 2.168400000000000000e+04 2.116676233708858490e-02
9.300000000000000000e+01 2.212800000000000000e+04 2.044631540775299072e-02
9.400000000000000000e+01 2.257400000000000000e+04 1.978943310678005219e-02
9.500000000000000000e+01 2.302300000000000000e+04 1.909589581191539764e-02
9.600000000000000000e+01 2.347500000000000000e+04 1.856409199535846710e-02
9.700000000000000000e+01 2.395300000000000000e+04 1.792789436876773834e-02
9.800000000000000000e+01 2.443300000000000000e+04 1.740637980401515961e-02
9.900000000000000000e+01 2.491400000000000000e+04 1.705278083682060242e-02
1.000000000000000000e+02 2.539700000000000000e+04 1.637361757457256317e-02
1.010000000000000000e+02 2.588200000000000000e+04 1.581642590463161469e-02
1.020000000000000000e+02 2.636800000000000000e+04 1.554652489721775055e-02
1.030000000000000000e+02 2.685600000000000000e+04 1.505040191113948822e-02
1.040000000000000000e+02 2.734600000000000000e+04 1.462893746793270111e-02
1.050000000000000000e+02 2.783800000000000000e+04 1.428369991481304169e-02
1.060000000000000000e+02 2.833600000000000000e+04 1.386073790490627289e-02
1.070000000000000000e+02 2.884100000000000000e+04 1.346324943006038666e-02
1.080000000000000000e+02 2.935400000000000000e+04 1.312367059290409088e-02
1.090000000000000000e+02 2.988700000000000000e+04 1.276327483355998993e-02
1.100000000000000000e+02 3.042400000000000000e+04 1.239265874028205872e-02
1.110000000000000000e+02 3.096700000000000000e+04 1.193396188318729401e-02
1.120000000000000000e+02 3.150900000000000000e+04 1.171981729567050934e-02
1.130000000000000000e+02 3.205700000000000000e+04 1.142141409218311310e-02
1.140000000000000000e+02 3.260800000000000000e+04 1.114510186016559601e-02
1.150000000000000000e+02 3.316000000000000000e+04 1.087203994393348694e-02
1.160000000000000000e+02 3.371600000000000000e+04 1.054820232093334198e-02
1.170000000000000000e+02 3.430000000000000000e+04 1.025312580168247223e-02
1.180000000000000000e+02 3.488200000000000000e+04 1.005990803241729736e-02
1.190000000000000000e+02 3.548100000000000000e+04 9.820302948355674744e-03
1.200000000000000000e+02 3.608400000000000000e+04 9.435653686523437500e-03
1.210000000000000000e+02 3.668900000000000000e+04 9.297760203480720520e-03
1.220000000000000000e+02 3.729600000000000000e+04 8.973715826869010925e-03
1.230000000000000000e+02 3.790400000000000000e+04 8.809538558125495911e-03
1.240000000000000000e+02 3.851400000000000000e+04 8.599262684583663940e-03
1.250000000000000000e+02 3.912700000000000000e+04 8.359195664525032043e-03
1.260000000000000000e+02 3.974300000000000000e+04 8.217049762606620789e-03
1.270000000000000000e+02 4.036100000000000000e+04 8.064964786171913147e-03
1.280000000000000000e+02 4.098200000000000000e+04 7.767101749777793884e-03
1.290000000000000000e+02 4.160400000000000000e+04 7.595261558890342712e-03
1.300000000000000000e+02 4.222700000000000000e+04 7.455443963408470154e-03
1.310000000000000000e+02 4.285100000000000000e+04 7.344802841544151306e-03
1.320000000000000000e+02 4.349500000000000000e+04 7.093073800206184387e-03
1.330000000000000000e+02 4.413900000000000000e+04 7.009306922554969788e-03
1.340000000000000000e+02 4.479000000000000000e+04 6.823124364018440247e-03
1.350000000000000000e+02 4.543900000000000000e+04 6.657907739281654358e-03
1.360000000000000000e+02 4.609500000000000000e+04 6.549974903464317322e-03
1.370000000000000000e+02 4.675900000000000000e+04 6.400233134627342224e-03
1.380000000000000000e+02 4.742900000000000000e+04 6.244583055377006531e-03
1.390000000000000000e+02 4.810300000000000000e+04 6.138289347290992737e-03
1.400000000000000000e+02 4.878100000000000000e+04 5.996497347950935364e-03
1.410000000000000000e+02 4.946200000000000000e+04 5.820827558636665344e-03
1.420000000000000000e+02 5.014600000000000000e+04 5.720194429159164429e-03
1.430000000000000000e+02 5.083100000000000000e+04 5.582587793469429016e-03
1.440000000000000000e+02 5.151800000000000000e+04 5.451804026961326599e-03
1.450000000000000000e+02 5.220900000000000000e+04 5.328843370079994202e-03
1.460000000000000000e+02 5.290000000000000000e+04 5.280872806906700134e-03
1.470000000000000000e+02 5.359400000000000000e+04 5.114631727337837219e-03
1.480000000000000000e+02 5.429000000000000000e+04 5.056401714682579041e-03
1.490000000000000000e+02 5.499200000000000000e+04 4.966948181390762329e-03
1.500000000000000000e+02 5.570300000000000000e+04 4.856670275330543518e-03
1.510000000000000000e+02 5.641800000000000000e+04 4.759980365633964539e-03
1.520000000000000000e+02 5.713500000000000000e+04 4.670342430472373962e-03
1.530000000000000000e+02 5.785400000000000000e+04 4.554621875286102295e-03
1.540000000000000000e+02 5.857600000000000000e+04 4.481958225369453430e-03
1.550000000000000000e+02 5.930100000000000000e+04 4.394261166453361511e-03
1.560000000000000000e+02 6.003900000000000000e+04 4.313027486205101013e-03
1.570000000000000000e+02 6.077500000000000000e+04 4.232093691825866699e-03
1.580000000000000000e+02 6.152100000000000000e+04 4.144506528973579407e-03
1.590000000000000000e+02 6.229500000000000000e+04 3.989269956946372986e-03
1.600000000000000000e+02 6.306700000000000000e+04 3.976067528128623962e-03
1.610000000000000000e+02 6.384000000000000000e+04 3.897426649928092957e-03
1.620000000000000000e+02 6.462100000000000000e+04 3.834804520010948181e-03
1.630000000000000000e+02 6.540400000000000000e+04 3.771545365452766418e-03
1.640000000000000000e+02 6.619000000000000000e+04 3.650721162557601929e-03
1.650000000000000000e+02 6.697800000000000000e+04 3.569087013602256775e-03
1.660000000000000000e+02 6.776700000000000000e+04 3.539929166436195374e-03
1.670000000000000000e+02 6.855700000000000000e+04 3.478271886706352234e-03
1.680000000000000000e+02 6.934800000000000000e+04 3.429677337408065796e-03
1.690000000000000000e+02 7.014100000000000000e+04 3.332732245326042175e-03


==> data/TV_boat_L_1.000000e+00_mu_1.000000e-02_sigma_0.000000e+00_zeta_0.000000e+00_xi_poly3_maxiter_70000_inneriter_10000_backtrack.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 5.928406053440928459e+08
1.000000000000000000e+00 6.000000000000000000e+00 2.413841026297105476e+06
2.000000000000000000e+00 1.500000000000000000e+01 7.004887979196552187e+05
3.000000000000000000e+00 2.800000000000000000e+01 3.172663591545466334e+05
4.000000000000000000e+00 4.900000000000000000e+01 1.732418981533683836e+05
5.000000000000000000e+00 7.800000000000000000e+01 1.010076820426490158e+05
6.000000000000000000e+00 1.180000000000000000e+02 5.930569175146706402e+04
7.000000000000000000e+00 1.720000000000000000e+02 3.440924544394947588e+04
8.000000000000000000e+00 2.010000000000000000e+02 4.141429467749781907e+04
9.000000000000000000e+00 2.380000000000000000e+02 2.841723754158802330e+04
1.000000000000000000e+01 2.840000000000000000e+02 1.911222170007787645e+04
1.100000000000000000e+01 3.420000000000000000e+02 1.264468604988045990e+04
1.200000000000000000e+01 4.130000000000000000e+02 8.281430772380903363e+03
1.300000000000000000e+01 4.990000000000000000e+02 5.330531584098935127e+03
1.400000000000000000e+01 6.000000000000000000e+02 3.375261278396472335e+03
1.500000000000000000e+01 7.180000000000000000e+02 2.095387163875624537e+03
1.600000000000000000e+01 8.560000000000000000e+02 1.277224027406424284e+03
1.700000000000000000e+01 1.014000000000000000e+03 7.625762580335140228e+02
1.800000000000000000e+01 1.105000000000000000e+03 9.034912776108831167e+02
1.900000000000000000e+01 1.209000000000000000e+03 6.292253477368503809e+02
2.000000000000000000e+01 1.328000000000000000e+03 4.292116472665220499e+02
2.100000000000000000e+01 1.464000000000000000e+03 2.882569480668753386e+02
2.200000000000000000e+01 1.620000000000000000e+03 1.911307380553334951e+02
2.300000000000000000e+01 1.797000000000000000e+03 1.251638050843030214e+02
2.400000000000000000e+01 1.994000000000000000e+03 8.127525660581886768e+01
2.500000000000000000e+01 2.218000000000000000e+03 5.265013556368649006e+01
2.600000000000000000e+01 2.348000000000000000e+03 6.118534175120294094e+01
2.700000000000000000e+01 2.493000000000000000e+03 4.551569252647459507e+01
2.800000000000000000e+01 2.655000000000000000e+03 3.371536988206207752e+01
2.900000000000000000e+01 2.835000000000000000e+03 2.492822470515966415e+01
3.000000000000000000e+01 3.036000000000000000e+03 1.835166590474545956e+01
3.100000000000000000e+01 3.261000000000000000e+03 1.343143809773027897e+01
3.200000000000000000e+01 3.512000000000000000e+03 9.759591875597834587e+00
3.300000000000000000e+01 3.788000000000000000e+03 7.024497168138623238e+00
3.400000000000000000e+01 4.098000000000000000e+03 4.986683996394276619e+00
3.500000000000000000e+01 4.277000000000000000e+03 5.817278342321515083e+00
3.600000000000000000e+01 4.477000000000000000e+03 4.580262565985321999e+00
3.700000000000000000e+01 4.697000000000000000e+03 3.554416563361883163e+00
3.800000000000000000e+01 4.940000000000000000e+03 2.716898905113339424e+00
3.900000000000000000e+01 5.210000000000000000e+03 2.047930883243680000e+00
4.000000000000000000e+01 5.503000000000000000e+03 1.522518509998917580e+00
4.100000000000000000e+01 5.834000000000000000e+03 1.115413608029484749e+00
4.200000000000000000e+01 6.027000000000000000e+03 1.389732979238033295e+00
4.300000000000000000e+01 6.236000000000000000e+03 1.114044584333896637e+00
4.400000000000000000e+01 6.464000000000000000e+03 8.852257076650857925e-01
4.500000000000000000e+01 6.718000000000000000e+03 6.960066519677639008e-01
4.600000000000000000e+01 6.997000000000000000e+03 5.419997591525316238e-01
4.700000000000000000e+01 7.311000000000000000e+03 4.170656297355890274e-01
4.800000000000000000e+01 7.656000000000000000e+03 3.183983024209737778e-01
4.900000000000000000e+01 8.039000000000000000e+03 2.426248360425233841e-01
5.000000000000000000e+01 8.467000000000000000e+03 1.830716021358966827e-01
5.100000000000000000e+01 8.707000000000000000e+03 2.789735756814479828e-01
5.200000000000000000e+01 8.974000000000000000e+03 2.300253883004188538e-01
5.300000000000000000e+01 9.264000000000000000e+03 1.889017503708600998e-01
5.400000000000000000e+01 9.590000000000000000e+03 1.530563589185476303e-01
5.500000000000000000e+01 9.941000000000000000e+03 1.261989120393991470e-01
5.600000000000000000e+01 1.033100000000000000e+04 1.034341342747211456e-01
5.700000000000000000e+01 1.076100000000000000e+04 8.411969803273677826e-02
5.800000000000000000e+01 1.100400000000000000e+04 1.537764165550470352e-01
5.900000000000000000e+01 1.127400000000000000e+04 1.281317472457885742e-01
6.000000000000000000e+01 1.157400000000000000e+04 1.111816968768835068e-01
6.100000000000000000e+01 1.189800000000000000e+04 9.340764023363590240e-02
6.200000000000000000e+01 1.226000000000000000e+04 7.983298040926456451e-02
6.300000000000000000e+01 1.265000000000000000e+04 6.804112717509269714e-02
6.400000000000000000e+01 1.307300000000000000e+04 5.771932192146778107e-02
6.500000000000000000e+01 1.332300000000000000e+04 1.119782906025648117e-01
6.600000000000000000e+01 1.359600000000000000e+04 9.650252759456634521e-02
6.700000000000000000e+01 1.389300000000000000e+04 8.345637843012809753e-02
6.800000000000000000e+01 1.421800000000000000e+04 7.198764197528362274e-02
6.900000000000000000e+01 1.457700000000000000e+04 6.167013943195343018e-02
7.000000000000000000e+01 1.496600000000000000e+04 5.366291664540767670e-02
7.100000000000000000e+01 1.538400000000000000e+04 4.596223868429660797e-02
7.200000000000000000e+01 1.585800000000000000e+04 3.996482864022254944e-02
7.300000000000000000e+01 1.613200000000000000e+04 7.989628054201602936e-02
7.400000000000000000e+01 1.642800000000000000e+04 6.830484978854656219e-02
7.500000000000000000e+01 1.675000000000000000e+04 5.987571738660335541e-02
7.600000000000000000e+01 1.710400000000000000e+04 5.174949951469898224e-02
7.700000000000000000e+01 1.748400000000000000e+04 4.494060762226581573e-02
7.800000000000000000e+01 1.790500000000000000e+04 3.899754770100116730e-02
7.900000000000000000e+01 1.837000000000000000e+04 3.406170941889286041e-02
8.000000000000000000e+01 1.886900000000000000e+04 2.955789677798748016e-02
8.100000000000000000e+01 1.915900000000000000e+04 5.955869518220424652e-02
8.200000000000000000e+01 1.947500000000000000e+04 5.175703763961791992e-02
8.300000000000000000e+01 1.981800000000000000e+04 4.506807588040828705e-02
8.400000000000000000e+01 2.019300000000000000e+04 3.957754746079444885e-02
8.500000000000000000e+01 2.061100000000000000e+04 3.426502086222171783e-02
8.600000000000000000e+01 2.106000000000000000e+04 2.996839024126529694e-02
8.700000000000000000e+01 2.154600000000000000e+04 2.602933160960674286e-02
8.800000000000000000e+01 2.207600000000000000e+04 2.279419265687465668e-02
8.900000000000000000e+01 2.238600000000000000e+04 4.589578695595264435e-02
9.000000000000000000e+01 2.271700000000000000e+04 4.034919477999210358e-02
9.100000000000000000e+01 2.308300000000000000e+04 3.527586348354816437e-02
9.200000000000000000e+01 2.348900000000000000e+04 3.081230632960796356e-02
9.300000000000000000e+01 2.392100000000000000e+04 2.707400545477867126e-02
9.400000000000000000e+01 2.439400000000000000e+04 2.372838370501995087e-02
9.500000000000000000e+01 2.490200000000000000e+04 2.080568857491016388e-02
9.600000000000000000e+01 2.547200000000000000e+04 1.821699738502502441e-02
9.700000000000000000e+01 2.609000000000000000e+04 1.589755527675151825e-02
9.800000000000000000e+01 2.644600000000000000e+04 3.215148486196994781e-02
9.900000000000000000e+01 2.683400000000000000e+04 2.800654061138629913e-02
1.000000000000000000e+02 2.724800000000000000e+04 2.477255649864673615e-02
1.010000000000000000e+02 2.770100000000000000e+04 2.157570421695709229e-02
1.020000000000000000e+02 2.820500000000000000e+04 1.914836280047893524e-02
1.030000000000000000e+02 2.875400000000000000e+04 1.675687916576862335e-02
1.040000000000000000e+02 2.934500000000000000e+04 1.477121748030185699e-02
1.050000000000000000e+02 2.969200000000000000e+04 2.986045740544795990e-02
1.060000000000000000e+02 3.006500000000000000e+04 2.609216794371604919e-02
1.070000000000000000e+02 3.047200000000000000e+04 2.282889373600482941e-02
1.080000000000000000e+02 3.090700000000000000e+04 2.024067752063274384e-02
1.090000000000000000e+02 3.139300000000000000e+04 1.788187213242053986e-02
1.100000000000000000e+02 3.191500000000000000e+04 1.563019864261150360e-02
1.110000000000000000e+02 3.248200000000000000e+04 1.375500112771987915e-02
1.120000000000000000e+02 3.311500000000000000e+04 1.215717755258083344e-02
1.130000000000000000e+02 3.382400000000000000e+04 1.064047031104564667e-02
1.140000000000000000e+02 3.420800000000000000e+04 2.164583280682563782e-02
1.150000000000000000e+02 3.462000000000000000e+04 1.891128905117511749e-02
1.160000000000000000e+02 3.508800000000000000e+04 1.662960462272167206e-02
1.170000000000000000e+02 3.558100000000000000e+04 1.471684686839580536e-02
1.180000000000000000e+02 3.613500000000000000e+04 1.307514309883117676e-02
1.190000000000000000e+02 3.673900000000000000e+04 1.154045574367046356e-02
1.200000000000000000e+02 3.742600000000000000e+04 1.004952751100063324e-02
1.210000000000000000e+02 3.816100000000000000e+04 8.915549144148826599e-03
1.220000000000000000e+02 3.898100000000000000e+04 7.896380499005317688e-03
1.230000000000000000e+02 3.942500000000000000e+04 1.596136949956417084e-02
1.240000000000000000e+02 3.989700000000000000e+04 1.406759954988956451e-02
1.250000000000000000e+02 4.043400000000000000e+04 1.249614916741847992e-02
1.260000000000000000e+02 4.100100000000000000e+04 1.105096377432346344e-02
1.270000000000000000e+02 4.165700000000000000e+04 9.635465219616889954e-03
1.280000000000000000e+02 4.235100000000000000e+04 8.612589910626411438e-03
1.290000000000000000e+02 4.313500000000000000e+04 7.576977834105491638e-03
1.300000000000000000e+02 4.397800000000000000e+04 6.632706150412559509e-03
1.310000000000000000e+02 4.490000000000000000e+04 5.894588306546211243e-03
1.320000000000000000e+02 4.540000000000000000e+04 1.208331994712352753e-02
1.330000000000000000e+02 4.597000000000000000e+04 1.068000681698322296e-02
1.340000000000000000e+02 4.659300000000000000e+04 9.365735575556755066e-03
1.350000000000000000e+02 4.724900000000000000e+04 8.341440930962562561e-03
1.360000000000000000e+02 4.797200000000000000e+04 7.377017289400100708e-03
1.370000000000000000e+02 4.877200000000000000e+04 6.503853946924209595e-03
1.380000000000000000e+02 4.963100000000000000e+04 5.725832656025886536e-03
1.390000000000000000e+02 5.010700000000000000e+04 1.175107993185520172e-02
1.400000000000000000e+02 5.064700000000000000e+04 1.012058556079864502e-02
1.410000000000000000e+02 5.121500000000000000e+04 9.132936596870422363e-03
1.420000000000000000e+02 5.184200000000000000e+04 8.163493126630783081e-03
1.430000000000000000e+02 5.252300000000000000e+04 7.162401452660560608e-03
1.440000000000000000e+02 5.328100000000000000e+04 6.338072940707206726e-03
1.450000000000000000e+02 5.409800000000000000e+04 5.634889006614685059e-03
1.460000000000000000e+02 5.500400000000000000e+04 4.950683563947677612e-03
1.470000000000000000e+02 5.597300000000000000e+04 4.424702376127243042e-03
1.480000000000000000e+02 5.652300000000000000e+04 8.994484320282936096e-03
1.490000000000000000e+02 5.711600000000000000e+04 7.986582815647125244e-03
1.500000000000000000e+02 5.776100000000000000e+04 7.103418931365013123e-03
1.510000000000000000e+02 5.848000000000000000e+04 6.255758926272392273e-03
1.520000000000000000e+02 5.924300000000000000e+04 5.501730367541313171e-03
1.530000000000000000e+02 6.008400000000000000e+04 4.910536110401153564e-03
1.540000000000000000e+02 6.099900000000000000e+04 4.358557984232902527e-03
1.550000000000000000e+02 6.199400000000000000e+04 3.858165815472602844e-03
1.560000000000000000e+02 6.312500000000000000e+04 3.418533131480216980e-03
1.570000000000000000e+02 6.371900000000000000e+04 6.979262456297874451e-03
1.580000000000000000e+02 6.437400000000000000e+04 6.238084286451339722e-03
1.590000000000000000e+02 6.510300000000000000e+04 5.493700504302978516e-03
1.600000000000000000e+02 6.587800000000000000e+04 4.888253286480903625e-03
1.610000000000000000e+02 6.673200000000000000e+04 4.323357716202735901e-03
1.620000000000000000e+02 6.765600000000000000e+04 3.845747560262680054e-03
1.630000000000000000e+02 6.868600000000000000e+04 3.409687429666519165e-03
1.640000000000000000e+02 6.924900000000000000e+04 6.974896416068077087e-03
1.650000000000000000e+02 6.986200000000000000e+04 6.204819306731224060e-03
1.660000000000000000e+02 7.054300000000000000e+04 5.466289818286895752e-03


==> data/TV_boat_L_1.000000e+00_mu_1.000000e-02_sigma_0.000000e+00_zeta_0.000000e+00_xi_poly3_maxiter_70000_inneriter_10000_no_mu.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 5.928406053440928459e+08
1.000000000000000000e+00 6.000000000000000000e+00 2.413841026297107339e+06
2.000000000000000000e+00 1.400000000000000000e+01 7.794511128706969321e+05
3.000000000000000000e+00 2.500000000000000000e+01 3.685286390082184225e+05
4.000000000000000000e+00 4.000000000000000000e+01 2.122483131468761712e+05
5.000000000000000000e+00 6.000000000000000000e+01 1.338343566107843071e+05
6.000000000000000000e+00 8.500000000000000000e+01 8.739969852173887193e+04
7.000000000000000000e+00 1.140000000000000000e+02 5.775697397284395993e+04
8.000000000000000000e+00 1.510000000000000000e+02 3.827537677942216396e+04
9.000000000000000000e+00 1.930000000000000000e+02 2.550069376233592629e+04
1.000000000000000000e+01 2.420000000000000000e+02 1.704114744235761464e+04
1.100000000000000000e+01 2.980000000000000000e+02 1.151758214260451496e+04
1.200000000000000000e+01 3.600000000000000000e+02 7.897079495655372739e+03
1.300000000000000000e+01 4.290000000000000000e+02 5.430946963068097830e+03
1.400000000000000000e+01 5.050000000000000000e+02 3.745585377110168338e+03
1.500000000000000000e+01 5.860000000000000000e+02 2.595660984246060252e+03
1.600000000000000000e+01 6.740000000000000000e+02 1.819097679598256946e+03
1.700000000000000000e+01 7.680000000000000000e+02 1.297178991107270122e+03
1.800000000000000000e+01 8.670000000000000000e+02 9.473329435195773840e+02
1.900000000000000000e+01 9.730000000000000000e+02 7.077342892345041037e+02
2.000000000000000000e+01 1.085000000000000000e+03 5.473119531553238630e+02
2.100000000000000000e+01 1.201000000000000000e+03 4.395316230263561010e+02
2.200000000000000000e+01 1.323000000000000000e+03 3.662404968328773975e+02
2.300000000000000000e+01 1.451000000000000000e+03 3.138203692156821489e+02
2.400000000000000000e+01 1.584000000000000000e+03 2.752623044457286596e+02
2.500000000000000000e+01 1.722000000000000000e+03 2.448288600351661444e+02
2.600000000000000000e+01 1.866000000000000000e+03 2.190055261608213186e+02
2.700000000000000000e+01 2.014000000000000000e+03 1.962896957565099001e+02
2.800000000000000000e+01 2.166000000000000000e+03 1.756759162247180939e+02
2.900000000000000000e+01 2.322000000000000000e+03 1.566029983740299940e+02
3.000000000000000000e+01 2.482000000000000000e+03 1.387769794203341007e+02
3.100000000000000000e+01 2.648000000000000000e+03 1.220597429759800434e+02
3.200000000000000000e+01 2.819000000000000000e+03 1.065208118129521608e+02
3.300000000000000000e+01 2.996000000000000000e+03 9.226040428690612316e+01
3.400000000000000000e+01 3.181000000000000000e+03 7.937899816967546940e+01
3.500000000000000000e+01 3.369000000000000000e+03 6.797195274941623211e+01
3.600000000000000000e+01 3.565000000000000000e+03 5.807324057258665562e+01
3.700000000000000000e+01 3.766000000000000000e+03 4.963289088383316994e+01
3.800000000000000000e+01 3.971000000000000000e+03 4.256969868950545788e+01
3.900000000000000000e+01 4.178000000000000000e+03 3.673854482732713223e+01
4.000000000000000000e+01 4.386000000000000000e+03 3.198852000944316387e+01
4.100000000000000000e+01 4.600000000000000000e+03 2.814813822507858276e+01
4.200000000000000000e+01 4.819000000000000000e+03 2.505895051918923855e+01
4.300000000000000000e+01 5.048000000000000000e+03 2.254356288723647594e+01
4.400000000000000000e+01 5.281000000000000000e+03 2.046831391192972660e+01
4.500000000000000000e+01 5.516000000000000000e+03 1.872330595739185810e+01
4.600000000000000000e+01 5.755000000000000000e+03 1.722761589474976063e+01
4.700000000000000000e+01 5.997000000000000000e+03 1.591570444591343403e+01
4.800000000000000000e+01 6.244000000000000000e+03 1.473951963894069195e+01
4.900000000000000000e+01 6.501000000000000000e+03 1.366717146523296833e+01
5.000000000000000000e+01 6.762000000000000000e+03 1.267739499174058437e+01
5.100000000000000000e+01 7.030000000000000000e+03 1.175421015731990337e+01
5.200000000000000000e+01 7.301000000000000000e+03 1.088472451642155647e+01
5.300000000000000000e+01 7.575000000000000000e+03 1.006249884329736233e+01
5.400000000000000000e+01 7.852000000000000000e+03 9.278907319530844688e+00
5.500000000000000000e+01 8.138000000000000000e+03 8.529221579432487488e+00
5.600000000000000000e+01 8.426000000000000000e+03 7.813420958817005157e+00
5.700000000000000000e+01 8.718000000000000000e+03 7.131312252953648567e+00
5.800000000000000000e+01 9.010000000000000000e+03 6.486764220520853996e+00
5.900000000000000000e+01 9.306000000000000000e+03 5.885505074635148048e+00
6.000000000000000000e+01 9.606000000000000000e+03 5.331011457368731499e+00
6.100000000000000000e+01 9.925000000000000000e+03 4.827788179740309715e+00
6.200000000000000000e+01 1.024500000000000000e+04 4.378115816041827202e+00
6.300000000000000000e+01 1.056400000000000000e+04 3.982408534735441208e+00
6.400000000000000000e+01 1.088600000000000000e+04 3.638055970892310143e+00
6.500000000000000000e+01 1.121100000000000000e+04 3.340231148526072502e+00
6.600000000000000000e+01 1.154000000000000000e+04 3.082545975223183632e+00
6.700000000000000000e+01 1.187500000000000000e+04 2.860443850979208946e+00
6.800000000000000000e+01 1.221400000000000000e+04 2.666445745155215263e+00
6.900000000000000000e+01 1.256100000000000000e+04 2.495349710807204247e+00
7.000000000000000000e+01 1.291600000000000000e+04 2.341986324638128281e+00
7.100000000000000000e+01 1.326900000000000000e+04 2.202361790463328362e+00
7.200000000000000000e+01 1.362600000000000000e+04 2.073655234649777412e+00
7.300000000000000000e+01 1.398700000000000000e+04 1.953520109876990318e+00
7.400000000000000000e+01 1.435600000000000000e+04 1.840188136324286461e+00
7.500000000000000000e+01 1.472800000000000000e+04 1.732686879113316536e+00
7.600000000000000000e+01 1.510800000000000000e+04 1.629765814170241356e+00
7.700000000000000000e+01 1.549200000000000000e+04 1.530706459656357765e+00
7.800000000000000000e+01 1.588800000000000000e+04 1.436063719913363457e+00
7.900000000000000000e+01 1.628900000000000000e+04 1.344638967886567116e+00
8.000000000000000000e+01 1.669200000000000000e+04 1.256540652364492416e+00
8.100000000000000000e+01 1.709800000000000000e+04 1.171338455751538277e+00
8.200000000000000000e+01 1.750600000000000000e+04 1.090972850099205971e+00
8.300000000000000000e+01 1.791700000000000000e+04 1.014616416767239571e+00
8.400000000000000000e+01 1.832800000000000000e+04 9.427488837391138077e-01
8.500000000000000000e+01 1.874200000000000000e+04 8.759830202907323837e-01
8.600000000000000000e+01 1.915900000000000000e+04 8.140601720660924911e-01
8.700000000000000000e+01 1.957700000000000000e+04 7.577205281704664230e-01
8.800000000000000000e+01 1.999700000000000000e+04 7.068466003984212875e-01
8.900000000000000000e+01 2.042200000000000000e+04 6.612124331295490265e-01
9.000000000000000000e+01 2.085600000000000000e+04 6.204115916043519974e-01
9.100000000000000000e+01 2.129400000000000000e+04 5.843184795230627060e-01
9.200000000000000000e+01 2.173600000000000000e+04 5.520602185279130936e-01
9.300000000000000000e+01 2.217900000000000000e+04 5.235193725675344467e-01
9.400000000000000000e+01 2.262400000000000000e+04 4.975197706371545792e-01
9.500000000000000000e+01 2.307200000000000000e+04 4.735231194645166397e-01
9.600000000000000000e+01 2.353000000000000000e+04 4.512153025716543198e-01
9.700000000000000000e+01 2.400900000000000000e+04 4.297586735337972641e-01
9.800000000000000000e+01 2.448900000000000000e+04 4.088244810700416565e-01
9.900000000000000000e+01 2.497000000000000000e+04 3.883254751563072205e-01
1.000000000000000000e+02 2.545300000000000000e+04 3.680325578898191452e-01
1.010000000000000000e+02 2.594100000000000000e+04 3.477574493736028671e-01
1.020000000000000000e+02 2.643000000000000000e+04 3.280274923890829086e-01
1.030000000000000000e+02 2.692500000000000000e+04 3.088529352098703384e-01
1.040000000000000000e+02 2.743400000000000000e+04 2.904199101030826569e-01
1.050000000000000000e+02 2.792800000000000000e+04 2.729422599077224731e-01
1.060000000000000000e+02 2.844100000000000000e+04 2.565605491399765015e-01
1.070000000000000000e+02 2.895000000000000000e+04 2.415777463465929031e-01
1.080000000000000000e+02 2.947000000000000000e+04 2.279395069926977158e-01
1.090000000000000000e+02 2.999600000000000000e+04 2.156604286283254623e-01
1.100000000000000000e+02 3.052800000000000000e+04 2.046097423881292343e-01
1.110000000000000000e+02 3.106600000000000000e+04 1.946912799030542374e-01
1.120000000000000000e+02 3.161000000000000000e+04 1.855477672070264816e-01
1.130000000000000000e+02 3.215500000000000000e+04 1.772355102002620697e-01
1.140000000000000000e+02 3.270500000000000000e+04 1.694318149238824844e-01
1.150000000000000000e+02 3.325800000000000000e+04 1.618813294917345047e-01
1.160000000000000000e+02 3.381400000000000000e+04 1.545882020145654678e-01
1.170000000000000000e+02 3.439400000000000000e+04 1.473467443138360977e-01
1.180000000000000000e+02 3.497500000000000000e+04 1.400636956095695496e-01
1.190000000000000000e+02 3.555700000000000000e+04 1.330010872334241867e-01
1.200000000000000000e+02 3.614000000000000000e+04 1.262738313525915146e-01
1.210000000000000000e+02 3.674100000000000000e+04 1.194481533020734787e-01
1.220000000000000000e+02 3.734400000000000000e+04 1.131498776376247406e-01
1.230000000000000000e+02 3.794900000000000000e+04 1.070670243352651596e-01
1.240000000000000000e+02 3.855600000000000000e+04 1.014384981244802475e-01
1.250000000000000000e+02 3.916500000000000000e+04 9.620415978133678436e-02
1.260000000000000000e+02 3.977500000000000000e+04 9.158336929976940155e-02
1.270000000000000000e+02 4.038600000000000000e+04 8.735187165439128876e-02
1.280000000000000000e+02 4.100600000000000000e+04 8.355947397649288177e-02
1.290000000000000000e+02 4.162600000000000000e+04 8.004788123071193695e-02
1.300000000000000000e+02 4.224800000000000000e+04 7.695420272648334503e-02
1.310000000000000000e+02 4.288300000000000000e+04 7.410565577447414398e-02
1.320000000000000000e+02 4.352500000000000000e+04 7.138926349580287933e-02
1.330000000000000000e+02 4.417100000000000000e+04 6.869623623788356781e-02
1.340000000000000000e+02 4.481700000000000000e+04 6.615209765732288361e-02
1.350000000000000000e+02 4.546400000000000000e+04 6.356610730290412903e-02
1.360000000000000000e+02 4.613500000000000000e+04 6.089499779045581818e-02
1.370000000000000000e+02 4.680400000000000000e+04 5.827022902667522430e-02
1.380000000000000000e+02 4.747100000000000000e+04 5.574819818139076233e-02
1.390000000000000000e+02 4.813700000000000000e+04 5.311494879424571991e-02
1.400000000000000000e+02 4.881500000000000000e+04 5.043591558933258057e-02
1.410000000000000000e+02 4.949600000000000000e+04 4.792352952063083649e-02
1.420000000000000000e+02 5.018000000000000000e+04 4.538869671523571014e-02
1.430000000000000000e+02 5.086700000000000000e+04 4.298561252653598785e-02
1.440000000000000000e+02 5.155800000000000000e+04 4.075145535171031952e-02
1.450000000000000000e+02 5.225700000000000000e+04 3.856572881340980530e-02
1.460000000000000000e+02 5.295700000000000000e+04 3.680220060050487518e-02
1.470000000000000000e+02 5.367000000000000000e+04 3.511023521423339844e-02
1.480000000000000000e+02 5.438800000000000000e+04 3.354521282017230988e-02
1.490000000000000000e+02 5.508500000000000000e+04 3.226883523166179657e-02
1.500000000000000000e+02 5.579600000000000000e+04 3.115010634064674377e-02
1.510000000000000000e+02 5.651400000000000000e+04 3.018896095454692841e-02
1.520000000000000000e+02 5.723500000000000000e+04 2.931134216487407684e-02
1.530000000000000000e+02 5.795700000000000000e+04 2.856006659567356110e-02
1.540000000000000000e+02 5.868000000000000000e+04 2.781887352466583252e-02
1.550000000000000000e+02 5.940700000000000000e+04 2.713725902140140533e-02
1.560000000000000000e+02 6.013800000000000000e+04 2.646416053175926208e-02
1.570000000000000000e+02 6.087500000000000000e+04 2.572241984307765961e-02
1.580000000000000000e+02 6.161800000000000000e+04 2.490452863276004791e-02
1.590000000000000000e+02 6.236500000000000000e+04 2.406702190637588501e-02
1.600000000000000000e+02 6.312200000000000000e+04 2.311535738408565521e-02
1.610000000000000000e+02 6.388400000000000000e+04 2.210146002471446991e-02
1.620000000000000000e+02 6.464800000000000000e+04 2.104148827493190765e-02
1.630000000000000000e+02 6.541300000000000000e+04 1.998285017907619476e-02
1.640000000000000000e+02 6.618000000000000000e+04 1.888316497206687927e-02
1.650000000000000000e+02 6.695400000000000000e+04 1.785873249173164368e-02
1.660000000000000000e+02 6.773700000000000000e+04 1.683948189020156860e-02
1.670000000000000000e+02 6.852100000000000000e+04 1.593570411205291748e-02
1.680000000000000000e+02 6.933500000000000000e+04 1.510378345847129822e-02
1.690000000000000000e+02 7.014400000000000000e+04 1.439491473138332367e-02


==> data/TV_boat_L_1.000000e+00_mu_1.000000e-02_sigma_0.000000e+00_zeta_0.000000e+00_xi_poly3_maxiter_70000_inneriter_10000_no_mu_backtrack.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 5.928406053440928459e+08
1.000000000000000000e+00 6.000000000000000000e+00 2.413841026297107339e+06
2.000000000000000000e+00 1.500000000000000000e+01 7.004887979196514934e+05
3.000000000000000000e+00 2.800000000000000000e+01 3.166471681024376303e+05
4.000000000000000000e+00 4.900000000000000000e+01 1.722341992569025606e+05
5.000000000000000000e+00 7.800000000000000000e+01 9.972986870784498751e+04
6.000000000000000000e+00 1.170000000000000000e+02 5.787246926240995526e+04
7.000000000000000000e+00 1.700000000000000000e+02 3.299247877914272249e+04
8.000000000000000000e+00 1.980000000000000000e+02 3.993466281228326261e+04
9.000000000000000000e+00 2.350000000000000000e+02 2.698661116810888052e+04
1.000000000000000000e+01 2.810000000000000000e+02 1.780484642348438501e+04
1.100000000000000000e+01 3.390000000000000000e+02 1.155762674299068749e+04
1.200000000000000000e+01 4.110000000000000000e+02 7.420788538431748748e+03
1.300000000000000000e+01 4.970000000000000000e+02 4.666387425916269422e+03
1.400000000000000000e+01 5.990000000000000000e+02 2.876510476253926754e+03
1.500000000000000000e+01 7.180000000000000000e+02 1.747012748243287206e+03
1.600000000000000000e+01 8.560000000000000000e+02 1.062635977951809764e+03
1.700000000000000000e+01 1.017000000000000000e+03 6.597476572990417480e+02
1.800000000000000000e+01 1.109000000000000000e+03 7.765912874042987823e+02
1.900000000000000000e+01 1.215000000000000000e+03 5.704737559016793966e+02
2.000000000000000000e+01 1.335000000000000000e+03 4.304796043746173382e+02
2.100000000000000000e+01 1.474000000000000000e+03 3.361256758961826563e+02
2.200000000000000000e+01 1.631000000000000000e+03 2.719718058723956347e+02
2.300000000000000000e+01 1.811000000000000000e+03 2.265817558169364929e+02
2.400000000000000000e+01 2.012000000000000000e+03 1.915662119053304195e+02
2.500000000000000000e+01 2.235000000000000000e+03 1.620062927212566137e+02
2.600000000000000000e+01 2.366000000000000000e+03 1.739919239822775126e+02
2.700000000000000000e+01 2.513000000000000000e+03 1.561600829418748617e+02
2.800000000000000000e+01 2.673000000000000000e+03 1.383937597591429949e+02
2.900000000000000000e+01 2.852000000000000000e+03 1.205222260300070047e+02
3.000000000000000000e+01 3.053000000000000000e+03 1.027033365312963724e+02
3.100000000000000000e+01 3.276000000000000000e+03 8.539669406972825527e+01
3.200000000000000000e+01 3.527000000000000000e+03 6.917304360307753086e+01
3.300000000000000000e+01 3.810000000000000000e+03 5.462280521355569363e+01
3.400000000000000000e+01 4.124000000000000000e+03 4.223594869486987591e+01
3.500000000000000000e+01 4.301000000000000000e+03 4.650141799636185169e+01
3.600000000000000000e+01 4.501000000000000000e+03 3.897688841633498669e+01
3.700000000000000000e+01 4.720000000000000000e+03 3.243343153409659863e+01
3.800000000000000000e+01 4.962000000000000000e+03 2.692356903105974197e+01
3.900000000000000000e+01 5.233000000000000000e+03 2.241309357620775700e+01
4.000000000000000000e+01 5.527000000000000000e+03 1.880595456995069981e+01
4.100000000000000000e+01 5.856000000000000000e+03 1.594371852092444897e+01
4.200000000000000000e+01 6.049000000000000000e+03 1.709957092069089413e+01
4.300000000000000000e+01 6.257000000000000000e+03 1.545606208220124245e+01
4.400000000000000000e+01 6.487000000000000000e+03 1.402655319869518280e+01
4.500000000000000000e+01 6.741000000000000000e+03 1.275304969586431980e+01
4.600000000000000000e+01 7.023000000000000000e+03 1.159103513322770596e+01
4.700000000000000000e+01 7.338000000000000000e+03 1.050228612683713436e+01
4.800000000000000000e+01 7.683000000000000000e+03 9.460628144443035126e+00
4.900000000000000000e+01 8.065000000000000000e+03 8.445817662402987480e+00
5.000000000000000000e+01 8.489000000000000000e+03 7.448661817237734795e+00
5.100000000000000000e+01 8.956000000000000000e+03 6.466592503711581230e+00
5.200000000000000000e+01 9.468000000000000000e+03 5.512952176854014397e+00
5.300000000000000000e+01 9.759000000000000000e+03 5.926065374165773392e+00
5.400000000000000000e+01 1.008100000000000000e+04 5.305999062955379486e+00
5.500000000000000000e+01 1.042500000000000000e+04 4.689880678430199623e+00
5.600000000000000000e+01 1.081100000000000000e+04 4.090066939592361450e+00
5.700000000000000000e+01 1.103500000000000000e+04 4.375386524945497513e+00
5.800000000000000000e+01 1.127700000000000000e+04 3.979603463783860207e+00
5.900000000000000000e+01 1.154300000000000000e+04 3.593585606664419174e+00
6.000000000000000000e+01 1.184400000000000000e+04 3.226680481806397438e+00
6.100000000000000000e+01 1.216800000000000000e+04 2.885752694681286812e+00
6.200000000000000000e+01 1.253100000000000000e+04 2.574213044717907906e+00
6.300000000000000000e+01 1.292100000000000000e+04 2.296507576480507851e+00
6.400000000000000000e+01 1.334400000000000000e+04 2.049974108114838600e+00
6.500000000000000000e+01 1.382100000000000000e+04 1.834580304101109505e+00
6.600000000000000000e+01 1.435200000000000000e+04 1.643719475716352463e+00
6.700000000000000000e+01 1.493100000000000000e+04 1.472476748749613762e+00
6.800000000000000000e+01 1.557200000000000000e+04 1.315709775313735008e+00
6.900000000000000000e+01 1.593100000000000000e+04 1.407189371064305305e+00
7.000000000000000000e+01 1.631900000000000000e+04 1.311350373551249504e+00
7.100000000000000000e+01 1.673400000000000000e+04 1.215801158919930458e+00
7.200000000000000000e+01 1.720900000000000000e+04 1.120283840224146843e+00
7.300000000000000000e+01 1.772600000000000000e+04 1.023626858368515968e+00
7.400000000000000000e+01 1.828500000000000000e+04 9.258795995265245438e-01
7.500000000000000000e+01 1.861000000000000000e+04 9.917031805962324142e-01
7.600000000000000000e+01 1.896400000000000000e+04 9.255020674318075180e-01
7.700000000000000000e+01 1.934600000000000000e+04 8.574295919388532639e-01
7.800000000000000000e+01 1.976800000000000000e+04 7.878280226141214371e-01
7.900000000000000000e+01 2.023100000000000000e+04 7.177470047026872635e-01
8.000000000000000000e+01 2.073000000000000000e+04 6.482702326029539108e-01
8.100000000000000000e+01 2.128300000000000000e+04 5.805716942995786667e-01
8.200000000000000000e+01 2.187700000000000000e+04 5.160393249243497849e-01
8.300000000000000000e+01 2.254700000000000000e+04 4.565128330141305923e-01
8.400000000000000000e+01 2.327400000000000000e+04 4.027788285166025162e-01
8.500000000000000000e+01 2.408500000000000000e+04 3.558841478079557419e-01
8.600000000000000000e+01 2.453200000000000000e+04 3.878440931439399719e-01
8.700000000000000000e+01 2.501700000000000000e+04 3.581693023443222046e-01
8.800000000000000000e+01 2.554600000000000000e+04 3.312409445643424988e-01
8.900000000000000000e+01 2.612600000000000000e+04 3.062194827944040298e-01
9.000000000000000000e+01 2.645600000000000000e+04 3.357357364147901535e-01
9.100000000000000000e+01 2.682100000000000000e+04 3.172578644007444382e-01
9.200000000000000000e+01 2.722500000000000000e+04 3.005482200533151627e-01
9.300000000000000000e+01 2.765600000000000000e+04 2.836298104375600815e-01
9.400000000000000000e+01 2.812600000000000000e+04 2.668406609445810318e-01
9.500000000000000000e+01 2.863500000000000000e+04 2.494163811206817627e-01
9.600000000000000000e+01 2.921200000000000000e+04 2.314192559570074081e-01
9.700000000000000000e+01 2.983700000000000000e+04 2.130128927528858185e-01
9.800000000000000000e+01 3.052000000000000000e+04 1.941420491784811020e-01
9.900000000000000000e+01 3.128100000000000000e+04 1.751873139292001724e-01
1.000000000000000000e+02 3.214500000000000000e+04 1.566724870353937149e-01
1.010000000000000000e+02 3.307200000000000000e+04 1.395107433199882507e-01
1.020000000000000000e+02 3.356600000000000000e+04 1.552737969905138016e-01
1.030000000000000000e+02 3.411400000000000000e+04 1.432368736714124680e-01
1.040000000000000000e+02 3.470500000000000000e+04 1.322416756302118301e-01
1.050000000000000000e+02 3.535700000000000000e+04 1.220004614442586899e-01
1.060000000000000000e+02 3.610500000000000000e+04 1.124130282551050186e-01
1.070000000000000000e+02 3.692100000000000000e+04 1.034435462206602097e-01
1.080000000000000000e+02 3.735300000000000000e+04 1.168478783220052719e-01
1.090000000000000000e+02 3.783900000000000000e+04 1.097842622548341751e-01
1.100000000000000000e+02 3.836500000000000000e+04 1.031299624592065811e-01
1.110000000000000000e+02 3.893000000000000000e+04 9.663757681846618652e-02
1.120000000000000000e+02 3.956200000000000000e+04 9.005903825163841248e-02
1.130000000000000000e+02 4.027000000000000000e+04 8.318704366683959961e-02
1.140000000000000000e+02 4.104100000000000000e+04 7.662957720458507538e-02
1.150000000000000000e+02 4.187000000000000000e+04 6.987561844289302826e-02
1.160000000000000000e+02 4.279400000000000000e+04 6.325381062924861908e-02
1.170000000000000000e+02 4.380000000000000000e+04 5.691648460924625397e-02
1.180000000000000000e+02 4.435100000000000000e+04 6.572030298411846161e-02
1.190000000000000000e+02 4.495400000000000000e+04 6.079310923814773560e-02
1.200000000000000000e+02 4.562500000000000000e+04 5.630913190543651581e-02
1.210000000000000000e+02 4.635700000000000000e+04 5.210512503981590271e-02
1.220000000000000000e+02 4.715500000000000000e+04 4.833953641355037689e-02
1.230000000000000000e+02 4.803500000000000000e+04 4.473450593650341034e-02
1.240000000000000000e+02 4.899400000000000000e+04 4.143837653100490570e-02
1.250000000000000000e+02 4.952800000000000000e+04 4.887342080473899841e-02
1.260000000000000000e+02 5.009500000000000000e+04 4.599448852241039276e-02
1.270000000000000000e+02 5.075000000000000000e+04 4.328347556293010712e-02
1.280000000000000000e+02 5.145600000000000000e+04 4.044833593070507050e-02
1.290000000000000000e+02 5.222500000000000000e+04 3.795602172613143921e-02
1.300000000000000000e+02 5.305700000000000000e+04 3.523546084761619568e-02
1.310000000000000000e+02 5.395400000000000000e+04 3.246669284999370575e-02
1.320000000000000000e+02 5.494300000000000000e+04 2.969985827803611755e-02
1.330000000000000000e+02 5.602900000000000000e+04 2.681626565754413605e-02
1.340000000000000000e+02 5.721400000000000000e+04 2.399147115647792816e-02
1.350000000000000000e+02 5.787100000000000000e+04 2.910863049328327179e-02
1.360000000000000000e+02 5.860000000000000000e+04 2.668845094740390778e-02
1.370000000000000000e+02 5.938100000000000000e+04 2.443422935903072357e-02
1.380000000000000000e+02 6.023400000000000000e+04 2.228249423205852509e-02
1.390000000000000000e+02 6.118400000000000000e+04 2.033419348299503326e-02
1.400000000000000000e+02 6.170300000000000000e+04 2.612243220210075378e-02
1.410000000000000000e+02 6.227000000000000000e+04 2.404839731752872467e-02
1.420000000000000000e+02 6.290200000000000000e+04 2.244267426431179047e-02
1.430000000000000000e+02 6.359500000000000000e+04 2.088462747633457184e-02
1.440000000000000000e+02 6.434700000000000000e+04 1.948787458240985870e-02
1.450000000000000000e+02 6.515900000000000000e+04 1.822013594210147858e-02
1.460000000000000000e+02 6.604600000000000000e+04 1.711845025420188904e-02
1.470000000000000000e+02 6.701600000000000000e+04 1.606832630932331085e-02
1.480000000000000000e+02 6.807200000000000000e+04 1.510217040777206421e-02
1.490000000000000000e+02 6.927300000000000000e+04 1.410096697509288788e-02
1.500000000000000000e+02 7.057100000000000000e+04 1.304420642554759979e-02
1.510000000000000000e+02 7.126300000000000000e+04 1.655753329396247864e-02


==> data/TV_boat_L_1.000000e+00_mu_1.000000e-02_sigma_0.000000e+00_zeta_0.000000e+00_xi_poly4_maxiter_70000_inneriter_10000.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 5.928406053440928459e+08
1.000000000000000000e+00 7.000000000000000000e+00 2.413506982938304543e+06
2.000000000000000000e+00 1.900000000000000000e+01 7.791667357926908880e+05
3.000000000000000000e+00 3.900000000000000000e+01 3.691164019408840686e+05
4.000000000000000000e+00 6.700000000000000000e+01 2.132976215618271381e+05
5.000000000000000000e+00 1.060000000000000000e+02 1.351624739225152880e+05
6.000000000000000000e+00 1.570000000000000000e+02 8.893405628615804017e+04
7.000000000000000000e+00 2.220000000000000000e+02 5.939838219408504665e+04
8.000000000000000000e+00 3.010000000000000000e+02 3.991706485353596509e+04
9.000000000000000000e+00 3.950000000000000000e+02 2.702375437377765775e+04
1.000000000000000000e+01 5.070000000000000000e+02 1.838272206183522940e+04
1.100000000000000000e+01 6.340000000000000000e+02 1.261103720027580857e+04
1.200000000000000000e+01 7.800000000000000000e+02 8.762061713041737676e+03
1.300000000000000000e+01 9.420000000000000000e+02 6.107476879850029945e+03
1.400000000000000000e+01 1.124000000000000000e+03 4.275563934462144971e+03
1.500000000000000000e+01 1.321000000000000000e+03 3.008186025740578771e+03
1.600000000000000000e+01 1.536000000000000000e+03 2.117834206031635404e+03
1.700000000000000000e+01 1.774000000000000000e+03 1.500859179334715009e+03
1.800000000000000000e+01 2.028000000000000000e+03 1.063106971645727754e+03
1.900000000000000000e+01 2.298000000000000000e+03 7.573841362185776234e+02
2.000000000000000000e+01 2.589000000000000000e+03 5.404070561472326517e+02
2.100000000000000000e+01 2.892000000000000000e+03 3.859297021534293890e+02
2.200000000000000000e+01 3.219000000000000000e+03 2.777309763226658106e+02
2.300000000000000000e+01 3.568000000000000000e+03 2.013541353736072779e+02
2.400000000000000000e+01 3.933000000000000000e+03 1.470486639011651278e+02
2.500000000000000000e+01 4.310000000000000000e+03 1.082256748583167791e+02
2.600000000000000000e+01 4.708000000000000000e+03 8.038250058703124523e+01
2.700000000000000000e+01 5.119000000000000000e+03 6.041785708256065845e+01
2.800000000000000000e+01 5.545000000000000000e+03 4.586255893856287003e+01
2.900000000000000000e+01 5.995000000000000000e+03 3.519123063609004021e+01
3.000000000000000000e+01 6.471000000000000000e+03 2.728671544604003429e+01
3.100000000000000000e+01 6.955000000000000000e+03 2.132751866802573204e+01
3.200000000000000000e+01 7.479000000000000000e+03 1.678944680653512478e+01
3.300000000000000000e+01 8.029000000000000000e+03 1.329593072272837162e+01
3.400000000000000000e+01 8.587000000000000000e+03 1.058468422479927540e+01
3.500000000000000000e+01 9.157000000000000000e+03 8.453322177752852440e+00
3.600000000000000000e+01 9.757000000000000000e+03 6.757478324696421623e+00
3.700000000000000000e+01 1.036500000000000000e+04 5.398465534672141075e+00
3.800000000000000000e+01 1.099500000000000000e+04 4.306560255587100983e+00
3.900000000000000000e+01 1.164200000000000000e+04 3.431057160720229149e+00
4.000000000000000000e+01 1.230200000000000000e+04 2.730481853708624840e+00
4.100000000000000000e+01 1.298600000000000000e+04 2.171076947823166847e+00
4.200000000000000000e+01 1.368400000000000000e+04 1.725082816556096077e+00
4.300000000000000000e+01 1.440900000000000000e+04 1.372268572449684143e+00
4.400000000000000000e+01 1.515800000000000000e+04 1.091103155165910721e+00
4.500000000000000000e+01 1.592500000000000000e+04 8.666715659201145172e-01
4.600000000000000000e+01 1.670300000000000000e+04 6.874851807951927185e-01
4.700000000000000000e+01 1.752900000000000000e+04 5.445202905684709549e-01
4.800000000000000000e+01 1.836500000000000000e+04 4.306383747607469559e-01
4.900000000000000000e+01 1.923000000000000000e+04 3.400235902518033981e-01
5.000000000000000000e+01 2.010700000000000000e+04 2.680761869996786118e-01
5.100000000000000000e+01 2.101000000000000000e+04 2.111149393022060394e-01
5.200000000000000000e+01 2.192300000000000000e+04 1.661346051841974258e-01
5.300000000000000000e+01 2.284300000000000000e+04 1.307174786925315857e-01
5.400000000000000000e+01 2.383000000000000000e+04 1.028954181820154190e-01
5.500000000000000000e+01 2.482500000000000000e+04 8.107068203389644623e-02
5.600000000000000000e+01 2.582700000000000000e+04 6.398436240851879120e-02
5.700000000000000000e+01 2.687800000000000000e+04 5.058933421969413757e-02
5.800000000000000000e+01 2.793200000000000000e+04 4.009279422461986542e-02
5.900000000000000000e+01 2.903200000000000000e+04 3.183590434491634369e-02
6.000000000000000000e+01 3.020200000000000000e+04 2.533982507884502411e-02
6.100000000000000000e+01 3.140200000000000000e+04 2.021198347210884094e-02
6.200000000000000000e+01 3.260500000000000000e+04 1.615141145884990692e-02
6.300000000000000000e+01 3.381500000000000000e+04 1.294174045324325562e-02
6.400000000000000000e+01 3.504400000000000000e+04 1.038848422467708588e-02
6.500000000000000000e+01 3.627600000000000000e+04 8.369928225874900818e-03
6.600000000000000000e+01 3.752300000000000000e+04 6.760796532034873962e-03
6.700000000000000000e+01 3.880300000000000000e+04 5.483319982886314392e-03
6.800000000000000000e+01 4.008900000000000000e+04 4.462322220206260681e-03
6.900000000000000000e+01 4.138300000000000000e+04 3.645125776529312134e-03
7.000000000000000000e+01 4.277800000000000000e+04 2.991693094372749329e-03
7.100000000000000000e+01 4.418300000000000000e+04 2.466257661581039429e-03
7.200000000000000000e+01 4.559400000000000000e+04 2.041539177298545837e-03
7.300000000000000000e+01 4.701200000000000000e+04 1.698164269328117371e-03
7.400000000000000000e+01 4.843800000000000000e+04 1.419818028807640076e-03
7.500000000000000000e+01 4.995900000000000000e+04 1.193037256598472595e-03
7.600000000000000000e+01 5.150200000000000000e+04 1.004254445433616638e-03
7.700000000000000000e+01 5.305300000000000000e+04 8.526723831892013550e-04
7.800000000000000000e+01 5.461800000000000000e+04 7.271841168403625488e-04
7.900000000000000000e+01 5.621200000000000000e+04 6.219334900379180908e-04
8.000000000000000000e+01 5.787200000000000000e+04 5.349125713109970093e-04
8.100000000000000000e+01 5.953800000000000000e+04 4.610046744346618652e-04
8.200000000000000000e+01 6.121100000000000000e+04 4.028733819723129272e-04
8.300000000000000000e+01 6.306000000000000000e+04 3.483388572931289673e-04
8.400000000000000000e+01 6.492500000000000000e+04 3.071185201406478882e-04
8.500000000000000000e+01 6.686300000000000000e+04 2.673733979463577271e-04
8.600000000000000000e+01 6.880100000000000000e+04 2.408586442470550537e-04
8.700000000000000000e+01 7.073700000000000000e+04 2.109277993440628052e-04


==> data/TV_boat_L_1.000000e+00_mu_1.000000e-02_sigma_0.000000e+00_zeta_0.000000e+00_xi_poly4_maxiter_70000_inneriter_10000_backtrack.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 5.928406053440928459e+08
1.000000000000000000e+00 7.000000000000000000e+00 2.413506982938304543e+06
2.000000000000000000e+00 2.000000000000000000e+01 7.002338795220088214e+05
3.000000000000000000e+00 4.300000000000000000e+01 3.171486249878387898e+05
4.000000000000000000e+00 8.000000000000000000e+01 1.731797627172525972e+05
5.000000000000000000e+00 1.370000000000000000e+02 1.009700887696985155e+05
6.000000000000000000e+00 2.170000000000000000e+02 5.928394893689826131e+04
7.000000000000000000e+00 3.290000000000000000e+02 3.439476131023652852e+04
8.000000000000000000e+00 3.910000000000000000e+02 4.138770524847321212e+04
9.000000000000000000e+00 4.730000000000000000e+02 2.839820953392051160e+04
1.000000000000000000e+01 5.770000000000000000e+02 1.909941912204585969e+04
1.100000000000000000e+01 7.060000000000000000e+02 1.263589267246611416e+04
1.200000000000000000e+01 8.670000000000000000e+02 8.275147251911461353e+03
1.300000000000000000e+01 1.066000000000000000e+03 5.326107215806841850e+03
1.400000000000000000e+01 1.303000000000000000e+03 3.371904654799029231e+03
1.500000000000000000e+01 1.592000000000000000e+03 2.092796499801799655e+03
1.600000000000000000e+01 1.934000000000000000e+03 1.275268637834116817e+03
1.700000000000000000e+01 2.331000000000000000e+03 7.610865604132413864e+02
1.800000000000000000e+01 2.564000000000000000e+03 9.004271364156156778e+02
1.900000000000000000e+01 2.827000000000000000e+03 6.268743584174662828e+02
2.000000000000000000e+01 3.136000000000000000e+03 4.273694870006293058e+02
2.100000000000000000e+01 3.484000000000000000e+03 2.868195050694048405e+02
2.200000000000000000e+01 3.906000000000000000e+03 1.899933546558022499e+02
2.300000000000000000e+01 4.379000000000000000e+03 1.242784953098744154e+02
2.400000000000000000e+01 4.917000000000000000e+03 8.055831966362893581e+01
2.500000000000000000e+01 5.517000000000000000e+03 5.208201234415173531e+01
2.600000000000000000e+01 5.861000000000000000e+03 6.004918856360018253e+01
2.700000000000000000e+01 6.264000000000000000e+03 4.458029586263000965e+01
2.800000000000000000e+01 6.715000000000000000e+03 3.296496889181435108e+01
2.900000000000000000e+01 7.217000000000000000e+03 2.432249072752892971e+01
3.000000000000000000e+01 7.786000000000000000e+03 1.785421416163444519e+01
3.100000000000000000e+01 8.469000000000000000e+03 1.302152934111654758e+01
3.200000000000000000e+01 9.238000000000000000e+03 9.425393847748637199e+00
3.300000000000000000e+01 1.010000000000000000e+04 6.749209644272923470e+00
3.400000000000000000e+01 1.106800000000000000e+04 4.757943842560052872e+00
3.500000000000000000e+01 1.159800000000000000e+04 5.361726267263293266e+00
3.600000000000000000e+01 1.217500000000000000e+04 4.197693416848778725e+00
3.700000000000000000e+01 1.286200000000000000e+04 3.236365918070077896e+00
3.800000000000000000e+01 1.362100000000000000e+04 2.453730331733822823e+00
3.900000000000000000e+01 1.446800000000000000e+04 1.827203597873449326e+00
4.000000000000000000e+01 1.543300000000000000e+04 1.336718598380684853e+00
4.100000000000000000e+01 1.649200000000000000e+04 9.602495972067117691e-01
4.200000000000000000e+01 1.709800000000000000e+04 1.075189942494034767e+00
4.300000000000000000e+01 1.776200000000000000e+04 8.501807730644941330e-01
4.400000000000000000e+01 1.850100000000000000e+04 6.624322663992643356e-01
4.500000000000000000e+01 1.933500000000000000e+04 5.079062227159738541e-01
4.600000000000000000e+01 2.024700000000000000e+04 3.827188499271869659e-01
4.700000000000000000e+01 2.129700000000000000e+04 2.830528635531663895e-01
4.800000000000000000e+01 2.247700000000000000e+04 2.052016910165548325e-01
4.900000000000000000e+01 2.381000000000000000e+04 1.457365676760673523e-01
5.000000000000000000e+01 2.533500000000000000e+04 1.013775467872619629e-01
5.100000000000000000e+01 2.700500000000000000e+04 6.909874640405178070e-02
5.200000000000000000e+01 2.892600000000000000e+04 4.622369259595870972e-02
5.300000000000000000e+01 2.990900000000000000e+04 5.392346717417240143e-02
5.400000000000000000e+01 3.100300000000000000e+04 4.066163115203380585e-02
5.500000000000000000e+01 3.226200000000000000e+04 3.029210120439529419e-02
5.600000000000000000e+01 3.367900000000000000e+04 2.227998711168766022e-02
5.700000000000000000e+01 3.444400000000000000e+04 2.604241482913494110e-02
5.800000000000000000e+01 3.528300000000000000e+04 2.095208130776882172e-02
5.900000000000000000e+01 3.621300000000000000e+04 1.667277701199054718e-02
6.000000000000000000e+01 3.726000000000000000e+04 1.316649466753005981e-02
6.100000000000000000e+01 3.840900000000000000e+04 1.029558666050434113e-02
6.200000000000000000e+01 3.970200000000000000e+04 7.955092936754226685e-03
6.300000000000000000e+01 4.116100000000000000e+04 6.077716127038002014e-03
6.400000000000000000e+01 4.277700000000000000e+04 4.595218226313591003e-03
6.500000000000000000e+01 4.463400000000000000e+04 3.432806581258773804e-03
6.600000000000000000e+01 4.676600000000000000e+04 2.535017207264900208e-03
6.700000000000000000e+01 4.904900000000000000e+04 1.848628744482994080e-03
6.800000000000000000e+01 5.184900000000000000e+04 1.332690939307212830e-03
6.900000000000000000e+01 5.501200000000000000e+04 9.520966559648513794e-04
7.000000000000000000e+01 5.649000000000000000e+04 1.459147781133651733e-03
7.100000000000000000e+01 5.817300000000000000e+04 1.157114282250404358e-03
7.200000000000000000e+01 5.906500000000000000e+04 1.928428187966346741e-03
7.300000000000000000e+01 6.004000000000000000e+04 1.608958467841148376e-03
7.400000000000000000e+01 6.116900000000000000e+04 1.335259526968002319e-03
7.500000000000000000e+01 6.237800000000000000e+04 1.100244000554084778e-03
7.600000000000000000e+01 6.372500000000000000e+04 9.080804884433746338e-04
7.700000000000000000e+01 6.523500000000000000e+04 7.384400814771652222e-04
7.800000000000000000e+01 6.690300000000000000e+04 5.990806967020034790e-04
7.900000000000000000e+01 6.884100000000000000e+04 4.810187965631484985e-04
8.000000000000000000e+01 7.112400000000000000e+04 3.794338554143905640e-04


==> data/TV_boat_L_1.000000e+00_mu_1.000000e-02_sigma_0.000000e+00_zeta_0.000000e+00_xi_poly4_maxiter_70000_inneriter_10000_no_mu.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 5.928406053440928459e+08
1.000000000000000000e+00 7.000000000000000000e+00 2.413506982938304543e+06
2.000000000000000000e+00 1.900000000000000000e+01 7.791667357926908880e+05
3.000000000000000000e+00 3.800000000000000000e+01 3.683981904404647648e+05
4.000000000000000000e+00 6.600000000000000000e+01 2.121719556999187917e+05
5.000000000000000000e+00 1.050000000000000000e+02 1.337791982723288238e+05
6.000000000000000000e+00 1.560000000000000000e+02 8.736383013444393873e+04
7.000000000000000000e+00 2.210000000000000000e+02 5.773142891431227326e+04
8.000000000000000000e+00 3.010000000000000000e+02 3.825836164006963372e+04
9.000000000000000000e+00 3.950000000000000000e+02 2.548800987860001624e+04
1.000000000000000000e+01 5.070000000000000000e+02 1.703159770382009447e+04
1.100000000000000000e+01 6.350000000000000000e+02 1.150973672259040177e+04
1.200000000000000000e+01 7.830000000000000000e+02 7.890585714505985379e+03
1.300000000000000000e+01 9.470000000000000000e+02 5.425428800610825419e+03
1.400000000000000000e+01 1.132000000000000000e+03 3.741053525267168880e+03
1.500000000000000000e+01 1.336000000000000000e+03 2.591982970623299479e+03
1.600000000000000000e+01 1.549000000000000000e+03 1.815966989956796169e+03
1.700000000000000000e+01 1.791000000000000000e+03 1.294565788684412837e+03
1.800000000000000000e+01 2.046000000000000000e+03 9.451007879953831434e+02
1.900000000000000000e+01 2.318000000000000000e+03 7.058125401660799980e+02
2.000000000000000000e+01 2.612000000000000000e+03 5.456299319099634886e+02
2.100000000000000000e+01 2.926000000000000000e+03 4.380404242631047964e+02
2.200000000000000000e+01 3.257000000000000000e+03 3.649296912867575884e+02
2.300000000000000000e+01 3.603000000000000000e+03 3.126415187865495682e+02
2.400000000000000000e+01 3.966000000000000000e+03 2.742244954276829958e+02
2.500000000000000000e+01 4.363000000000000000e+03 2.439084409177303314e+02
2.600000000000000000e+01 4.773000000000000000e+03 2.181779036410152912e+02
2.700000000000000000e+01 5.191000000000000000e+03 1.955563646219670773e+02
2.800000000000000000e+01 5.640000000000000000e+03 1.750149535555392504e+02
2.900000000000000000e+01 6.108000000000000000e+03 1.559980725795030594e+02
3.000000000000000000e+01 6.595000000000000000e+03 1.382259897086769342e+02
3.100000000000000000e+01 7.099000000000000000e+03 1.215578595194965601e+02
3.200000000000000000e+01 7.626000000000000000e+03 1.060631480626761913e+02
3.300000000000000000e+01 8.160000000000000000e+03 9.183984133973717690e+01
3.400000000000000000e+01 8.712000000000000000e+03 7.899564005248248577e+01
3.500000000000000000e+01 9.307000000000000000e+03 6.761518263630568981e+01
3.600000000000000000e+01 9.909000000000000000e+03 5.774195690453052521e+01
3.700000000000000000e+01 1.053700000000000000e+04 4.933333079330623150e+01
3.800000000000000000e+01 1.116300000000000000e+04 4.228821667842566967e+01
3.900000000000000000e+01 1.181500000000000000e+04 3.647773543559014797e+01
4.000000000000000000e+01 1.247600000000000000e+04 3.174364636838436127e+01
4.100000000000000000e+01 1.317000000000000000e+04 2.792193257622420788e+01
4.200000000000000000e+01 1.389400000000000000e+04 2.484525398537516594e+01
4.300000000000000000e+01 1.462500000000000000e+04 2.234577832557260990e+01
4.400000000000000000e+01 1.538400000000000000e+04 2.028443651832640171e+01
4.500000000000000000e+01 1.615800000000000000e+04 1.855297388322651386e+01
4.600000000000000000e+01 1.694800000000000000e+04 1.706797307915985584e+01
4.700000000000000000e+01 1.773500000000000000e+04 1.576447510160505772e+01
4.800000000000000000e+01 1.856600000000000000e+04 1.459693181328475475e+01
4.900000000000000000e+01 1.942700000000000000e+04 1.353269675560295582e+01
5.000000000000000000e+01 2.030000000000000000e+04 1.255025800690054893e+01
5.100000000000000000e+01 2.119500000000000000e+04 1.163409077934920788e+01
5.200000000000000000e+01 2.211500000000000000e+04 1.077198048494756222e+01
5.300000000000000000e+01 2.305600000000000000e+04 9.954854939132928848e+00
5.400000000000000000e+01 2.404300000000000000e+04 9.176724027842283249e+00
5.500000000000000000e+01 2.502900000000000000e+04 8.432655831798911095e+00
5.600000000000000000e+01 2.604300000000000000e+04 7.721446873620152473e+00
5.700000000000000000e+01 2.710100000000000000e+04 7.044019589200615883e+00
5.800000000000000000e+01 2.816400000000000000e+04 6.403956862166523933e+00
5.900000000000000000e+01 2.923000000000000000e+04 5.806206699460744858e+00
6.000000000000000000e+01 3.030400000000000000e+04 5.255698690190911293e+00
6.100000000000000000e+01 3.138700000000000000e+04 4.756390089169144630e+00
6.200000000000000000e+01 3.247000000000000000e+04 4.310519017279148102e+00
6.300000000000000000e+01 3.367500000000000000e+04 3.917937045916914940e+00
6.400000000000000000e+01 3.488400000000000000e+04 3.576153436675667763e+00
6.500000000000000000e+01 3.612600000000000000e+04 3.280781174078583717e+00
6.600000000000000000e+01 3.738900000000000000e+04 3.026188673451542854e+00
6.700000000000000000e+01 3.871700000000000000e+04 2.806147972121834755e+00
6.800000000000000000e+01 4.005500000000000000e+04 2.614496665075421333e+00
6.900000000000000000e+01 4.140200000000000000e+04 2.445475628599524498e+00
7.000000000000000000e+01 4.277000000000000000e+04 2.294139219447970390e+00
7.100000000000000000e+01 4.414600000000000000e+04 2.156562713906168938e+00
7.200000000000000000e+01 4.555900000000000000e+04 2.029667412862181664e+00
7.300000000000000000e+01 4.697800000000000000e+04 1.911283021792769432e+00
7.400000000000000000e+01 4.839500000000000000e+04 1.799674907699227333e+00
7.500000000000000000e+01 4.982400000000000000e+04 1.693615892902016640e+00
7.600000000000000000e+01 5.125600000000000000e+04 1.592257095500826836e+00
7.700000000000000000e+01 5.282800000000000000e+04 1.494958147406578064e+00
7.800000000000000000e+01 5.441400000000000000e+04 1.401306733489036560e+00
7.900000000000000000e+01 5.600800000000000000e+04 1.311081947758793831e+00
8.000000000000000000e+01 5.767800000000000000e+04 1.224252361804246902e+00
8.100000000000000000e+01 5.953100000000000000e+04 1.140936499461531639e+00
8.200000000000000000e+01 6.135300000000000000e+04 1.061379006132483482e+00
8.300000000000000000e+01 6.320100000000000000e+04 9.859515689313411713e-01
8.400000000000000000e+01 6.503300000000000000e+04 9.150582309812307358e-01
8.500000000000000000e+01 6.687300000000000000e+04 8.490488361567258835e-01
8.600000000000000000e+01 6.871300000000000000e+04 7.882146369665861130e-01
8.700000000000000000e+01 7.055400000000000000e+04 7.327134814113378525e-01


==> data/TV_boat_L_1.000000e+00_mu_1.000000e-02_sigma_0.000000e+00_zeta_0.000000e+00_xi_poly4_maxiter_70000_inneriter_10000_no_mu_backtrack.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 5.928406053440928459e+08
1.000000000000000000e+00 7.000000000000000000e+00 2.413506982938304543e+06
2.000000000000000000e+00 2.000000000000000000e+01 7.002338795220125467e+05
3.000000000000000000e+00 4.300000000000000000e+01 3.165293641155045480e+05
4.000000000000000000e+00 8.000000000000000000e+01 1.721725346309617162e+05
5.000000000000000000e+00 1.360000000000000000e+02 9.969245476786606014e+04
6.000000000000000000e+00 2.160000000000000000e+02 5.784848477445729077e+04
7.000000000000000000e+00 3.270000000000000000e+02 3.297742373794876039e+04
8.000000000000000000e+00 3.880000000000000000e+02 3.990441575212404132e+04
9.000000000000000000e+00 4.690000000000000000e+02 2.696737695830501616e+04
1.000000000000000000e+01 5.730000000000000000e+02 1.779178150179423392e+04
1.100000000000000000e+01 7.040000000000000000e+02 1.154882295665703714e+04
1.200000000000000000e+01 8.670000000000000000e+02 7.414467715399339795e+03
1.300000000000000000e+01 1.069000000000000000e+03 4.661914234941825271e+03
1.400000000000000000e+01 1.309000000000000000e+03 2.873073261978104711e+03
1.500000000000000000e+01 1.597000000000000000e+03 1.744434502275660634e+03
1.600000000000000000e+01 1.939000000000000000e+03 1.060644118411466479e+03
1.700000000000000000e+01 2.343000000000000000e+03 6.582129312548786402e+02
1.800000000000000000e+01 2.573000000000000000e+03 7.734861480724066496e+02
1.900000000000000000e+01 2.835000000000000000e+03 5.680861953478306532e+02
2.000000000000000000e+01 3.150000000000000000e+03 4.286115155573934317e+02
2.100000000000000000e+01 3.511000000000000000e+03 3.346914047729223967e+02
2.200000000000000000e+01 3.927000000000000000e+03 2.708316306900233030e+02
2.300000000000000000e+01 4.404000000000000000e+03 2.256815478485077620e+02
2.400000000000000000e+01 4.951000000000000000e+03 1.908488129545003176e+02
2.500000000000000000e+01 5.582000000000000000e+03 1.614237285982817411e+02
2.600000000000000000e+01 5.934000000000000000e+03 1.728571404851973057e+02
2.700000000000000000e+01 6.343000000000000000e+03 1.552381194289773703e+02
2.800000000000000000e+01 6.796000000000000000e+03 1.376340092476457357e+02
2.900000000000000000e+01 7.321000000000000000e+03 1.199061537962406874e+02
3.000000000000000000e+01 7.922000000000000000e+03 1.021982330251485109e+02
3.100000000000000000e+01 8.604000000000000000e+03 8.498038813658058643e+01
3.200000000000000000e+01 9.354000000000000000e+03 6.883371696993708611e+01
3.300000000000000000e+01 1.020700000000000000e+04 5.434342193603515625e+01
3.400000000000000000e+01 1.115500000000000000e+04 4.200373032689094543e+01
3.500000000000000000e+01 1.168500000000000000e+04 4.603560537844896317e+01
3.600000000000000000e+01 1.228300000000000000e+04 3.858608018793165684e+01
3.700000000000000000e+01 1.295200000000000000e+04 3.211128951422870159e+01
3.800000000000000000e+01 1.369200000000000000e+04 2.665405051223933697e+01
3.900000000000000000e+01 1.455400000000000000e+04 2.218703668750822544e+01
4.000000000000000000e+01 1.551300000000000000e+04 1.861712973378598690e+01
4.100000000000000000e+01 1.658700000000000000e+04 1.578563790954649448e+01
4.200000000000000000e+01 1.716500000000000000e+04 1.678346389159560204e+01
4.300000000000000000e+01 1.784700000000000000e+04 1.519324447400867939e+01
4.400000000000000000e+01 1.858500000000000000e+04 1.380410452187061310e+01
4.500000000000000000e+01 1.941100000000000000e+04 1.256522904708981514e+01
4.600000000000000000e+01 2.033000000000000000e+04 1.143146771378815174e+01
4.700000000000000000e+01 2.137600000000000000e+04 1.036704069189727306e+01
4.800000000000000000e+01 2.254700000000000000e+04 9.345035759732127190e+00
4.900000000000000000e+01 2.386300000000000000e+04 8.347861889749765396e+00
5.000000000000000000e+01 2.534200000000000000e+04 7.364834545180201530e+00
5.100000000000000000e+01 2.710100000000000000e+04 6.393959429115056992e+00
5.200000000000000000e+01 2.900700000000000000e+04 5.446919368579983711e+00
5.300000000000000000e+01 2.997900000000000000e+04 5.803324164822697639e+00
5.400000000000000000e+01 3.106500000000000000e+04 5.201800197362899780e+00
5.500000000000000000e+01 3.235600000000000000e+04 4.600165957584977150e+00
5.600000000000000000e+01 3.372700000000000000e+04 4.013247312977910042e+00
5.700000000000000000e+01 3.448900000000000000e+04 4.224007831886410713e+00
5.800000000000000000e+01 3.531300000000000000e+04 3.847983127459883690e+00
5.900000000000000000e+01 3.623400000000000000e+04 3.480894790962338448e+00
6.000000000000000000e+01 3.725600000000000000e+04 3.130072006955742836e+00
6.100000000000000000e+01 3.840000000000000000e+04 2.802277645096182823e+00
6.200000000000000000e+01 3.969100000000000000e+04 2.502727705985307693e+00
6.300000000000000000e+01 4.115200000000000000e+04 2.234239825978875160e+00
6.400000000000000000e+01 4.278300000000000000e+04 1.996879925951361656e+00
6.500000000000000000e+01 4.455500000000000000e+04 1.788153689354658127e+00
6.600000000000000000e+01 4.657300000000000000e+04 1.603594526648521423e+00
6.700000000000000000e+01 4.883900000000000000e+04 1.437738699838519096e+00
6.800000000000000000e+01 5.141300000000000000e+04 1.285323441028594971e+00
6.900000000000000000e+01 5.443600000000000000e+04 1.142475062981247902e+00
7.000000000000000000e+01 5.593200000000000000e+04 1.201323820278048515e+00
7.100000000000000000e+01 5.760000000000000000e+04 1.116640375927090645e+00
7.200000000000000000e+01 5.941000000000000000e+04 1.030663808807730675e+00
7.300000000000000000e+01 6.149500000000000000e+04 9.428276978433132172e-01
7.400000000000000000e+01 6.254100000000000000e+04 9.784867204725742340e-01
7.500000000000000000e+01 6.375100000000000000e+04 9.230232331901788712e-01
7.600000000000000000e+01 6.505900000000000000e+04 8.647968843579292297e-01
7.700000000000000000e+01 6.656300000000000000e+04 8.039464503526687622e-01
7.800000000000000000e+01 6.828700000000000000e+04 7.409154027700424194e-01
7.900000000000000000e+01 7.022400000000000000e+04 6.765062939375638962e-01


==> data/TV_boat_L_1.000000e+00_mu_1.000000e-02_sigma_0.000000e+00_zeta_8.000000e-01_xi_zero_maxiter_70000_inneriter_10000.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 5.928406053440928459e+08
1.000000000000000000e+00 1.000000000000000000e+00 2.406564134961776435e+06
2.000000000000000000e+00 2.000000000000000000e+00 1.242182519806044176e+06
3.000000000000000000e+00 3.000000000000000000e+00 7.391323775039520115e+05
4.000000000000000000e+00 4.000000000000000000e+00 4.839295362721271813e+05
5.000000000000000000e+00 5.000000000000000000e+00 3.399817362353876233e+05
6.000000000000000000e+00 6.000000000000000000e+00 2.516163544487375766e+05
7.000000000000000000e+00 7.000000000000000000e+00 1.934477035339642316e+05
8.000000000000000000e+00 9.000000000000000000e+00 1.473537806442771107e+05
9.000000000000000000e+00 1.100000000000000000e+01 1.148959992029517889e+05
1.000000000000000000e+01 1.400000000000000000e+01 8.853343024138361216e+04
1.100000000000000000e+01 1.800000000000000000e+01 6.838317908746935427e+04
1.200000000000000000e+01 2.300000000000000000e+01 5.314419354683719575e+04
1.300000000000000000e+01 2.900000000000000000e+01 4.153987138782441616e+04
1.400000000000000000e+01 3.600000000000000000e+01 3.263295857576094568e+04
1.500000000000000000e+01 4.400000000000000000e+01 2.570656182166375220e+04
1.600000000000000000e+01 5.300000000000000000e+01 2.028071628694795072e+04
1.700000000000000000e+01 6.300000000000000000e+01 1.602574471904523671e+04
1.800000000000000000e+01 7.500000000000000000e+01 1.264902960871346295e+04
1.900000000000000000e+01 8.800000000000000000e+01 1.010365582297928631e+04
2.000000000000000000e+01 1.040000000000000000e+02 8.055643297569826245e+03
2.100000000000000000e+01 1.220000000000000000e+02 6.448344687908887863e+03
2.200000000000000000e+01 1.420000000000000000e+02 5.168720244506374002e+03
2.300000000000000000e+01 1.640000000000000000e+02 4.155356117432937026e+03
2.400000000000000000e+01 1.890000000000000000e+02 3.334189072288572788e+03
2.500000000000000000e+01 2.160000000000000000e+02 2.684104582676663995e+03
2.600000000000000000e+01 2.450000000000000000e+02 2.163342519452795386e+03
2.700000000000000000e+01 2.780000000000000000e+02 1.745464226976037025e+03
2.800000000000000000e+01 3.140000000000000000e+02 1.407666047466918826e+03
2.900000000000000000e+01 3.520000000000000000e+02 1.136576870152726769e+03
3.000000000000000000e+01 3.950000000000000000e+02 9.149673634525388479e+02
3.100000000000000000e+01 4.420000000000000000e+02 7.390870991293340921e+02
3.200000000000000000e+01 4.920000000000000000e+02 5.987213915381580591e+02
3.300000000000000000e+01 5.470000000000000000e+02 4.833966804239898920e+02
3.400000000000000000e+01 6.080000000000000000e+02 3.900304252989590168e+02
3.500000000000000000e+01 6.730000000000000000e+02 3.155138507056981325e+02
3.600000000000000000e+01 7.440000000000000000e+02 2.553127553556114435e+02
3.700000000000000000e+01 8.200000000000000000e+02 2.067668039929121733e+02
3.800000000000000000e+01 9.020000000000000000e+02 1.674950324166566133e+02
3.900000000000000000e+01 9.910000000000000000e+02 1.361193321291357279e+02
4.000000000000000000e+01 1.086000000000000000e+03 1.106684304736554623e+02
4.100000000000000000e+01 1.187000000000000000e+03 9.019379113242030144e+01
4.200000000000000000e+01 1.297000000000000000e+03 7.364833613485097885e+01
4.300000000000000000e+01 1.412000000000000000e+03 6.040055975131690502e+01
4.400000000000000000e+01 1.534000000000000000e+03 4.972064817324280739e+01
4.500000000000000000e+01 1.668000000000000000e+03 4.097686595283448696e+01
4.600000000000000000e+01 1.809000000000000000e+03 3.394692369736731052e+01
4.700000000000000000e+01 1.962000000000000000e+03 2.819584839791059494e+01
4.800000000000000000e+01 2.121000000000000000e+03 2.358597255311906338e+01
4.900000000000000000e+01 2.292000000000000000e+03 1.979799210652709007e+01
5.000000000000000000e+01 2.472000000000000000e+03 1.669804375432431698e+01
5.100000000000000000e+01 2.661000000000000000e+03 1.413584937714040279e+01
5.200000000000000000e+01 2.863000000000000000e+03 1.199864788912236691e+01
5.300000000000000000e+01 3.072000000000000000e+03 1.024006247334182262e+01
5.400000000000000000e+01 3.297000000000000000e+03 8.761843642219901085e+00
5.500000000000000000e+01 3.532000000000000000e+03 7.522126873955130577e+00
5.600000000000000000e+01 3.773000000000000000e+03 6.486052952706813812e+00
5.700000000000000000e+01 4.031000000000000000e+03 5.605185767635703087e+00
5.800000000000000000e+01 4.300000000000000000e+03 4.854575825855135918e+00
5.900000000000000000e+01 4.589000000000000000e+03 4.210457732900977135e+00
6.000000000000000000e+01 4.886000000000000000e+03 3.657923264428973198e+00
6.100000000000000000e+01 5.198000000000000000e+03 3.179039476439356804e+00
6.200000000000000000e+01 5.526000000000000000e+03 2.763448959216475487e+00
6.300000000000000000e+01 5.872000000000000000e+03 2.404000358656048775e+00
6.400000000000000000e+01 6.245000000000000000e+03 2.090015538036823273e+00
6.500000000000000000e+01 6.633000000000000000e+03 1.817212721332907677e+00
6.600000000000000000e+01 7.038000000000000000e+03 1.579021703451871872e+00
6.700000000000000000e+01 7.453000000000000000e+03 1.371212113648653030e+00
6.800000000000000000e+01 7.889000000000000000e+03 1.189903302118182182e+00
6.900000000000000000e+01 8.334000000000000000e+03 1.035072753205895424e+00
7.000000000000000000e+01 8.812000000000000000e+03 8.987548183649778366e-01
7.100000000000000000e+01 9.302000000000000000e+03 7.790631782263517380e-01
7.200000000000000000e+01 9.827000000000000000e+03 6.754634696990251541e-01
7.300000000000000000e+01 1.038000000000000000e+04 5.851859990507364273e-01
7.400000000000000000e+01 1.099000000000000000e+04 5.067088920623064041e-01
7.500000000000000000e+01 1.161200000000000000e+04 4.383540321141481400e-01
7.600000000000000000e+01 1.226000000000000000e+04 3.788271211087703705e-01
7.700000000000000000e+01 1.294100000000000000e+04 3.271853998303413391e-01
7.800000000000000000e+01 1.365800000000000000e+04 2.823376785963773727e-01
7.900000000000000000e+01 1.439600000000000000e+04 2.433860581368207932e-01
8.000000000000000000e+01 1.517500000000000000e+04 2.096750233322381973e-01
8.100000000000000000e+01 1.600200000000000000e+04 1.805252693593502045e-01
8.200000000000000000e+01 1.688000000000000000e+04 1.552544068545103073e-01
8.300000000000000000e+01 1.778700000000000000e+04 1.334530953317880630e-01
8.400000000000000000e+01 1.870900000000000000e+04 1.146181207150220871e-01
8.500000000000000000e+01 1.970500000000000000e+04 9.841904789209365845e-02
8.600000000000000000e+01 2.078000000000000000e+04 8.443260379135608673e-02
8.700000000000000000e+01 2.194800000000000000e+04 7.243922166526317596e-02
8.800000000000000000e+01 2.315900000000000000e+04 6.211196817457675934e-02
8.900000000000000000e+01 2.439600000000000000e+04 5.324674211442470551e-02
9.000000000000000000e+01 2.567800000000000000e+04 4.566011019051074982e-02
9.100000000000000000e+01 2.707300000000000000e+04 3.911403007805347443e-02
9.200000000000000000e+01 2.849200000000000000e+04 3.350871242582798004e-02
9.300000000000000000e+01 3.003100000000000000e+04 2.870753221213817596e-02
9.400000000000000000e+01 3.163900000000000000e+04 2.459836937487125397e-02
9.500000000000000000e+01 3.350200000000000000e+04 2.107560820877552032e-02
9.600000000000000000e+01 3.538100000000000000e+04 1.806083507835865021e-02
9.700000000000000000e+01 3.742500000000000000e+04 1.548070088028907776e-02
9.800000000000000000e+01 3.955900000000000000e+04 1.327003724873065948e-02
9.900000000000000000e+01 4.169900000000000000e+04 1.137755252420902252e-02
1.000000000000000000e+02 4.401300000000000000e+04 9.756451472640037537e-03
1.010000000000000000e+02 4.641600000000000000e+04 8.368721231818199158e-03
1.020000000000000000e+02 4.889600000000000000e+04 7.178265601396560669e-03
1.030000000000000000e+02 5.159400000000000000e+04 6.157616153359413147e-03
1.040000000000000000e+02 5.436400000000000000e+04 5.282543599605560303e-03
1.050000000000000000e+02 5.725800000000000000e+04 4.531493410468101501e-03
1.060000000000000000e+02 6.050400000000000000e+04 3.887539729475975037e-03
1.070000000000000000e+02 6.381600000000000000e+04 3.334280103445053101e-03
1.080000000000000000e+02 6.741100000000000000e+04 2.858828753232955933e-03
1.090000000000000000e+02 7.111900000000000000e+04 2.450997009873390198e-03


==> data/TV_boat_L_1.000000e+00_mu_1.000000e-02_sigma_0.000000e+00_zeta_8.000000e-01_xi_zero_maxiter_70000_inneriter_10000_backtrack.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 5.928406053440928459e+08
1.000000000000000000e+00 1.000000000000000000e+00 2.406564134961776435e+06
2.000000000000000000e+00 2.000000000000000000e+00 1.850733438077246770e+06
3.000000000000000000e+00 3.000000000000000000e+00 1.550101857617182471e+07
4.000000000000000000e+00 4.000000000000000000e+00 9.872728248352875933e+06
5.000000000000000000e+00 5.000000000000000000e+00 3.696757990856220946e+06
6.000000000000000000e+00 6.000000000000000000e+00 1.180974604556282982e+06
7.000000000000000000e+00 7.000000000000000000e+00 4.780112663650102913e+05
8.000000000000000000e+00 8.000000000000000000e+00 2.866906894918512553e+05
9.000000000000000000e+00 9.000000000000000000e+00 2.062730477566439658e+05
1.000000000000000000e+01 1.100000000000000000e+01 1.514471695327199996e+05
1.100000000000000000e+01 1.400000000000000000e+01 1.107928020811621100e+05
1.200000000000000000e+01 1.800000000000000000e+01 8.084485247551463544e+04
1.300000000000000000e+01 2.300000000000000000e+01 5.880292359568923712e+04
1.400000000000000000e+01 2.900000000000000000e+01 4.253741184391640127e+04
1.500000000000000000e+01 3.700000000000000000e+01 3.022465621004067361e+04
1.600000000000000000e+01 4.700000000000000000e+01 2.116800577284768224e+04
1.700000000000000000e+01 5.900000000000000000e+01 1.467663580863177776e+04
1.800000000000000000e+01 7.400000000000000000e+01 1.010275561199150980e+04
1.900000000000000000e+01 9.400000000000000000e+01 6.830113894080743194e+03
2.000000000000000000e+01 1.190000000000000000e+02 4.557851051712408662e+03
2.100000000000000000e+01 1.490000000000000000e+02 3.014527831284329295e+03
2.200000000000000000e+01 1.860000000000000000e+02 1.965353483496233821e+03
2.300000000000000000e+01 2.170000000000000000e+02 2.218933451669290662e+03
2.400000000000000000e+01 2.430000000000000000e+02 2.412021534355357289e+03
2.500000000000000000e+01 2.740000000000000000e+02 2.001302165880799294e+03
2.600000000000000000e+01 3.090000000000000000e+02 1.645860355073586106e+03
2.700000000000000000e+01 3.470000000000000000e+02 1.334377615528181195e+03
2.800000000000000000e+01 3.900000000000000000e+02 1.063131981356069446e+03
2.900000000000000000e+01 4.390000000000000000e+02 8.340043342225253582e+02
3.000000000000000000e+01 4.930000000000000000e+02 6.455192277226597071e+02
3.100000000000000000e+01 5.540000000000000000e+02 4.897028221841901541e+02
3.200000000000000000e+01 6.250000000000000000e+02 3.643678867537528276e+02
3.300000000000000000e+01 7.060000000000000000e+02 2.659238101933151484e+02
3.400000000000000000e+01 7.990000000000000000e+02 1.903962956685572863e+02
3.500000000000000000e+01 9.050000000000000000e+02 1.338307972680777311e+02
3.600000000000000000e+01 1.030000000000000000e+03 9.191560052521526814e+01
3.700000000000000000e+01 1.173000000000000000e+03 6.209969463013112545e+01
3.800000000000000000e+01 1.339000000000000000e+03 4.158728976175189018e+01
3.900000000000000000e+01 1.478000000000000000e+03 4.664028588868677616e+01
4.000000000000000000e+01 1.636000000000000000e+03 3.555205631628632545e+01
4.100000000000000000e+01 1.815000000000000000e+03 2.680089656449854374e+01
4.200000000000000000e+01 2.014000000000000000e+03 2.000581359677016735e+01
4.300000000000000000e+01 2.184000000000000000e+03 2.180061733163893223e+01
4.400000000000000000e+01 2.368000000000000000e+03 1.797846421599388123e+01
4.500000000000000000e+01 2.567000000000000000e+03 1.472033895365893841e+01
4.600000000000000000e+01 2.786000000000000000e+03 1.195735407806932926e+01
4.700000000000000000e+01 3.022000000000000000e+03 9.622370762750506401e+00
4.800000000000000000e+01 3.282000000000000000e+03 7.673680773004889488e+00
4.900000000000000000e+01 3.571000000000000000e+03 6.064857751131057739e+00
5.000000000000000000e+01 3.888000000000000000e+03 4.756067709997296333e+00
5.100000000000000000e+01 4.230000000000000000e+03 3.703351145610213280e+00
5.200000000000000000e+01 4.622000000000000000e+03 2.853817896917462349e+00
5.300000000000000000e+01 5.056000000000000000e+03 2.178893005475401878e+00
5.400000000000000000e+01 5.558000000000000000e+03 1.643279699608683586e+00
5.500000000000000000e+01 6.117000000000000000e+03 1.226068614050745964e+00
5.600000000000000000e+01 6.598000000000000000e+03 1.336524590849876404e+00
5.700000000000000000e+01 7.123000000000000000e+03 1.107893759384751320e+00
5.800000000000000000e+01 7.686000000000000000e+03 9.077674727886915207e-01
5.900000000000000000e+01 8.300000000000000000e+03 7.355223633348941803e-01
6.000000000000000000e+01 8.806000000000000000e+03 7.832477111369371414e-01
6.100000000000000000e+01 9.351000000000000000e+03 6.825468912720680237e-01
6.200000000000000000e+01 9.935000000000000000e+03 5.877100173383951187e-01
6.300000000000000000e+01 1.056000000000000000e+04 5.009828619658946991e-01
6.400000000000000000e+01 1.125900000000000000e+04 4.204252753406763077e-01
6.500000000000000000e+01 1.202600000000000000e+04 3.476870451122522354e-01
6.600000000000000000e+01 1.287300000000000000e+04 2.830696199089288712e-01
6.700000000000000000e+01 1.380600000000000000e+04 2.264212574809789658e-01
6.800000000000000000e+01 1.483700000000000000e+04 1.777795385569334030e-01
6.900000000000000000e+01 1.598000000000000000e+04 1.368882432579994202e-01
7.000000000000000000e+01 1.727900000000000000e+04 1.033615339547395706e-01
7.100000000000000000e+01 1.879300000000000000e+04 7.640301063656806946e-02
7.200000000000000000e+01 2.057500000000000000e+04 5.546398274600505829e-02
7.300000000000000000e+01 2.197300000000000000e+04 6.091984361410140991e-02
7.400000000000000000e+01 2.311800000000000000e+04 6.468248181045055389e-02
7.500000000000000000e+01 2.433000000000000000e+04 5.640821345150470734e-02
7.600000000000000000e+01 2.564200000000000000e+04 4.875061102211475372e-02
7.700000000000000000e+01 2.706900000000000000e+04 4.170116595923900604e-02
7.800000000000000000e+01 2.863700000000000000e+04 3.528511896729469299e-02
7.900000000000000000e+01 3.034800000000000000e+04 2.950129285454750061e-02
8.000000000000000000e+01 3.222200000000000000e+04 2.434770576655864716e-02
8.100000000000000000e+01 3.425700000000000000e+04 1.982759498059749603e-02
8.200000000000000000e+01 3.673500000000000000e+04 1.590101048350334167e-02
8.300000000000000000e+01 3.940200000000000000e+04 1.254410482943058014e-02
8.400000000000000000e+01 4.238700000000000000e+04 9.739305824041366577e-03
8.500000000000000000e+01 4.570900000000000000e+04 7.427589967846870422e-03
8.600000000000000000e+01 4.945800000000000000e+04 5.559833720326423645e-03
8.700000000000000000e+01 5.372200000000000000e+04 4.081057384610176086e-03
8.800000000000000000e+01 5.872900000000000000e+04 2.934744581580162048e-03
8.900000000000000000e+01 6.462400000000000000e+04 2.064773812890052795e-03
9.000000000000000000e+01 6.923200000000000000e+04 2.294087782502174377e-03
9.100000000000000000e+01 7.440800000000000000e+04 1.815296709537506104e-03


==> data/TV_boat_L_1.000000e+00_mu_1.000000e-02_sigma_0.000000e+00_zeta_8.000000e-01_xi_zero_maxiter_70000_inneriter_10000_no_mu.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 5.928406053440928459e+08
1.000000000000000000e+00 1.000000000000000000e+00 2.406564134961776435e+06
2.000000000000000000e+00 2.000000000000000000e+00 1.244616940465178341e+06
3.000000000000000000e+00 3.000000000000000000e+00 7.417446413235981017e+05
4.000000000000000000e+00 4.000000000000000000e+00 4.860766041260734200e+05
5.000000000000000000e+00 5.000000000000000000e+00 3.415502514820117503e+05
6.000000000000000000e+00 6.000000000000000000e+00 2.526592214271258563e+05
7.000000000000000000e+00 7.000000000000000000e+00 1.940518487482797354e+05
8.000000000000000000e+00 9.000000000000000000e+00 1.476047042150031775e+05
9.000000000000000000e+00 1.100000000000000000e+01 1.148443511805515736e+05
1.000000000000000000e+01 1.400000000000000000e+01 8.823187002384848893e+04
1.100000000000000000e+01 1.800000000000000000e+01 6.787777488640323281e+04
1.200000000000000000e+01 2.300000000000000000e+01 5.247932055749930441e+04
1.300000000000000000e+01 2.900000000000000000e+01 4.076232099298574030e+04
1.400000000000000000e+01 3.600000000000000000e+01 3.177959803727082908e+04
1.500000000000000000e+01 4.400000000000000000e+01 2.480955710295587778e+04
1.600000000000000000e+01 5.300000000000000000e+01 1.937172555772960186e+04
1.700000000000000000e+01 6.300000000000000000e+01 1.513395525335706770e+04
1.800000000000000000e+01 7.500000000000000000e+01 1.179988834482990205e+04
1.900000000000000000e+01 8.900000000000000000e+01 9.274963462134823203e+03
2.000000000000000000e+01 1.050000000000000000e+02 7.305672235401347280e+03
2.100000000000000000e+01 1.230000000000000000e+02 5.758703905465081334e+03
2.200000000000000000e+01 1.430000000000000000e+02 4.536980921069160104e+03
2.300000000000000000e+01 1.650000000000000000e+02 3.583427975023165345e+03
2.400000000000000000e+01 1.890000000000000000e+02 2.830160749712958932e+03
2.500000000000000000e+01 2.150000000000000000e+02 2.233184649975970387e+03
2.600000000000000000e+01 2.430000000000000000e+02 1.767200814375653863e+03
2.700000000000000000e+01 2.740000000000000000e+02 1.400444238623604178e+03
2.800000000000000000e+01 3.090000000000000000e+02 1.108442045578733087e+03
2.900000000000000000e+01 3.460000000000000000e+02 8.838298418689519167e+02
3.000000000000000000e+01 3.850000000000000000e+02 7.097287024762481451e+02
3.100000000000000000e+01 4.280000000000000000e+02 5.718623679410666227e+02
3.200000000000000000e+01 4.750000000000000000e+02 4.634185498468577862e+02
3.300000000000000000e+01 5.260000000000000000e+02 3.796811474803835154e+02
3.400000000000000000e+01 5.800000000000000000e+02 3.161646744702011347e+02
3.500000000000000000e+01 6.380000000000000000e+02 2.670357516743242741e+02
3.600000000000000000e+01 6.990000000000000000e+02 2.296900662537664175e+02
3.700000000000000000e+01 7.630000000000000000e+02 2.009226631391793489e+02
3.800000000000000000e+01 8.310000000000000000e+02 1.785095446575433016e+02
3.900000000000000000e+01 9.020000000000000000e+02 1.612652659323066473e+02
4.000000000000000000e+01 9.770000000000000000e+02 1.474163904469460249e+02
4.100000000000000000e+01 1.054000000000000000e+03 1.367016485277563334e+02
4.200000000000000000e+01 1.135000000000000000e+03 1.274923651386052370e+02
4.300000000000000000e+01 1.219000000000000000e+03 1.197893126383423805e+02
4.400000000000000000e+01 1.308000000000000000e+03 1.128419723901897669e+02
4.500000000000000000e+01 1.400000000000000000e+03 1.065220523010939360e+02
4.600000000000000000e+01 1.495000000000000000e+03 1.005699150320142508e+02
4.700000000000000000e+01 1.593000000000000000e+03 9.485029401443898678e+01
4.800000000000000000e+01 1.694000000000000000e+03 8.934041522070765495e+01
4.900000000000000000e+01 1.799000000000000000e+03 8.393027554266154766e+01
5.000000000000000000e+01 1.909000000000000000e+03 7.860898451693356037e+01
5.100000000000000000e+01 2.022000000000000000e+03 7.332553743012249470e+01
5.200000000000000000e+01 2.138000000000000000e+03 6.810359415598213673e+01
5.300000000000000000e+01 2.259000000000000000e+03 6.297420241683721542e+01
5.400000000000000000e+01 2.384000000000000000e+03 5.799168381281197071e+01
5.500000000000000000e+01 2.513000000000000000e+03 5.320818663574755192e+01
5.600000000000000000e+01 2.646000000000000000e+03 4.858890197612345219e+01
5.700000000000000000e+01 2.784000000000000000e+03 4.418696969933807850e+01
5.800000000000000000e+01 2.928000000000000000e+03 4.004155740328133106e+01
5.900000000000000000e+01 3.077000000000000000e+03 3.615955450572073460e+01
6.000000000000000000e+01 3.230000000000000000e+03 3.256399393267929554e+01
6.100000000000000000e+01 3.389000000000000000e+03 2.923797163553535938e+01
6.200000000000000000e+01 3.554000000000000000e+03 2.620384371094405651e+01
6.300000000000000000e+01 3.725000000000000000e+03 2.345225515775382519e+01
6.400000000000000000e+01 3.902000000000000000e+03 2.097070482373237610e+01
6.500000000000000000e+01 4.085000000000000000e+03 1.874517836607992649e+01
6.600000000000000000e+01 4.276000000000000000e+03 1.677183210477232933e+01
6.700000000000000000e+01 4.475000000000000000e+03 1.503163682669401169e+01
6.800000000000000000e+01 4.678000000000000000e+03 1.350864945165812969e+01
6.900000000000000000e+01 4.885000000000000000e+03 1.218381174094974995e+01
7.000000000000000000e+01 5.096000000000000000e+03 1.103370629251003265e+01
7.100000000000000000e+01 5.314000000000000000e+03 1.003925020433962345e+01
7.200000000000000000e+01 5.540000000000000000e+03 9.188944214954972267e+00
7.300000000000000000e+01 5.773000000000000000e+03 8.456943640485405922e+00
7.400000000000000000e+01 6.010000000000000000e+03 7.827203264459967613e+00
7.500000000000000000e+01 6.249000000000000000e+03 7.293024314567446709e+00
7.600000000000000000e+01 6.492000000000000000e+03 6.830637127161026001e+00
7.700000000000000000e+01 6.742000000000000000e+03 6.432187816128134727e+00
7.800000000000000000e+01 7.004000000000000000e+03 6.085108110681176186e+00
7.900000000000000000e+01 7.269000000000000000e+03 5.779318023473024368e+00
8.000000000000000000e+01 7.536000000000000000e+03 5.508684271946549416e+00
8.100000000000000000e+01 7.806000000000000000e+03 5.261776315048336983e+00
8.200000000000000000e+01 8.078000000000000000e+03 5.036598442122340202e+00
8.300000000000000000e+01 8.362000000000000000e+03 4.827912628650665283e+00
8.400000000000000000e+01 8.651000000000000000e+03 4.628502327948808670e+00
8.500000000000000000e+01 8.944000000000000000e+03 4.436567177996039391e+00
8.600000000000000000e+01 9.240000000000000000e+03 4.251568567007780075e+00
8.700000000000000000e+01 9.540000000000000000e+03 4.069488739594817162e+00
8.800000000000000000e+01 9.843000000000000000e+03 3.890039362013339996e+00
8.900000000000000000e+01 1.014900000000000000e+04 3.712383685633540154e+00
9.000000000000000000e+01 1.046900000000000000e+04 3.535749392583966255e+00
9.100000000000000000e+01 1.079500000000000000e+04 3.360094245523214340e+00
9.200000000000000000e+01 1.112500000000000000e+04 3.186934290453791618e+00
9.300000000000000000e+01 1.146100000000000000e+04 3.015756277367472649e+00
9.400000000000000000e+01 1.180200000000000000e+04 2.846863372251391411e+00
9.500000000000000000e+01 1.215200000000000000e+04 2.680972481146454811e+00
9.600000000000000000e+01 1.251100000000000000e+04 2.519233427941799164e+00
9.700000000000000000e+01 1.287700000000000000e+04 2.362439250573515892e+00
9.800000000000000000e+01 1.325000000000000000e+04 2.210297612473368645e+00
9.900000000000000000e+01 1.362800000000000000e+04 2.064589241519570351e+00
1.000000000000000000e+02 1.401400000000000000e+04 1.925303576514124870e+00
1.010000000000000000e+02 1.441900000000000000e+04 1.792725546285510063e+00
1.020000000000000000e+02 1.482800000000000000e+04 1.668072182685136795e+00
1.030000000000000000e+02 1.524800000000000000e+04 1.550800649449229240e+00
1.040000000000000000e+02 1.567300000000000000e+04 1.441487012431025505e+00
1.050000000000000000e+02 1.610800000000000000e+04 1.339905420318245888e+00
1.060000000000000000e+02 1.655300000000000000e+04 1.246008640155196190e+00
1.070000000000000000e+02 1.700400000000000000e+04 1.159937981516122818e+00
1.080000000000000000e+02 1.746000000000000000e+04 1.081508239731192589e+00
1.090000000000000000e+02 1.793700000000000000e+04 1.009715829044580460e+00
1.100000000000000000e+02 1.841700000000000000e+04 9.448232408612966537e-01
1.110000000000000000e+02 1.890000000000000000e+04 8.860774841159582138e-01
1.120000000000000000e+02 1.939000000000000000e+04 8.330170363187789917e-01
1.130000000000000000e+02 1.990000000000000000e+04 7.851442042738199234e-01
1.140000000000000000e+02 2.042000000000000000e+04 7.421542871743440628e-01
1.150000000000000000e+02 2.095000000000000000e+04 7.033111285418272018e-01
1.160000000000000000e+02 2.148400000000000000e+04 6.683908272534608841e-01
1.170000000000000000e+02 2.202800000000000000e+04 6.367417927831411362e-01
1.180000000000000000e+02 2.258100000000000000e+04 6.079286951571702957e-01
1.190000000000000000e+02 2.316500000000000000e+04 5.816607251763343811e-01
1.200000000000000000e+02 2.375200000000000000e+04 5.575832966715097427e-01
1.210000000000000000e+02 2.435800000000000000e+04 5.351888053119182587e-01
1.220000000000000000e+02 2.496800000000000000e+04 5.144689269363880157e-01
1.230000000000000000e+02 2.558300000000000000e+04 4.946975205093622208e-01
1.240000000000000000e+02 2.620400000000000000e+04 4.763250071555376053e-01
1.250000000000000000e+02 2.682500000000000000e+04 4.585146941244602203e-01
1.260000000000000000e+02 2.745300000000000000e+04 4.413322787731885910e-01
1.270000000000000000e+02 2.808100000000000000e+04 4.247062169015407562e-01
1.280000000000000000e+02 2.872700000000000000e+04 4.084166474640369415e-01
1.290000000000000000e+02 2.937700000000000000e+04 3.925338480621576309e-01
1.300000000000000000e+02 3.004500000000000000e+04 3.768723383545875549e-01
1.310000000000000000e+02 3.072400000000000000e+04 3.614288438111543655e-01
1.320000000000000000e+02 3.140800000000000000e+04 3.461956586688756943e-01
1.330000000000000000e+02 3.209500000000000000e+04 3.311956208199262619e-01
1.340000000000000000e+02 3.279000000000000000e+04 3.163137007504701614e-01
1.350000000000000000e+02 3.348700000000000000e+04 3.017947413027286530e-01
1.360000000000000000e+02 3.420300000000000000e+04 2.875404432415962219e-01
1.370000000000000000e+02 3.492800000000000000e+04 2.735766302794218063e-01
1.380000000000000000e+02 3.568300000000000000e+04 2.599413823336362839e-01
1.390000000000000000e+02 3.644400000000000000e+04 2.466677706688642502e-01
1.400000000000000000e+02 3.721000000000000000e+04 2.338813859969377518e-01
1.410000000000000000e+02 3.799000000000000000e+04 2.215306852012872696e-01
1.420000000000000000e+02 3.878200000000000000e+04 2.096805647015571594e-01
1.430000000000000000e+02 3.960100000000000000e+04 1.983545292168855667e-01
1.440000000000000000e+02 4.043400000000000000e+04 1.875956747680902481e-01
1.450000000000000000e+02 4.128800000000000000e+04 1.773983221501111984e-01
1.460000000000000000e+02 4.215600000000000000e+04 1.677993927150964737e-01
1.470000000000000000e+02 4.303300000000000000e+04 1.587812025099992752e-01
1.480000000000000000e+02 4.391600000000000000e+04 1.503562685102224350e-01
1.490000000000000000e+02 4.483000000000000000e+04 1.425115484744310379e-01
1.500000000000000000e+02 4.574400000000000000e+04 1.352631002664566040e-01
1.510000000000000000e+02 4.666400000000000000e+04 1.285369638353586197e-01
1.520000000000000000e+02 4.759100000000000000e+04 1.223388221114873886e-01
1.530000000000000000e+02 4.858200000000000000e+04 1.166265401989221573e-01
1.540000000000000000e+02 4.957800000000000000e+04 1.113505233079195023e-01
1.550000000000000000e+02 5.057600000000000000e+04 1.065239962190389633e-01
1.560000000000000000e+02 5.158200000000000000e+04 1.020611673593521118e-01
1.570000000000000000e+02 5.261200000000000000e+04 9.794191084802150726e-02
1.580000000000000000e+02 5.365300000000000000e+04 9.411482140421867371e-02
1.590000000000000000e+02 5.469800000000000000e+04 9.055049903690814972e-02
1.600000000000000000e+02 5.575300000000000000e+04 8.721045218408107758e-02
1.610000000000000000e+02 5.681300000000000000e+04 8.406920172274112701e-02
1.620000000000000000e+02 5.788400000000000000e+04 8.107938989996910095e-02
1.630000000000000000e+02 5.899500000000000000e+04 7.822750881314277649e-02
1.640000000000000000e+02 6.015400000000000000e+04 7.548531703650951385e-02
1.650000000000000000e+02 6.134200000000000000e+04 7.282791286706924438e-02
1.660000000000000000e+02 6.253500000000000000e+04 7.024647481739521027e-02
1.670000000000000000e+02 6.373700000000000000e+04 6.772644631564617157e-02
1.680000000000000000e+02 6.494600000000000000e+04 6.525764055550098419e-02
1.690000000000000000e+02 6.616300000000000000e+04 6.283918209373950958e-02
1.700000000000000000e+02 6.738600000000000000e+04 6.046053767204284668e-02
1.710000000000000000e+02 6.861700000000000000e+04 5.812745168805122375e-02
1.720000000000000000e+02 6.986000000000000000e+04 5.583751015365123749e-02
1.730000000000000000e+02 7.113400000000000000e+04 5.359636247158050537e-02


==> data/TV_boat_L_1.000000e+00_mu_1.000000e-02_sigma_0.000000e+00_zeta_8.000000e-01_xi_zero_maxiter_70000_inneriter_10000_no_mu_backtrack.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 5.928406053440928459e+08
1.000000000000000000e+00 1.000000000000000000e+00 2.406564134961776435e+06
2.000000000000000000e+00 2.000000000000000000e+00 1.859470331297153607e+06
3.000000000000000000e+00 3.000000000000000000e+00 1.560052526320920326e+07
4.000000000000000000e+00 4.000000000000000000e+00 9.968057353255709633e+06
5.000000000000000000e+00 5.000000000000000000e+00 3.744189178660823032e+06
6.000000000000000000e+00 6.000000000000000000e+00 1.196767481503399089e+06
7.000000000000000000e+00 7.000000000000000000e+00 4.819252856947258115e+05
8.000000000000000000e+00 8.000000000000000000e+00 2.875672133326996118e+05
9.000000000000000000e+00 9.000000000000000000e+00 2.064218591146320105e+05
1.000000000000000000e+01 1.100000000000000000e+01 1.512883223095554858e+05
1.100000000000000000e+01 1.400000000000000000e+01 1.104122411931883544e+05
1.200000000000000000e+01 1.800000000000000000e+01 8.029304351643659174e+04
1.300000000000000000e+01 2.300000000000000000e+01 5.812604597464017570e+04
1.400000000000000000e+01 2.900000000000000000e+01 4.178616463080793619e+04
1.500000000000000000e+01 3.700000000000000000e+01 2.944123860033415258e+04
1.600000000000000000e+01 4.700000000000000000e+01 2.038988844212703407e+04
1.700000000000000000e+01 5.900000000000000000e+01 1.395045509815029800e+04
1.800000000000000000e+01 7.500000000000000000e+01 9.384426987713202834e+03
1.900000000000000000e+01 9.500000000000000000e+01 6.251573820605874062e+03
2.000000000000000000e+01 1.200000000000000000e+02 4.070975725643336773e+03
2.100000000000000000e+01 1.510000000000000000e+02 2.591781005403026938e+03
2.200000000000000000e+01 1.770000000000000000e+02 2.970690218092873693e+03
2.300000000000000000e+01 2.070000000000000000e+02 2.195594820978119969e+03
2.400000000000000000e+01 2.420000000000000000e+02 1.597468400770798326e+03
2.500000000000000000e+01 2.820000000000000000e+02 1.132001728521659970e+03
2.600000000000000000e+01 3.290000000000000000e+02 7.838600342702120543e+02
2.700000000000000000e+01 3.840000000000000000e+02 5.338678684551268816e+02
2.800000000000000000e+01 4.310000000000000000e+02 5.965371855329722166e+02
2.900000000000000000e+01 4.840000000000000000e+02 4.599145948607474566e+02
3.000000000000000000e+01 5.430000000000000000e+02 3.496103008966892958e+02
3.100000000000000000e+01 6.090000000000000000e+02 2.636551649756729603e+02
3.200000000000000000e+01 6.840000000000000000e+02 1.985132398568093777e+02
3.300000000000000000e+01 7.660000000000000000e+02 1.502947032395750284e+02
3.400000000000000000e+01 8.570000000000000000e+02 1.159133192840963602e+02
3.500000000000000000e+01 9.570000000000000000e+02 9.256760615296661854e+01
3.600000000000000000e+01 1.067000000000000000e+03 7.639115280844271183e+01
3.700000000000000000e+01 1.187000000000000000e+03 6.583978540077805519e+01
3.800000000000000000e+01 1.291000000000000000e+03 6.823722164891660213e+01
3.900000000000000000e+01 1.402000000000000000e+03 6.407760058157145977e+01
4.000000000000000000e+01 1.520000000000000000e+03 6.035157832875847816e+01
4.100000000000000000e+01 1.646000000000000000e+03 5.672341268323361874e+01
4.200000000000000000e+01 1.781000000000000000e+03 5.280590434931218624e+01
4.300000000000000000e+01 1.901000000000000000e+03 5.395159990154206753e+01
4.400000000000000000e+01 2.026000000000000000e+03 5.229603073559701443e+01
4.500000000000000000e+01 2.158000000000000000e+03 5.002005905844271183e+01
4.600000000000000000e+01 2.295000000000000000e+03 4.724627900309860706e+01
4.700000000000000000e+01 2.438000000000000000e+03 4.389553486555814743e+01
4.800000000000000000e+01 2.593000000000000000e+03 4.006015911512076855e+01
4.900000000000000000e+01 2.756000000000000000e+03 3.590792616456747055e+01
5.000000000000000000e+01 2.931000000000000000e+03 3.152677235007286072e+01
5.100000000000000000e+01 3.120000000000000000e+03 2.709424354694783688e+01
5.200000000000000000e+01 3.325000000000000000e+03 2.275413776934146881e+01
5.300000000000000000e+01 3.547000000000000000e+03 1.868566578812897205e+01
5.400000000000000000e+01 3.793000000000000000e+03 1.498720634169876575e+01
5.500000000000000000e+01 4.067000000000000000e+03 1.176544933952391148e+01
5.600000000000000000e+01 4.302000000000000000e+03 1.264225678704679012e+01
5.700000000000000000e+01 4.555000000000000000e+03 1.081916230358183384e+01
5.800000000000000000e+01 4.823000000000000000e+03 9.143643790856003761e+00
5.900000000000000000e+01 5.111000000000000000e+03 7.631724696606397629e+00
6.000000000000000000e+01 5.359000000000000000e+03 8.053394824266433716e+00
6.100000000000000000e+01 5.621000000000000000e+03 7.174705591052770615e+00
6.200000000000000000e+01 5.896000000000000000e+03 6.348006973043084145e+00
6.300000000000000000e+01 6.184000000000000000e+03 5.579886833205819130e+00
6.400000000000000000e+01 6.495000000000000000e+03 4.876136848703026772e+00
6.500000000000000000e+01 6.822000000000000000e+03 4.244210055097937584e+00
6.600000000000000000e+01 7.171000000000000000e+03 3.685603626072406769e+00
6.700000000000000000e+01 7.541000000000000000e+03 3.201150534674525261e+00
6.800000000000000000e+01 7.932000000000000000e+03 2.789742080494761467e+00
6.900000000000000000e+01 8.348000000000000000e+03 2.446253290399909019e+00
7.000000000000000000e+01 8.787000000000000000e+03 2.162208599969744682e+00
7.100000000000000000e+01 9.266000000000000000e+03 1.925898395478725433e+00
7.200000000000000000e+01 9.774000000000000000e+03 1.733555218204855919e+00
7.300000000000000000e+01 1.020300000000000000e+04 1.783574832603335381e+00
7.400000000000000000e+01 1.058000000000000000e+04 1.808319414034485817e+00
7.500000000000000000e+01 1.096600000000000000e+04 1.779490688815712929e+00
7.600000000000000000e+01 1.136900000000000000e+04 1.747590778395533562e+00
7.700000000000000000e+01 1.178300000000000000e+04 1.709370985627174377e+00
7.800000000000000000e+01 1.220400000000000000e+04 1.662654897198081017e+00
7.900000000000000000e+01 1.263900000000000000e+04 1.604619247838854790e+00
8.000000000000000000e+01 1.309700000000000000e+04 1.534264141693711281e+00
8.100000000000000000e+01 1.357700000000000000e+04 1.450740089640021324e+00
8.200000000000000000e+01 1.407700000000000000e+04 1.354173431172966957e+00
8.300000000000000000e+01 1.460200000000000000e+04 1.245577512308955193e+00
8.400000000000000000e+01 1.515400000000000000e+04 1.128141136839985847e+00
8.500000000000000000e+01 1.575000000000000000e+04 1.004612850025296211e+00
8.600000000000000000e+01 1.638400000000000000e+04 8.790065608918666840e-01
8.700000000000000000e+01 1.705700000000000000e+04 7.554861586540937424e-01
8.800000000000000000e+01 1.780400000000000000e+04 6.377088166773319244e-01
8.900000000000000000e+01 1.860000000000000000e+04 5.305890869349241257e-01
9.000000000000000000e+01 1.946800000000000000e+04 4.371880516409873962e-01
9.100000000000000000e+01 2.019800000000000000e+04 4.618736933916807175e-01
9.200000000000000000e+01 2.081800000000000000e+04 4.771643579006195068e-01
9.300000000000000000e+01 2.146300000000000000e+04 4.465345945209264755e-01
9.400000000000000000e+01 2.213800000000000000e+04 4.160068016499280930e-01
9.500000000000000000e+01 2.284400000000000000e+04 3.856680449098348618e-01
9.600000000000000000e+01 2.359000000000000000e+04 3.557930719107389450e-01
9.700000000000000000e+01 2.436000000000000000e+04 3.263665419071912766e-01
9.800000000000000000e+01 2.516900000000000000e+04 2.976420130580663681e-01
9.900000000000000000e+01 2.602000000000000000e+04 2.699876800179481506e-01
1.000000000000000000e+02 2.692300000000000000e+04 2.434382662177085876e-01
1.010000000000000000e+02 2.789100000000000000e+04 2.185349632054567337e-01
1.020000000000000000e+02 2.892000000000000000e+04 1.952238883823156357e-01
1.030000000000000000e+02 3.000100000000000000e+04 1.740408428013324738e-01
1.040000000000000000e+02 3.116200000000000000e+04 1.548065878450870514e-01
1.050000000000000000e+02 3.239200000000000000e+04 1.376274451613426208e-01
1.060000000000000000e+02 3.373100000000000000e+04 1.225620172917842865e-01
1.070000000000000000e+02 3.482200000000000000e+04 1.267225258052349091e-01
1.080000000000000000e+02 3.596000000000000000e+04 1.199336200952529907e-01
1.090000000000000000e+02 3.689600000000000000e+04 1.219827961176633835e-01
1.100000000000000000e+02 3.788100000000000000e+04 1.190453749150037766e-01
1.110000000000000000e+02 3.887700000000000000e+04 1.158245932310819626e-01
1.120000000000000000e+02 3.995500000000000000e+04 1.121809240430593491e-01
1.130000000000000000e+02 4.107900000000000000e+04 1.080120261758565903e-01
1.140000000000000000e+02 4.225300000000000000e+04 1.032442953437566757e-01
1.150000000000000000e+02 4.347600000000000000e+04 9.776689112186431885e-02
1.160000000000000000e+02 4.475200000000000000e+04 9.166579693555831909e-02
1.170000000000000000e+02 4.609700000000000000e+04 8.490117453038692474e-02
1.180000000000000000e+02 4.750000000000000000e+04 7.762156240642070770e-02
1.190000000000000000e+02 4.898900000000000000e+04 6.995976157486438751e-02
1.200000000000000000e+02 5.065600000000000000e+04 6.214114464819431305e-02
1.210000000000000000e+02 5.241600000000000000e+04 5.438220500946044922e-02
1.220000000000000000e+02 5.431900000000000000e+04 4.697269015014171600e-02
1.230000000000000000e+02 5.637400000000000000e+04 4.013901203870773315e-02
1.240000000000000000e+02 5.808000000000000000e+04 4.203408770263195038e-02
1.250000000000000000e+02 5.986400000000000000e+04 3.841976635158061981e-02
1.260000000000000000e+02 6.132900000000000000e+04 3.947021253407001495e-02
1.270000000000000000e+02 6.285600000000000000e+04 3.748094104230403900e-02
1.280000000000000000e+02 6.445400000000000000e+04 3.544698469340801239e-02
1.290000000000000000e+02 6.614200000000000000e+04 3.337766230106353760e-02
1.300000000000000000e+02 6.791000000000000000e+04 3.127388842403888702e-02
1.310000000000000000e+02 6.975900000000000000e+04 2.914522029459476471e-02
1.320000000000000000e+02 7.169100000000000000e+04 2.701489441096782684e-02


==> data/TV_boat_L_1.000000e+00_mu_1.000000e-02_sigma_5.000000e-01_zeta_5.000000e-01_xi_zero_maxiter_70000_inneriter_10000.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 5.928406053440928459e+08
1.000000000000000000e+00 1.000000000000000000e+00 4.123731797697568685e+07
2.000000000000000000e+00 2.000000000000000000e+00 6.864446690085673705e+06
3.000000000000000000e+00 3.000000000000000000e+00 1.203836586161866784e+06
4.000000000000000000e+00 4.000000000000000000e+00 4.545895877982657403e+05
5.000000000000000000e+00 5.000000000000000000e+00 2.872530792391505092e+05
6.000000000000000000e+00 7.000000000000000000e+00 1.968274872413445264e+05
7.000000000000000000e+00 1.000000000000000000e+01 1.390501802649367601e+05
8.000000000000000000e+00 1.300000000000000000e+01 1.012600005486216396e+05
9.000000000000000000e+00 1.700000000000000000e+01 7.442388093817234039e+04
1.000000000000000000e+01 2.200000000000000000e+01 5.503948668048344553e+04
1.100000000000000000e+01 2.800000000000000000e+01 4.086190216950513422e+04
1.200000000000000000e+01 3.500000000000000000e+01 3.053239668269269168e+04
1.300000000000000000e+01 4.400000000000000000e+01 2.278025135202519596e+04
1.400000000000000000e+01 5.400000000000000000e+01 1.710828651975654066e+04
1.500000000000000000e+01 6.500000000000000000e+01 1.294523888139612973e+04
1.600000000000000000e+01 7.800000000000000000e+01 9.862742194378748536e+03
1.700000000000000000e+01 9.300000000000000000e+01 7.541957030197605491e+03
1.800000000000000000e+01 1.110000000000000000e+02 5.761512088509276509e+03
1.900000000000000000e+01 1.310000000000000000e+02 4.413352575024589896e+03
2.000000000000000000e+01 1.530000000000000000e+02 3.397952186875045300e+03
2.100000000000000000e+01 1.780000000000000000e+02 2.608561632582917809e+03
2.200000000000000000e+01 2.060000000000000000e+02 2.004093926569446921e+03
2.300000000000000000e+01 2.370000000000000000e+02 1.552476474488154054e+03
2.400000000000000000e+01 2.720000000000000000e+02 1.199350733296945691e+03
2.500000000000000000e+01 3.110000000000000000e+02 9.260887353736907244e+02
2.600000000000000000e+01 3.530000000000000000e+02 7.205872723627835512e+02
2.700000000000000000e+01 4.010000000000000000e+02 5.583863245416432619e+02
2.800000000000000000e+01 4.560000000000000000e+02 4.323123514298349619e+02
2.900000000000000000e+01 5.150000000000000000e+02 3.374271819461137056e+02
3.000000000000000000e+01 5.800000000000000000e+02 2.637145581245422363e+02
3.100000000000000000e+01 6.520000000000000000e+02 2.070534875821322203e+02
3.200000000000000000e+01 7.290000000000000000e+02 1.633703627195209265e+02
3.300000000000000000e+01 8.150000000000000000e+02 1.290261353570967913e+02
3.400000000000000000e+01 9.030000000000000000e+02 1.030115775186568499e+02
3.500000000000000000e+01 1.001000000000000000e+03 8.218476452305912971e+01
3.600000000000000000e+01 1.106000000000000000e+03 6.618658922240138054e+01
3.700000000000000000e+01 1.223000000000000000e+03 5.343541092798113823e+01
3.800000000000000000e+01 1.353000000000000000e+03 4.338772817887365818e+01
3.900000000000000000e+01 1.486000000000000000e+03 3.563060865364968777e+01
4.000000000000000000e+01 1.632000000000000000e+03 2.930842632614076138e+01
4.100000000000000000e+01 1.784000000000000000e+03 2.429155222699046135e+01
4.200000000000000000e+01 1.953000000000000000e+03 2.018104950711131096e+01
4.300000000000000000e+01 2.133000000000000000e+03 1.685124329291284084e+01
4.400000000000000000e+01 2.322000000000000000e+03 1.412316355854272842e+01
4.500000000000000000e+01 2.523000000000000000e+03 1.188622382469475269e+01
4.600000000000000000e+01 2.733000000000000000e+03 1.002908558212220669e+01
4.700000000000000000e+01 2.955000000000000000e+03 8.467882648110389709e+00
4.800000000000000000e+01 3.189000000000000000e+03 7.154713796451687813e+00
4.900000000000000000e+01 3.444000000000000000e+03 6.044674938544631004e+00
5.000000000000000000e+01 3.713000000000000000e+03 5.103626755997538567e+00
5.100000000000000000e+01 4.000000000000000000e+03 4.305899705737829208e+00
5.200000000000000000e+01 4.299000000000000000e+03 3.632326040416955948e+00
5.300000000000000000e+01 4.616000000000000000e+03 3.060391420498490334e+00
5.400000000000000000e+01 4.955000000000000000e+03 2.577639846131205559e+00
5.500000000000000000e+01 5.317000000000000000e+03 2.170005047693848610e+00
5.600000000000000000e+01 5.685000000000000000e+03 1.827867623418569565e+00
5.700000000000000000e+01 6.076000000000000000e+03 1.538305779919028282e+00
5.800000000000000000e+01 6.482000000000000000e+03 1.295097820460796356e+00
5.900000000000000000e+01 6.919000000000000000e+03 1.089036280289292336e+00
6.000000000000000000e+01 7.389000000000000000e+03 9.160016756504774094e-01
6.100000000000000000e+01 7.904000000000000000e+03 7.697438038885593414e-01
6.200000000000000000e+01 8.446000000000000000e+03 6.461721789091825485e-01
6.300000000000000000e+01 9.015000000000000000e+03 5.420518647879362106e-01
6.400000000000000000e+01 9.612000000000000000e+03 4.541641492396593094e-01
6.500000000000000000e+01 1.023500000000000000e+04 3.803289067000150681e-01
6.600000000000000000e+01 1.088600000000000000e+04 3.179557006806135178e-01
6.700000000000000000e+01 1.157400000000000000e+04 2.656616345047950745e-01
6.800000000000000000e+01 1.232400000000000000e+04 2.217778861522674561e-01
6.900000000000000000e+01 1.311000000000000000e+04 1.850932762026786804e-01
7.000000000000000000e+01 1.391900000000000000e+04 1.544095147401094437e-01
7.100000000000000000e+01 1.481200000000000000e+04 1.287830416113138199e-01
7.200000000000000000e+01 1.574800000000000000e+04 1.073692347854375839e-01
7.300000000000000000e+01 1.677800000000000000e+04 8.957711793482303619e-02
7.400000000000000000e+01 1.786200000000000000e+04 7.476059347391128540e-02
7.500000000000000000e+01 1.898200000000000000e+04 6.242733635008335114e-02
7.600000000000000000e+01 2.016900000000000000e+04 5.216496065258979797e-02
7.700000000000000000e+01 2.146300000000000000e+04 4.361883737146854401e-02
7.800000000000000000e+01 2.280700000000000000e+04 3.649773262441158295e-02
7.900000000000000000e+01 2.417000000000000000e+04 3.055437095463275909e-02
8.000000000000000000e+01 2.577600000000000000e+04 2.559026144444942474e-02
8.100000000000000000e+01 2.753900000000000000e+04 2.144766785204410553e-02
8.200000000000000000e+01 2.933600000000000000e+04 1.797713898122310638e-02
8.300000000000000000e+01 3.120000000000000000e+04 1.507444120943546295e-02
8.400000000000000000e+01 3.316700000000000000e+04 1.264145411550998688e-02
8.500000000000000000e+01 3.530500000000000000e+04 1.060061156749725342e-02
8.600000000000000000e+01 3.745800000000000000e+04 8.891878649592399597e-03
8.700000000000000000e+01 3.978200000000000000e+04 7.458915933966636658e-03
8.800000000000000000e+01 4.229100000000000000e+04 6.256787106394767761e-03
8.900000000000000000e+01 4.497600000000000000e+04 5.248392000794410706e-03
9.000000000000000000e+01 4.785100000000000000e+04 4.402613267302513123e-03
9.100000000000000000e+01 5.090000000000000000e+04 3.692202270030975342e-03
9.200000000000000000e+01 5.426300000000000000e+04 3.095710650086402893e-03
9.300000000000000000e+01 5.784300000000000000e+04 2.594349905848503113e-03
9.400000000000000000e+01 6.155800000000000000e+04 2.172665670514106750e-03
9.500000000000000000e+01 6.529300000000000000e+04 1.817073673009872437e-03
9.600000000000000000e+01 6.944800000000000000e+04 1.517530530691146851e-03
9.700000000000000000e+01 7.372600000000000000e+04 1.264810562133789062e-03


==> data/TV_boat_L_1.000000e+00_mu_1.000000e-02_sigma_5.000000e-01_zeta_5.000000e-01_xi_zero_maxiter_70000_inneriter_10000_backtrack.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 5.928406053440928459e+08
1.000000000000000000e+00 1.000000000000000000e+00 4.123731797697568685e+07
2.000000000000000000e+00 2.000000000000000000e+00 4.185503235477270558e+06
3.000000000000000000e+00 3.000000000000000000e+00 2.735191092469512671e+07
4.000000000000000000e+00 4.000000000000000000e+00 9.771560787649398670e+06
5.000000000000000000e+00 5.000000000000000000e+00 2.247954299625011161e+06
6.000000000000000000e+00 6.000000000000000000e+00 5.437114827021714300e+05
7.000000000000000000e+00 7.000000000000000000e+00 3.255676201695147902e+05
8.000000000000000000e+00 8.000000000000000000e+00 2.305833960279636085e+05
9.000000000000000000e+00 1.000000000000000000e+01 1.538284996208567172e+05
1.000000000000000000e+01 1.300000000000000000e+01 1.066434163067471236e+05
1.100000000000000000e+01 1.700000000000000000e+01 7.503383991523832083e+04
1.200000000000000000e+01 2.200000000000000000e+01 5.259302882145904005e+04
1.300000000000000000e+01 2.900000000000000000e+01 3.629963888759538531e+04
1.400000000000000000e+01 3.800000000000000000e+01 2.479455143238231540e+04
1.500000000000000000e+01 4.900000000000000000e+01 1.670716068237461150e+04
1.600000000000000000e+01 6.200000000000000000e+01 1.122790532537177205e+04
1.700000000000000000e+01 7.900000000000000000e+01 7.454472387002781034e+03
1.800000000000000000e+01 1.010000000000000000e+02 4.841662224339321256e+03
1.900000000000000000e+01 1.280000000000000000e+02 3.110098932648077607e+03
2.000000000000000000e+01 1.620000000000000000e+02 1.955943669011816382e+03
2.100000000000000000e+01 2.040000000000000000e+02 1.207995393361896276e+03
2.200000000000000000e+01 2.390000000000000000e+02 1.393926033386960626e+03
2.300000000000000000e+01 2.800000000000000000e+02 9.938335029091686010e+02
2.400000000000000000e+01 3.290000000000000000e+02 6.993890823926776648e+02
2.500000000000000000e+01 3.880000000000000000e+02 4.804141717236489058e+02
2.600000000000000000e+01 4.590000000000000000e+02 3.238768158853054047e+02
2.700000000000000000e+01 5.420000000000000000e+02 2.150396346580237150e+02
2.800000000000000000e+01 6.410000000000000000e+02 1.403778406791388988e+02
2.900000000000000000e+01 7.580000000000000000e+02 9.053979999385774136e+01
3.000000000000000000e+01 8.570000000000000000e+02 1.026381460893899202e+02
3.100000000000000000e+01 9.700000000000000000e+02 7.594976379163563251e+01
3.200000000000000000e+01 1.098000000000000000e+03 5.590262118168175220e+01
3.300000000000000000e+01 1.245000000000000000e+03 4.069749046675860882e+01
3.400000000000000000e+01 1.416000000000000000e+03 2.944174046628177166e+01
3.500000000000000000e+01 1.606000000000000000e+03 2.129188735969364643e+01
3.600000000000000000e+01 1.824000000000000000e+03 1.529621948860585690e+01
3.700000000000000000e+01 2.073000000000000000e+03 1.092429273389279842e+01
3.800000000000000000e+01 2.356000000000000000e+03 7.773445693776011467e+00
3.900000000000000000e+01 2.601000000000000000e+03 8.560218898579478264e+00
4.000000000000000000e+01 2.861000000000000000e+03 6.832000875845551491e+00
4.100000000000000000e+01 3.157000000000000000e+03 5.380747789517045021e+00
4.200000000000000000e+01 3.482000000000000000e+03 4.191127674654126167e+00
4.300000000000000000e+01 3.857000000000000000e+03 3.209932753816246986e+00
4.400000000000000000e+01 4.277000000000000000e+03 2.417969768866896629e+00
4.500000000000000000e+01 4.636000000000000000e+03 2.629738727584481239e+00
4.600000000000000000e+01 5.022000000000000000e+03 2.160630032420158386e+00
4.700000000000000000e+01 5.449000000000000000e+03 1.751500152051448822e+00
4.800000000000000000e+01 5.919000000000000000e+03 1.399082871153950691e+00
4.900000000000000000e+01 6.412000000000000000e+03 1.105672905221581459e+00
5.000000000000000000e+01 6.978000000000000000e+03 8.556959461420774460e-01
5.100000000000000000e+01 7.613000000000000000e+03 6.516093481332063675e-01
5.200000000000000000e+01 8.343000000000000000e+03 4.871755931526422501e-01
5.300000000000000000e+01 9.197000000000000000e+03 3.567459844052791595e-01
5.400000000000000000e+01 1.015000000000000000e+04 2.558342423290014267e-01
5.500000000000000000e+01 1.125500000000000000e+04 1.794277820736169815e-01
5.600000000000000000e+01 1.252800000000000000e+04 1.229890193790197372e-01
5.700000000000000000e+01 1.355200000000000000e+04 1.373970881104469299e-01
5.800000000000000000e+01 1.467800000000000000e+04 1.055740583688020706e-01
5.900000000000000000e+01 1.598900000000000000e+04 7.987826131284236908e-02
6.000000000000000000e+01 1.746800000000000000e+04 5.946820229291915894e-02
6.100000000000000000e+01 1.867200000000000000e+04 6.487363390624523163e-02
6.200000000000000000e+01 1.996500000000000000e+04 5.269946716725826263e-02
6.300000000000000000e+01 2.144200000000000000e+04 4.232774861156940460e-02
6.400000000000000000e+01 2.310100000000000000e+04 3.357835672795772552e-02
6.500000000000000000e+01 2.488500000000000000e+04 2.628452144563198090e-02
6.600000000000000000e+01 2.710800000000000000e+04 2.028684131801128387e-02
6.700000000000000000e+01 2.946100000000000000e+04 1.542137190699577332e-02
6.800000000000000000e+01 3.220300000000000000e+04 1.154157705605030060e-02
6.900000000000000000e+01 3.529500000000000000e+04 8.490789681673049927e-03
7.000000000000000000e+01 3.886700000000000000e+04 6.134783849120140076e-03
7.100000000000000000e+01 4.293700000000000000e+04 4.348093643784523010e-03
7.200000000000000000e+01 4.786000000000000000e+04 3.017857670783996582e-03
7.300000000000000000e+01 5.372200000000000000e+04 2.046599984169006348e-03
7.400000000000000000e+01 6.048600000000000000e+04 1.354953274130821228e-03
7.500000000000000000e+01 6.570500000000000000e+04 1.528352499008178711e-03
7.600000000000000000e+01 6.974800000000000000e+04 1.655666157603263855e-03
7.700000000000000000e+01 7.433500000000000000e+04 1.366781070828437805e-03


==> data/TV_boat_L_1.000000e+00_mu_1.000000e-02_sigma_5.000000e-01_zeta_5.000000e-01_xi_zero_maxiter_70000_inneriter_10000_no_mu.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 5.928406053440928459e+08
1.000000000000000000e+00 1.000000000000000000e+00 4.123731797697570175e+07
2.000000000000000000e+00 2.000000000000000000e+00 6.887144902846252546e+06
3.000000000000000000e+00 3.000000000000000000e+00 1.208202836600223556e+06
4.000000000000000000e+00 4.000000000000000000e+00 4.543596293141413480e+05
5.000000000000000000e+00 5.000000000000000000e+00 2.865712627248167992e+05
6.000000000000000000e+00 7.000000000000000000e+00 1.958385821811631322e+05
7.000000000000000000e+00 1.000000000000000000e+01 1.377899234034046531e+05
8.000000000000000000e+00 1.300000000000000000e+01 9.981761763011291623e+04
9.000000000000000000e+00 1.700000000000000000e+01 7.287251470699720085e+04
1.000000000000000000e+01 2.200000000000000000e+01 5.343552062965743244e+04
1.100000000000000000e+01 2.800000000000000000e+01 3.927259562046453357e+04
1.200000000000000000e+01 3.500000000000000000e+01 2.902016600020043552e+04
1.300000000000000000e+01 4.300000000000000000e+01 2.150136884318850935e+04
1.400000000000000000e+01 5.300000000000000000e+01 1.587354184241779149e+04
1.500000000000000000e+01 6.400000000000000000e+01 1.187639932852983475e+04
1.600000000000000000e+01 7.600000000000000000e+01 8.984949387552216649e+03
1.700000000000000000e+01 9.000000000000000000e+01 6.809324147015810013e+03
1.800000000000000000e+01 1.070000000000000000e+02 5.142274053310975432e+03
1.900000000000000000e+01 1.250000000000000000e+02 3.920943473216146231e+03
2.000000000000000000e+01 1.450000000000000000e+02 2.981467924209311604e+03
2.100000000000000000e+01 1.680000000000000000e+02 2.267054451193660498e+03
2.200000000000000000e+01 1.930000000000000000e+02 1.745617528803646564e+03
2.300000000000000000e+01 2.200000000000000000e+02 1.356538849892094731e+03
2.400000000000000000e+01 2.490000000000000000e+02 1.069075248068198562e+03
2.500000000000000000e+01 2.830000000000000000e+02 8.495687672104686499e+02
2.600000000000000000e+01 3.200000000000000000e+02 6.845920408237725496e+02
2.700000000000000000e+01 3.600000000000000000e+02 5.639347739573568106e+02
2.800000000000000000e+01 4.040000000000000000e+02 4.748945680689066648e+02
2.900000000000000000e+01 4.510000000000000000e+02 4.080957854278385639e+02
3.000000000000000000e+01 5.020000000000000000e+02 3.569911895785480738e+02
3.100000000000000000e+01 5.570000000000000000e+02 3.170882347840815783e+02
3.200000000000000000e+01 6.150000000000000000e+02 2.860928462240844965e+02
3.300000000000000000e+01 6.750000000000000000e+02 2.610362450536340475e+02
3.400000000000000000e+01 7.400000000000000000e+02 2.386767659243196249e+02
3.500000000000000000e+01 8.090000000000000000e+02 2.191838230807334185e+02
3.600000000000000000e+01 8.820000000000000000e+02 2.015985811147838831e+02
3.700000000000000000e+01 9.590000000000000000e+02 1.854607371520251036e+02
3.800000000000000000e+01 1.039000000000000000e+03 1.705862674955278635e+02
3.900000000000000000e+01 1.123000000000000000e+03 1.564398582112044096e+02
4.000000000000000000e+01 1.210000000000000000e+03 1.432092945314943790e+02
4.100000000000000000e+01 1.302000000000000000e+03 1.304110008012503386e+02
4.200000000000000000e+01 1.397000000000000000e+03 1.183436729107052088e+02
4.300000000000000000e+01 1.496000000000000000e+03 1.068545966446399689e+02
4.400000000000000000e+01 1.600000000000000000e+03 9.607486921735107899e+01
4.500000000000000000e+01 1.708000000000000000e+03 8.603849673084914684e+01
4.600000000000000000e+01 1.821000000000000000e+03 7.674522443115711212e+01
4.700000000000000000e+01 1.939000000000000000e+03 6.830176610685884953e+01
4.800000000000000000e+01 2.061000000000000000e+03 6.069614186324179173e+01
4.900000000000000000e+01 2.188000000000000000e+03 5.388660505600273609e+01
5.000000000000000000e+01 2.320000000000000000e+03 4.786288438364863396e+01
5.100000000000000000e+01 2.457000000000000000e+03 4.261054834537208080e+01
5.200000000000000000e+01 2.598000000000000000e+03 3.805621561221778393e+01
5.300000000000000000e+01 2.744000000000000000e+03 3.413076768629252911e+01
5.400000000000000000e+01 2.893000000000000000e+03 3.078325309790670872e+01
5.500000000000000000e+01 3.046000000000000000e+03 2.793289102427661419e+01
5.600000000000000000e+01 3.204000000000000000e+03 2.552300640381872654e+01
5.700000000000000000e+01 3.369000000000000000e+03 2.346056499704718590e+01
5.800000000000000000e+01 3.539000000000000000e+03 2.169167288951575756e+01
5.900000000000000000e+01 3.713000000000000000e+03 2.016433816216886044e+01
6.000000000000000000e+01 3.890000000000000000e+03 1.883413390256464481e+01
6.100000000000000000e+01 4.069000000000000000e+03 1.766141018457710743e+01
6.200000000000000000e+01 4.252000000000000000e+03 1.660925486497581005e+01
6.300000000000000000e+01 4.442000000000000000e+03 1.565379234217107296e+01
6.400000000000000000e+01 4.638000000000000000e+03 1.477602552808821201e+01
6.500000000000000000e+01 4.839000000000000000e+03 1.396541448868811131e+01
6.600000000000000000e+01 5.044000000000000000e+03 1.319968197681009769e+01
6.700000000000000000e+01 5.253000000000000000e+03 1.248213814571499825e+01
6.800000000000000000e+01 5.465000000000000000e+03 1.180187198892235756e+01
6.900000000000000000e+01 5.686000000000000000e+03 1.114958983846008778e+01
7.000000000000000000e+01 5.916000000000000000e+03 1.052296272106468678e+01
7.100000000000000000e+01 6.148000000000000000e+03 9.921561377122998238e+00
7.200000000000000000e+01 6.384000000000000000e+03 9.336692132055759430e+00
7.300000000000000000e+01 6.625000000000000000e+03 8.773786004632711411e+00
7.400000000000000000e+01 6.873000000000000000e+03 8.226131254807114601e+00
7.500000000000000000e+01 7.124000000000000000e+03 7.696891935542225838e+00
7.600000000000000000e+01 7.377000000000000000e+03 7.186839532107114792e+00
7.700000000000000000e+01 7.634000000000000000e+03 6.696981023997068405e+00
7.800000000000000000e+01 7.895000000000000000e+03 6.227144226431846619e+00
7.900000000000000000e+01 8.169000000000000000e+03 5.782592482864856720e+00
8.000000000000000000e+01 8.449000000000000000e+03 5.364503664895892143e+00
8.100000000000000000e+01 8.741000000000000000e+03 4.976094158366322517e+00
8.200000000000000000e+01 9.033000000000000000e+03 4.616990983486175537e+00
8.300000000000000000e+01 9.330000000000000000e+03 4.287814931944012642e+00
8.400000000000000000e+01 9.634000000000000000e+03 3.989271923899650574e+00
8.500000000000000000e+01 9.943000000000000000e+03 3.719386341050267220e+00
8.600000000000000000e+01 1.025700000000000000e+04 3.476923977956175804e+00
8.700000000000000000e+01 1.057400000000000000e+04 3.260535191744565964e+00
8.800000000000000000e+01 1.090000000000000000e+04 3.066376788541674614e+00
8.900000000000000000e+01 1.123300000000000000e+04 2.892390873283147812e+00
9.000000000000000000e+01 1.157400000000000000e+04 2.736193073913455009e+00
9.100000000000000000e+01 1.192200000000000000e+04 2.594782514497637749e+00
9.200000000000000000e+01 1.228000000000000000e+04 2.466488046571612358e+00
9.300000000000000000e+01 1.264300000000000000e+04 2.348496628925204277e+00
9.400000000000000000e+01 1.300800000000000000e+04 2.239102514460682869e+00
9.500000000000000000e+01 1.337800000000000000e+04 2.137200804427266121e+00
9.600000000000000000e+01 1.376100000000000000e+04 2.040740698575973511e+00
9.700000000000000000e+01 1.413300000000000000e+04 1.950855707749724388e+00
9.800000000000000000e+01 1.451000000000000000e+04 1.864287776872515678e+00
9.900000000000000000e+01 1.490500000000000000e+04 1.781747972592711449e+00
1.000000000000000000e+02 1.530300000000000000e+04 1.702246056869626045e+00
1.010000000000000000e+02 1.570600000000000000e+04 1.625625619664788246e+00
1.020000000000000000e+02 1.611200000000000000e+04 1.551549397408962250e+00
1.030000000000000000e+02 1.653900000000000000e+04 1.479609752073884010e+00
1.040000000000000000e+02 1.696800000000000000e+04 1.409980764612555504e+00
1.050000000000000000e+02 1.740100000000000000e+04 1.342145992442965508e+00
1.060000000000000000e+02 1.783700000000000000e+04 1.276605602353811264e+00
1.070000000000000000e+02 1.827600000000000000e+04 1.212706772610545158e+00
1.080000000000000000e+02 1.874100000000000000e+04 1.150671700015664101e+00
1.090000000000000000e+02 1.921600000000000000e+04 1.090808907523751259e+00
1.100000000000000000e+02 1.969500000000000000e+04 1.033278580754995346e+00
1.110000000000000000e+02 2.017800000000000000e+04 9.779102485626935959e-01
1.120000000000000000e+02 2.067900000000000000e+04 9.250381868332624435e-01
1.130000000000000000e+02 2.118800000000000000e+04 8.746278304606676102e-01
1.140000000000000000e+02 2.171000000000000000e+04 8.271278012543916702e-01
1.150000000000000000e+02 2.223100000000000000e+04 7.824065256863832474e-01
1.160000000000000000e+02 2.276400000000000000e+04 7.405521105974912643e-01
1.170000000000000000e+02 2.329800000000000000e+04 7.016822956502437592e-01
1.180000000000000000e+02 2.384300000000000000e+04 6.656681355088949203e-01
1.190000000000000000e+02 2.439900000000000000e+04 6.324687059968709946e-01
1.200000000000000000e+02 2.496500000000000000e+04 6.020053643733263016e-01
1.210000000000000000e+02 2.554000000000000000e+04 5.740738790482282639e-01
1.220000000000000000e+02 2.611600000000000000e+04 5.485463608056306839e-01
1.230000000000000000e+02 2.669900000000000000e+04 5.252453349530696869e-01
1.240000000000000000e+02 2.730400000000000000e+04 5.038286764174699783e-01
1.250000000000000000e+02 2.790100000000000000e+04 4.839948210865259171e-01
1.260000000000000000e+02 2.852300000000000000e+04 4.655392076820135117e-01
1.270000000000000000e+02 2.914600000000000000e+04 4.482638780027627945e-01
1.280000000000000000e+02 2.977500000000000000e+04 4.317985400557518005e-01
1.290000000000000000e+02 3.040800000000000000e+04 4.160215687006711960e-01
1.300000000000000000e+02 3.104300000000000000e+04 4.007104132324457169e-01
1.310000000000000000e+02 3.168100000000000000e+04 3.857075423002243042e-01
1.320000000000000000e+02 3.232100000000000000e+04 3.709917720407247543e-01
1.330000000000000000e+02 3.296900000000000000e+04 3.563891444355249405e-01
1.340000000000000000e+02 3.363200000000000000e+04 3.419258296489715576e-01
1.350000000000000000e+02 3.430500000000000000e+04 3.275954518467187881e-01
1.360000000000000000e+02 3.498900000000000000e+04 3.134609255939722061e-01
1.370000000000000000e+02 3.568000000000000000e+04 2.995576150715351105e-01
1.380000000000000000e+02 3.640300000000000000e+04 2.859697788953781128e-01
1.390000000000000000e+02 3.713600000000000000e+04 2.728372942656278610e-01
1.400000000000000000e+02 3.787900000000000000e+04 2.601687777787446976e-01
1.410000000000000000e+02 3.862600000000000000e+04 2.480897251516580582e-01
1.420000000000000000e+02 3.938200000000000000e+04 2.366864681243896484e-01
1.430000000000000000e+02 4.015900000000000000e+04 2.259525973349809647e-01
1.440000000000000000e+02 4.094200000000000000e+04 2.159482315182685852e-01
1.450000000000000000e+02 4.173200000000000000e+04 2.066530082374811172e-01
1.460000000000000000e+02 4.253200000000000000e+04 1.980291977524757385e-01
1.470000000000000000e+02 4.333800000000000000e+04 1.900861803442239761e-01
1.480000000000000000e+02 4.414800000000000000e+04 1.827258151024580002e-01
1.490000000000000000e+02 4.496800000000000000e+04 1.758859176188707352e-01
1.500000000000000000e+02 4.578500000000000000e+04 1.695001889020204544e-01
1.510000000000000000e+02 4.660600000000000000e+04 1.634711530059576035e-01
1.520000000000000000e+02 4.748900000000000000e+04 1.577438432723283768e-01
1.530000000000000000e+02 4.837700000000000000e+04 1.522331386804580688e-01
1.540000000000000000e+02 4.927300000000000000e+04 1.468823105096817017e-01
1.550000000000000000e+02 5.017200000000000000e+04 1.416375357657670975e-01
1.560000000000000000e+02 5.107700000000000000e+04 1.364866290241479874e-01
1.570000000000000000e+02 5.200200000000000000e+04 1.313874032348394394e-01
1.580000000000000000e+02 5.292800000000000000e+04 1.263555958867073059e-01
1.590000000000000000e+02 5.385800000000000000e+04 1.213874015957117081e-01
1.600000000000000000e+02 5.482900000000000000e+04 1.164943333715200424e-01
1.610000000000000000e+02 5.579900000000000000e+04 1.117129959166049957e-01
1.620000000000000000e+02 5.682400000000000000e+04 1.070681009441614151e-01
1.630000000000000000e+02 5.786700000000000000e+04 1.025784667581319809e-01
1.640000000000000000e+02 5.893500000000000000e+04 9.826849959790706635e-02
1.650000000000000000e+02 6.000600000000000000e+04 9.418440423905849457e-02
1.660000000000000000e+02 6.107700000000000000e+04 9.032635577023029327e-02
1.670000000000000000e+02 6.215900000000000000e+04 8.670973964035511017e-02
1.680000000000000000e+02 6.324600000000000000e+04 8.333938010036945343e-02
1.690000000000000000e+02 6.433700000000000000e+04 8.021265268325805664e-02
1.700000000000000000e+02 6.543500000000000000e+04 7.731793448328971863e-02
1.710000000000000000e+02 6.654800000000000000e+04 7.464424148201942444e-02
1.720000000000000000e+02 6.766300000000000000e+04 7.217135280370712280e-02
1.730000000000000000e+02 6.878800000000000000e+04 6.986593082547187805e-02
1.740000000000000000e+02 6.995400000000000000e+04 6.771557591855525970e-02
1.750000000000000000e+02 7.113400000000000000e+04 6.567614711821079254e-02


==> data/TV_boat_L_1.000000e+00_mu_1.000000e-02_sigma_5.000000e-01_zeta_5.000000e-01_xi_zero_maxiter_70000_inneriter_10000_no_mu_backtrack.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 5.928406053440928459e+08
1.000000000000000000e+00 1.000000000000000000e+00 4.123731797697570175e+07
2.000000000000000000e+00 2.000000000000000000e+00 4.198232702314494178e+06
3.000000000000000000e+00 3.000000000000000000e+00 2.743172369469047338e+07
4.000000000000000000e+00 4.000000000000000000e+00 9.814986227512484416e+06
5.000000000000000000e+00 5.000000000000000000e+00 2.252772895181665197e+06
6.000000000000000000e+00 6.000000000000000000e+00 5.410080605215430260e+05
7.000000000000000000e+00 7.000000000000000000e+00 3.254532430882882327e+05
8.000000000000000000e+00 8.000000000000000000e+00 2.302866207979526371e+05
9.000000000000000000e+00 1.000000000000000000e+01 1.525289836156237870e+05
1.000000000000000000e+01 1.300000000000000000e+01 1.050445339319203049e+05
1.100000000000000000e+01 1.700000000000000000e+01 7.336610284057073295e+04
1.200000000000000000e+01 2.200000000000000000e+01 5.092189151650480926e+04
1.300000000000000000e+01 2.900000000000000000e+01 3.471532435047440231e+04
1.400000000000000000e+01 3.800000000000000000e+01 2.335787784594669938e+04
1.500000000000000000e+01 4.800000000000000000e+01 1.561457207737676799e+04
1.600000000000000000e+01 6.100000000000000000e+01 1.025278128116391599e+04
1.700000000000000000e+01 7.700000000000000000e+01 6.717603398934006691e+03
1.800000000000000000e+01 9.800000000000000000e+01 4.268961487257853150e+03
1.900000000000000000e+01 1.230000000000000000e+02 2.693572663290426135e+03
2.000000000000000000e+01 1.540000000000000000e+02 1.659870267676189542e+03
2.100000000000000000e+01 1.920000000000000000e+02 1.024054510785266757e+03
2.200000000000000000e+01 2.230000000000000000e+02 1.171357498005032539e+03
2.300000000000000000e+01 2.600000000000000000e+02 8.483119370602071285e+02
2.400000000000000000e+01 3.030000000000000000e+02 6.130161284711211920e+02
2.500000000000000000e+01 3.540000000000000000e+02 4.478071746472269297e+02
2.600000000000000000e+01 4.120000000000000000e+02 3.354886864405125380e+02
2.700000000000000000e+01 4.770000000000000000e+02 2.605997606981545687e+02
2.800000000000000000e+01 5.530000000000000000e+02 2.083177563175559044e+02
2.900000000000000000e+01 6.370000000000000000e+02 1.728799461890012026e+02
3.000000000000000000e+01 7.100000000000000000e+02 1.817130007185041904e+02
3.100000000000000000e+01 7.900000000000000000e+02 1.635518785398453474e+02
3.200000000000000000e+01 8.780000000000000000e+02 1.471807201746851206e+02
3.300000000000000000e+01 9.750000000000000000e+02 1.313241172879934311e+02
3.400000000000000000e+01 1.080000000000000000e+03 1.159841103386133909e+02
3.500000000000000000e+01 1.194000000000000000e+03 1.005363950729370117e+02
3.600000000000000000e+01 1.319000000000000000e+03 8.543536751158535480e+01
3.700000000000000000e+01 1.456000000000000000e+03 7.068790836818516254e+01
3.800000000000000000e+01 1.608000000000000000e+03 5.703754270449280739e+01
3.900000000000000000e+01 1.740000000000000000e+03 6.077863934822380543e+01
4.000000000000000000e+01 1.883000000000000000e+03 5.236989382468163967e+01
4.100000000000000000e+01 2.038000000000000000e+03 4.434174001030623913e+01
4.200000000000000000e+01 2.202000000000000000e+03 3.687862553820014000e+01
4.300000000000000000e+01 2.383000000000000000e+03 3.017094703391194344e+01
4.400000000000000000e+01 2.578000000000000000e+03 2.437325696088373661e+01
4.500000000000000000e+01 2.750000000000000000e+03 2.594865478016436100e+01
4.600000000000000000e+01 2.931000000000000000e+03 2.252818338386714458e+01
4.700000000000000000e+01 3.122000000000000000e+03 1.948069900460541248e+01
4.800000000000000000e+01 3.328000000000000000e+03 1.682128732837736607e+01
4.900000000000000000e+01 3.546000000000000000e+03 1.455327937565743923e+01
5.000000000000000000e+01 3.777000000000000000e+03 1.263521537370979786e+01
5.100000000000000000e+01 4.022000000000000000e+03 1.104835005849599838e+01
5.200000000000000000e+01 4.281000000000000000e+03 9.732352023944258690e+00
5.300000000000000000e+01 4.555000000000000000e+03 8.624771824106574059e+00
5.400000000000000000e+01 4.847000000000000000e+03 7.676685126498341560e+00
5.500000000000000000e+01 5.155000000000000000e+03 6.831464963033795357e+00
5.600000000000000000e+01 5.489000000000000000e+03 6.050145892426371574e+00
5.700000000000000000e+01 5.785000000000000000e+03 6.268926659598946571e+00
5.800000000000000000e+01 6.097000000000000000e+03 5.839427063241600990e+00
5.900000000000000000e+01 6.423000000000000000e+03 5.386443594470620155e+00
6.000000000000000000e+01 6.769000000000000000e+03 4.899807306006550789e+00
6.100000000000000000e+01 7.131000000000000000e+03 4.387366874143481255e+00
6.200000000000000000e+01 7.446000000000000000e+03 4.538832860067486763e+00
6.300000000000000000e+01 7.776000000000000000e+03 4.218442188575863838e+00
6.400000000000000000e+01 8.122000000000000000e+03 3.874094076454639435e+00
6.500000000000000000e+01 8.487000000000000000e+03 3.510804748162627220e+00
6.600000000000000000e+01 8.867000000000000000e+03 3.138284657150506973e+00
6.700000000000000000e+01 9.275000000000000000e+03 2.765568176284432411e+00
6.800000000000000000e+01 9.704000000000000000e+03 2.407075179740786552e+00
6.900000000000000000e+01 1.016800000000000000e+04 2.073413178324699402e+00
7.000000000000000000e+01 1.066600000000000000e+04 1.774318689480423927e+00
7.100000000000000000e+01 1.120700000000000000e+04 1.514658147469162941e+00
7.200000000000000000e+01 1.177600000000000000e+04 1.297332810238003731e+00
7.300000000000000000e+01 1.237500000000000000e+04 1.119045682251453400e+00
7.400000000000000000e+01 1.288000000000000000e+04 1.166438996791839600e+00
7.500000000000000000e+01 1.341200000000000000e+04 1.073079695925116539e+00
7.600000000000000000e+01 1.397500000000000000e+04 9.893933292478322983e-01
7.700000000000000000e+01 1.445500000000000000e+04 1.013056254014372826e+00
7.800000000000000000e+01 1.494400000000000000e+04 9.676304999738931656e-01
7.900000000000000000e+01 1.546400000000000000e+04 9.230353552848100662e-01
8.000000000000000000e+01 1.600100000000000000e+04 8.778754118829965591e-01
8.100000000000000000e+01 1.657600000000000000e+04 8.310541901737451553e-01
8.200000000000000000e+01 1.715300000000000000e+04 7.819723244756460190e-01
8.300000000000000000e+01 1.775800000000000000e+04 7.303183320909738541e-01
8.400000000000000000e+01 1.839100000000000000e+04 6.759163644164800644e-01
8.500000000000000000e+01 1.906300000000000000e+04 6.194302141666412354e-01
8.600000000000000000e+01 1.979900000000000000e+04 5.615639630705118179e-01
8.700000000000000000e+01 2.057600000000000000e+04 5.033395793288946152e-01
8.800000000000000000e+01 2.139000000000000000e+04 4.458160940557718277e-01
8.900000000000000000e+01 2.226700000000000000e+04 3.901899736374616623e-01
9.000000000000000000e+01 2.319800000000000000e+04 3.381343446671962738e-01
9.100000000000000000e+01 2.399500000000000000e+04 3.523752596229314804e-01
9.200000000000000000e+01 2.465800000000000000e+04 3.612610492855310440e-01
9.300000000000000000e+01 2.535000000000000000e+04 3.427153248339891434e-01
9.400000000000000000e+01 2.607500000000000000e+04 3.238413799554109573e-01
9.500000000000000000e+01 2.683300000000000000e+04 3.046969193965196609e-01
9.600000000000000000e+01 2.762300000000000000e+04 2.853474188596010208e-01
9.700000000000000000e+01 2.845300000000000000e+04 2.659772988408803940e-01
9.800000000000000000e+01 2.932400000000000000e+04 2.467585690319538116e-01
9.900000000000000000e+01 3.023500000000000000e+04 2.278806418180465698e-01
1.000000000000000000e+02 3.119000000000000000e+04 2.096771132200956345e-01
1.010000000000000000e+02 3.220600000000000000e+04 1.922401748597621918e-01
1.020000000000000000e+02 3.326700000000000000e+04 1.759199891239404678e-01
1.030000000000000000e+02 3.438500000000000000e+04 1.605829987674951553e-01
1.040000000000000000e+02 3.555800000000000000e+04 1.462713293731212616e-01
1.050000000000000000e+02 3.679000000000000000e+04 1.327763255685567856e-01
1.060000000000000000e+02 3.808500000000000000e+04 1.198941692709922791e-01
1.070000000000000000e+02 3.944900000000000000e+04 1.074965354055166245e-01
1.080000000000000000e+02 4.060300000000000000e+04 1.110105793923139572e-01
1.090000000000000000e+02 4.180900000000000000e+04 1.041849590837955475e-01
1.100000000000000000e+02 4.284300000000000000e+04 1.062201112508773804e-01
1.110000000000000000e+02 4.389900000000000000e+04 1.022772211581468582e-01
1.120000000000000000e+02 4.499700000000000000e+04 9.799801744520664215e-02
1.130000000000000000e+02 4.613600000000000000e+04 9.334306232631206512e-02
1.140000000000000000e+02 4.737100000000000000e+04 8.829719014465808868e-02
1.150000000000000000e+02 4.866500000000000000e+04 8.288615196943283081e-02
1.160000000000000000e+02 5.001800000000000000e+04 7.719748653471469879e-02
1.170000000000000000e+02 5.143700000000000000e+04 7.133410498499870300e-02
1.180000000000000000e+02 5.292900000000000000e+04 6.543167307972908020e-02
1.190000000000000000e+02 5.449400000000000000e+04 5.962925590574741364e-02
1.200000000000000000e+02 5.627000000000000000e+04 5.406169407069683075e-02
1.210000000000000000e+02 5.813100000000000000e+04 4.881682060658931732e-02
1.220000000000000000e+02 6.009200000000000000e+04 4.392134957015514374e-02
1.230000000000000000e+02 6.215200000000000000e+04 3.936301171779632568e-02
1.240000000000000000e+02 6.431300000000000000e+04 3.515006974339485168e-02
1.250000000000000000e+02 6.610500000000000000e+04 3.632056899368762970e-02
1.260000000000000000e+02 6.763000000000000000e+04 3.699553199112415314e-02
1.270000000000000000e+02 6.915300000000000000e+04 3.569579310715198517e-02
1.280000000000000000e+02 7.071600000000000000e+04 3.435380943119525909e-02


==> data/TV_boat_L_1.000000e+00_mu_1.000000e-02_sigma_8.000000e-01_zeta_0.000000e+00_xi_zero_maxiter_70000_inneriter_10000.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 5.928406053440928459e+08
1.000000000000000000e+00 1.000000000000000000e+00 2.455826365238507986e+08
2.000000000000000000e+00 2.000000000000000000e+00 1.023755574602485299e+08
3.000000000000000000e+00 3.000000000000000000e+00 3.111766434840767831e+07
4.000000000000000000e+00 4.000000000000000000e+00 6.074066574240913615e+06
5.000000000000000000e+00 5.000000000000000000e+00 8.356341380917280912e+05
6.000000000000000000e+00 6.000000000000000000e+00 6.778457449554111809e+05
7.000000000000000000e+00 7.000000000000000000e+00 7.213258501968048513e+05
8.000000000000000000e+00 8.000000000000000000e+00 4.604154930746816099e+05
9.000000000000000000e+00 9.000000000000000000e+00 2.305863287300001830e+05
1.000000000000000000e+01 1.100000000000000000e+01 1.356884327807594091e+05
1.100000000000000000e+01 1.300000000000000000e+01 1.089968012824673206e+05
1.200000000000000000e+01 1.500000000000000000e+01 9.096792908615805209e+04
1.300000000000000000e+01 1.700000000000000000e+01 7.015348446905799210e+04
1.400000000000000000e+01 2.000000000000000000e+01 5.225405122428201139e+04
1.500000000000000000e+01 2.400000000000000000e+01 4.012879252498410642e+04
1.600000000000000000e+01 2.800000000000000000e+01 3.213409199271723628e+04
1.700000000000000000e+01 3.300000000000000000e+01 2.586282115138508379e+04
1.800000000000000000e+01 3.900000000000000000e+01 2.063940267358161509e+04
1.900000000000000000e+01 4.600000000000000000e+01 1.648832909332029521e+04
2.000000000000000000e+01 5.400000000000000000e+01 1.329164859283156693e+04
2.100000000000000000e+01 6.300000000000000000e+01 1.080291418125294149e+04
2.200000000000000000e+01 7.200000000000000000e+01 8.838518554618582129e+03
2.300000000000000000e+01 8.200000000000000000e+01 7.189686049813404679e+03
2.400000000000000000e+01 9.300000000000000000e+01 5.848540869189426303e+03
2.500000000000000000e+01 1.060000000000000000e+02 4.757890388403087854e+03
2.600000000000000000e+01 1.210000000000000000e+02 3.879031636903062463e+03
2.700000000000000000e+01 1.380000000000000000e+02 3.157434196552261710e+03
2.800000000000000000e+01 1.560000000000000000e+02 2.573552962364628911e+03
2.900000000000000000e+01 1.760000000000000000e+02 2.097247186066582799e+03
3.000000000000000000e+01 1.980000000000000000e+02 1.715023666929453611e+03
3.100000000000000000e+01 2.220000000000000000e+02 1.403982582831755280e+03
3.200000000000000000e+01 2.470000000000000000e+02 1.153541312174871564e+03
3.300000000000000000e+01 2.740000000000000000e+02 9.476981326807290316e+02
3.400000000000000000e+01 3.050000000000000000e+02 7.797206356953829527e+02
3.500000000000000000e+01 3.390000000000000000e+02 6.420528077092021704e+02
3.600000000000000000e+01 3.760000000000000000e+02 5.274076821822673082e+02
3.700000000000000000e+01 4.150000000000000000e+02 4.361613731961697340e+02
3.800000000000000000e+01 4.570000000000000000e+02 3.625586119536310434e+02
3.900000000000000000e+01 5.040000000000000000e+02 3.009777250252664089e+02
4.000000000000000000e+01 5.550000000000000000e+02 2.512457659374922514e+02
4.100000000000000000e+01 6.100000000000000000e+02 2.102063226792961359e+02
4.200000000000000000e+01 6.680000000000000000e+02 1.766385926231741905e+02
4.300000000000000000e+01 7.310000000000000000e+02 1.485398110076785088e+02
4.400000000000000000e+01 7.950000000000000000e+02 1.257742430157959461e+02
4.500000000000000000e+01 8.660000000000000000e+02 1.063445548582822084e+02
4.600000000000000000e+01 9.410000000000000000e+02 9.036025789380073547e+01
4.700000000000000000e+01 1.019000000000000000e+03 7.718999790586531162e+01
4.800000000000000000e+01 1.110000000000000000e+03 6.580283205397427082e+01
4.900000000000000000e+01 1.204000000000000000e+03 5.653943501599133015e+01
5.000000000000000000e+01 1.302000000000000000e+03 4.869390268437564373e+01
5.100000000000000000e+01 1.405000000000000000e+03 4.206851330958306789e+01
5.200000000000000000e+01 1.511000000000000000e+03 3.649303421936929226e+01
5.300000000000000000e+01 1.625000000000000000e+03 3.166723118908703327e+01
5.400000000000000000e+01 1.749000000000000000e+03 2.754385796003043652e+01
5.500000000000000000e+01 1.878000000000000000e+03 2.403193872608244419e+01
5.600000000000000000e+01 2.013000000000000000e+03 2.099963831156492233e+01
5.700000000000000000e+01 2.150000000000000000e+03 1.840342243947088718e+01
5.800000000000000000e+01 2.296000000000000000e+03 1.610875514894723892e+01
5.900000000000000000e+01 2.443000000000000000e+03 1.414694513566792011e+01
6.000000000000000000e+01 2.606000000000000000e+03 1.237922388873994350e+01
6.100000000000000000e+01 2.772000000000000000e+03 1.086200567893683910e+01
6.200000000000000000e+01 2.943000000000000000e+03 9.518663380295038223e+00
6.300000000000000000e+01 3.134000000000000000e+03 8.327236158773303032e+00
6.400000000000000000e+01 3.329000000000000000e+03 7.289288917556405067e+00
6.500000000000000000e+01 3.532000000000000000e+03 6.375034714117646217e+00
6.600000000000000000e+01 3.744000000000000000e+03 5.571865852922201157e+00
6.700000000000000000e+01 3.964000000000000000e+03 4.870142260566353798e+00
6.800000000000000000e+01 4.195000000000000000e+03 4.258215114474296570e+00
6.900000000000000000e+01 4.435000000000000000e+03 3.722201546654105186e+00
7.000000000000000000e+01 4.688000000000000000e+03 3.256068659946322441e+00
7.100000000000000000e+01 4.947000000000000000e+03 2.849900415167212486e+00
7.200000000000000000e+01 5.219000000000000000e+03 2.491902401670813560e+00
7.300000000000000000e+01 5.502000000000000000e+03 2.180383665487170219e+00
7.400000000000000000e+01 5.788000000000000000e+03 1.910663792863488197e+00
7.500000000000000000e+01 6.090000000000000000e+03 1.672458333894610405e+00
7.600000000000000000e+01 6.416000000000000000e+03 1.462677253410220146e+00
7.700000000000000000e+01 6.753000000000000000e+03 1.279870817437767982e+00
7.800000000000000000e+01 7.103000000000000000e+03 1.119312891736626625e+00
7.900000000000000000e+01 7.486000000000000000e+03 9.781040046364068985e-01
8.000000000000000000e+01 7.877000000000000000e+03 8.542817849665880203e-01
8.100000000000000000e+01 8.276000000000000000e+03 7.454702071845531464e-01
8.200000000000000000e+01 8.678000000000000000e+03 6.504264194518327713e-01
8.300000000000000000e+01 9.108000000000000000e+03 5.666764173656702042e-01
8.400000000000000000e+01 9.552000000000000000e+03 4.935688097029924393e-01
8.500000000000000000e+01 1.002000000000000000e+04 4.296645279973745346e-01
8.600000000000000000e+01 1.051200000000000000e+04 3.738926183432340622e-01
8.700000000000000000e+01 1.102500000000000000e+04 3.252815175801515579e-01
8.800000000000000000e+01 1.155700000000000000e+04 2.830597627907991409e-01
8.900000000000000000e+01 1.210600000000000000e+04 2.460029069334268570e-01
9.000000000000000000e+01 1.267900000000000000e+04 2.139932718127965927e-01
9.100000000000000000e+01 1.328700000000000000e+04 1.862007509917020798e-01
9.200000000000000000e+01 1.391500000000000000e+04 1.620883364230394363e-01
9.300000000000000000e+01 1.456500000000000000e+04 1.411730404943227768e-01
9.400000000000000000e+01 1.523000000000000000e+04 1.230434048920869827e-01
9.500000000000000000e+01 1.597300000000000000e+04 1.073200460523366928e-01
9.600000000000000000e+01 1.672200000000000000e+04 9.365692175924777985e-02
9.700000000000000000e+01 1.749500000000000000e+04 8.178093656897544861e-02
9.800000000000000000e+01 1.828300000000000000e+04 7.146047428250312805e-02
9.900000000000000000e+01 1.912500000000000000e+04 6.245431303977966309e-02
1.000000000000000000e+02 2.001200000000000000e+04 5.460279434919357300e-02
1.010000000000000000e+02 2.093400000000000000e+04 4.774052090942859650e-02
1.020000000000000000e+02 2.186800000000000000e+04 4.174227826297283173e-02
1.030000000000000000e+02 2.281700000000000000e+04 3.649674914777278900e-02
1.040000000000000000e+02 2.394400000000000000e+04 3.189540095627307892e-02
1.050000000000000000e+02 2.514100000000000000e+04 2.788699232041835785e-02
1.060000000000000000e+02 2.635100000000000000e+04 2.437060885131359100e-02
1.070000000000000000e+02 2.761800000000000000e+04 2.129318751394748688e-02
1.080000000000000000e+02 2.888500000000000000e+04 1.860968582332134247e-02
1.090000000000000000e+02 3.023800000000000000e+04 1.626507192850112915e-02
1.100000000000000000e+02 3.161400000000000000e+04 1.421508379280567169e-02
1.110000000000000000e+02 3.310200000000000000e+04 1.242847554385662079e-02
1.120000000000000000e+02 3.461200000000000000e+04 1.086803711950778961e-02
1.130000000000000000e+02 3.620600000000000000e+04 9.505225345492362976e-03
1.140000000000000000e+02 3.789800000000000000e+04 8.317479863762855530e-03
1.150000000000000000e+02 3.959600000000000000e+04 7.279692217707633972e-03
1.160000000000000000e+02 4.130100000000000000e+04 6.372608244419097900e-03
1.170000000000000000e+02 4.331300000000000000e+04 5.579149350523948669e-03
1.180000000000000000e+02 4.536900000000000000e+04 4.885038360953330994e-03
1.190000000000000000e+02 4.748600000000000000e+04 4.277253523468971252e-03
1.200000000000000000e+02 4.964200000000000000e+04 3.743788227438926697e-03
1.210000000000000000e+02 5.201400000000000000e+04 3.275787457823753357e-03
1.220000000000000000e+02 5.452000000000000000e+04 2.864671871066093445e-03
1.230000000000000000e+02 5.703200000000000000e+04 2.503156661987304688e-03
1.240000000000000000e+02 5.964500000000000000e+04 2.186184749007225037e-03
1.250000000000000000e+02 6.238400000000000000e+04 1.905770972371101379e-03
1.260000000000000000e+02 6.513400000000000000e+04 1.660317182540893555e-03
1.270000000000000000e+02 6.810600000000000000e+04 1.443546265363693237e-03
1.280000000000000000e+02 7.108900000000000000e+04 1.253295689821243286e-03


==> data/TV_boat_L_1.000000e+00_mu_1.000000e-02_sigma_8.000000e-01_zeta_0.000000e+00_xi_zero_maxiter_70000_inneriter_10000_backtrack.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 5.928406053440928459e+08
1.000000000000000000e+00 1.000000000000000000e+00 2.455826365238507986e+08
2.000000000000000000e+00 2.000000000000000000e+00 9.152274937192650139e+07
3.000000000000000000e+00 3.000000000000000000e+00 1.589856237816458344e+08
4.000000000000000000e+00 4.000000000000000000e+00 8.071938884976013005e+07
5.000000000000000000e+00 5.000000000000000000e+00 3.066926989798086882e+07
6.000000000000000000e+00 6.000000000000000000e+00 7.579397769696524367e+06
7.000000000000000000e+00 7.000000000000000000e+00 1.078173339244065806e+06
8.000000000000000000e+00 8.000000000000000000e+00 7.333420668942574412e+05
9.000000000000000000e+00 9.000000000000000000e+00 9.425451653104964644e+05
1.000000000000000000e+01 1.000000000000000000e+01 6.044731587144490331e+05
1.100000000000000000e+01 1.100000000000000000e+01 8.301683738186340779e+05
1.200000000000000000e+01 1.200000000000000000e+01 5.437386838794257492e+05
1.300000000000000000e+01 1.300000000000000000e+01 2.832144299731533974e+05
1.400000000000000000e+01 1.400000000000000000e+01 1.508112831162009388e+05
1.500000000000000000e+01 1.600000000000000000e+01 1.167441566648613662e+05
1.600000000000000000e+01 1.700000000000000000e+01 1.081872745251245797e+05
1.700000000000000000e+01 1.800000000000000000e+01 8.800410430842638016e+04
1.800000000000000000e+01 2.000000000000000000e+01 6.189349682685546577e+04
1.900000000000000000e+01 2.300000000000000000e+01 4.359069564129225910e+04
2.000000000000000000e+01 2.700000000000000000e+01 3.321794843407906592e+04
2.100000000000000000e+01 3.000000000000000000e+01 3.608447060230001807e+04
2.200000000000000000e+01 3.400000000000000000e+01 3.051436162047274411e+04
2.300000000000000000e+01 3.800000000000000000e+01 2.545454158785007894e+04
2.400000000000000000e+01 4.300000000000000000e+01 2.053764165721647441e+04
2.500000000000000000e+01 4.900000000000000000e+01 1.633393665244989097e+04
2.600000000000000000e+01 5.700000000000000000e+01 1.302394469403289258e+04
2.700000000000000000e+01 6.500000000000000000e+01 1.052393011243455112e+04
2.800000000000000000e+01 7.400000000000000000e+01 8.376121094392612576e+03
2.900000000000000000e+01 8.200000000000000000e+01 8.962985441612079740e+03
3.000000000000000000e+01 9.100000000000000000e+01 7.587988491315394640e+03
3.100000000000000000e+01 1.010000000000000000e+02 6.342776047334074974e+03
3.200000000000000000e+01 1.120000000000000000e+02 5.267078670809045434e+03
3.300000000000000000e+01 1.250000000000000000e+02 4.340824619369581342e+03
3.400000000000000000e+01 1.400000000000000000e+02 3.548144011354073882e+03
3.500000000000000000e+01 1.570000000000000000e+02 2.855444442197680473e+03
3.600000000000000000e+01 1.760000000000000000e+02 2.272797653801739216e+03
3.700000000000000000e+01 1.980000000000000000e+02 1.793720008516684175e+03
3.800000000000000000e+01 2.230000000000000000e+02 1.399818410875275731e+03
3.900000000000000000e+01 2.500000000000000000e+02 1.087128757566213608e+03
4.000000000000000000e+01 2.820000000000000000e+02 8.339307263400405645e+02
4.100000000000000000e+01 3.190000000000000000e+02 6.288552126102149487e+02
4.200000000000000000e+01 3.630000000000000000e+02 4.690017462857067585e+02
4.300000000000000000e+01 4.120000000000000000e+02 3.483063338045030832e+02
4.400000000000000000e+01 4.690000000000000000e+02 2.554064653497189283e+02
4.500000000000000000e+01 5.360000000000000000e+02 1.856417020615190268e+02
4.600000000000000000e+01 6.130000000000000000e+02 1.337704796120524406e+02
4.700000000000000000e+01 6.980000000000000000e+02 9.639139174111187458e+01
4.800000000000000000e+01 7.980000000000000000e+02 6.847603847272694111e+01
4.900000000000000000e+01 8.840000000000000000e+02 7.482614370062947273e+01
5.000000000000000000e+01 9.870000000000000000e+02 5.895479959622025490e+01
5.100000000000000000e+01 1.098000000000000000e+03 4.652146757952868938e+01
5.200000000000000000e+01 1.223000000000000000e+03 3.643824251554906368e+01
5.300000000000000000e+01 1.360000000000000000e+03 2.839580127783119678e+01
5.400000000000000000e+01 1.513000000000000000e+03 2.194599157012999058e+01
5.500000000000000000e+01 1.686000000000000000e+03 1.680884928815066814e+01
5.600000000000000000e+01 1.877000000000000000e+03 1.279001154191792011e+01
5.700000000000000000e+01 2.096000000000000000e+03 9.591003878042101860e+00
5.800000000000000000e+01 2.339000000000000000e+03 7.091492159292101860e+00
5.900000000000000000e+01 2.622000000000000000e+03 5.133529344573616982e+00
6.000000000000000000e+01 2.945000000000000000e+03 3.654221778735518456e+00
6.100000000000000000e+01 3.322000000000000000e+03 2.551144896075129509e+00
6.200000000000000000e+01 3.649000000000000000e+03 2.808979963883757591e+00
6.300000000000000000e+01 4.010000000000000000e+03 2.185211468487977982e+00
6.400000000000000000e+01 4.403000000000000000e+03 1.678204441443085670e+00
6.500000000000000000e+01 4.821000000000000000e+03 1.271644955500960350e+00
6.600000000000000000e+01 5.318000000000000000e+03 9.434123206883668900e-01
6.700000000000000000e+01 5.878000000000000000e+03 6.883339192718267441e-01
6.800000000000000000e+01 6.519000000000000000e+03 4.914057608693838120e-01
6.900000000000000000e+01 7.268000000000000000e+03 3.431282471865415573e-01
7.000000000000000000e+01 7.891000000000000000e+03 3.786336183547973633e-01
7.100000000000000000e+01 8.578000000000000000e+03 2.928418442606925964e-01
7.200000000000000000e+01 9.339000000000000000e+03 2.231911942362785339e-01
7.300000000000000000e+01 1.019900000000000000e+04 1.674250122159719467e-01
7.400000000000000000e+01 1.115700000000000000e+04 1.235001701861619949e-01
7.500000000000000000e+01 1.228200000000000000e+04 8.958216570317745209e-02
7.600000000000000000e+01 1.352800000000000000e+04 6.393948569893836975e-02
7.700000000000000000e+01 1.504300000000000000e+04 4.486322589218616486e-02
7.800000000000000000e+01 1.683000000000000000e+04 3.093319199979305267e-02
7.900000000000000000e+01 1.825600000000000000e+04 3.422858566045761108e-02
8.000000000000000000e+01 1.981500000000000000e+04 2.632290683686733246e-02
8.100000000000000000e+01 2.158600000000000000e+04 1.997970230877399445e-02
8.200000000000000000e+01 2.380800000000000000e+04 1.494560576975345612e-02
8.300000000000000000e+01 2.615000000000000000e+04 1.099986024200916290e-02
8.400000000000000000e+01 2.889800000000000000e+04 7.964389398694038391e-03
8.500000000000000000e+01 3.118900000000000000e+04 8.705588057637214661e-03
8.600000000000000000e+01 3.364400000000000000e+04 6.919706240296363831e-03
8.700000000000000000e+01 3.624000000000000000e+04 5.429595708847045898e-03
8.800000000000000000e+01 3.924800000000000000e+04 4.206886515021324158e-03
8.900000000000000000e+01 4.279900000000000000e+04 3.209276124835014343e-03
9.000000000000000000e+01 4.670600000000000000e+04 2.410585060715675354e-03
9.100000000000000000e+01 5.132900000000000000e+04 1.775557175278663635e-03
9.200000000000000000e+01 5.651000000000000000e+04 1.278370618820190430e-03
9.300000000000000000e+01 6.238200000000000000e+04 8.938647806644439697e-04
9.400000000000000000e+01 6.906200000000000000e+04 6.012972444295883179e-04
9.500000000000000000e+01 7.653000000000000000e+04 3.824196755886077881e-04


==> data/TV_boat_L_1.000000e+00_mu_1.000000e-02_sigma_8.000000e-01_zeta_0.000000e+00_xi_zero_maxiter_70000_inneriter_10000_no_mu.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 5.928406053440928459e+08
1.000000000000000000e+00 1.000000000000000000e+00 2.455826365238507986e+08
2.000000000000000000e+00 2.000000000000000000e+00 1.023755574602485299e+08
3.000000000000000000e+00 3.000000000000000000e+00 3.106716571482350677e+07
4.000000000000000000e+00 4.000000000000000000e+00 6.016537229769071564e+06
5.000000000000000000e+00 5.000000000000000000e+00 8.190856965085584670e+05
6.000000000000000000e+00 6.000000000000000000e+00 6.974884336720705032e+05
7.000000000000000000e+00 7.000000000000000000e+00 7.455571072987634689e+05
8.000000000000000000e+00 8.000000000000000000e+00 4.713144832981247455e+05
9.000000000000000000e+00 9.000000000000000000e+00 2.308972502831351012e+05
1.000000000000000000e+01 1.100000000000000000e+01 1.338636570480745286e+05
1.100000000000000000e+01 1.300000000000000000e+01 1.085173210630025715e+05
1.200000000000000000e+01 1.500000000000000000e+01 9.089544656844995916e+04
1.300000000000000000e+01 1.700000000000000000e+01 6.927187526351213455e+04
1.400000000000000000e+01 2.000000000000000000e+01 5.064653609157539904e+04
1.500000000000000000e+01 2.400000000000000000e+01 3.845204083148390055e+04
1.600000000000000000e+01 2.800000000000000000e+01 3.068761881518177688e+04
1.700000000000000000e+01 3.300000000000000000e+01 2.460445930281095207e+04
1.800000000000000000e+01 3.800000000000000000e+01 1.957274359933286905e+04
1.900000000000000000e+01 4.400000000000000000e+01 1.559578428660891950e+04
2.000000000000000000e+01 5.100000000000000000e+01 1.259109940739907324e+04
2.100000000000000000e+01 5.900000000000000000e+01 1.025674719345010817e+04
2.200000000000000000e+01 6.800000000000000000e+01 8.379869965298101306e+03
2.300000000000000000e+01 7.700000000000000000e+01 6.871291393857449293e+03
2.400000000000000000e+01 8.700000000000000000e+01 5.585043621608987451e+03
2.500000000000000000e+01 9.800000000000000000e+01 4.573257331909611821e+03
2.600000000000000000e+01 1.100000000000000000e+02 3.744799845935776830e+03
2.700000000000000000e+01 1.240000000000000000e+02 3.059340805752202868e+03
2.800000000000000000e+01 1.400000000000000000e+02 2.500799283776432276e+03
2.900000000000000000e+01 1.570000000000000000e+02 2.072242917828261852e+03
3.000000000000000000e+01 1.750000000000000000e+02 1.736625314502045512e+03
3.100000000000000000e+01 1.950000000000000000e+02 1.455455621685832739e+03
3.200000000000000000e+01 2.160000000000000000e+02 1.237537063682451844e+03
3.300000000000000000e+01 2.390000000000000000e+02 1.057669684724882245e+03
3.400000000000000000e+01 2.640000000000000000e+02 9.117397702578455210e+02
3.500000000000000000e+01 2.900000000000000000e+02 8.002776022683829069e+02
3.600000000000000000e+01 3.180000000000000000e+02 7.066025194097310305e+02
3.700000000000000000e+01 3.490000000000000000e+02 6.327774643544107676e+02
3.800000000000000000e+01 3.820000000000000000e+02 5.728492832798510790e+02
3.900000000000000000e+01 4.170000000000000000e+02 5.209882771447300911e+02
4.000000000000000000e+01 4.540000000000000000e+02 4.763577962741255760e+02
4.100000000000000000e+01 4.910000000000000000e+02 4.406990325879305601e+02
4.200000000000000000e+01 5.290000000000000000e+02 4.088484488166868687e+02
4.300000000000000000e+01 5.700000000000000000e+02 3.798048777747899294e+02
4.400000000000000000e+01 6.150000000000000000e+02 3.523997079282999039e+02
4.500000000000000000e+01 6.630000000000000000e+02 3.276774323489516973e+02
4.600000000000000000e+01 7.130000000000000000e+02 3.052487111315131187e+02
4.700000000000000000e+01 7.660000000000000000e+02 2.841306142192333937e+02
4.800000000000000000e+01 8.200000000000000000e+02 2.650538402162492275e+02
4.900000000000000000e+01 8.760000000000000000e+02 2.469529507122933865e+02
5.000000000000000000e+01 9.320000000000000000e+02 2.303763002175837755e+02
5.100000000000000000e+01 9.920000000000000000e+02 2.140156749878078699e+02
5.200000000000000000e+01 1.055000000000000000e+03 1.987477173618972301e+02
5.300000000000000000e+01 1.119000000000000000e+03 1.845115547496825457e+02
5.400000000000000000e+01 1.186000000000000000e+03 1.708464727904647589e+02
5.500000000000000000e+01 1.256000000000000000e+03 1.578110635895282030e+02
5.600000000000000000e+01 1.328000000000000000e+03 1.455654631890356541e+02
5.700000000000000000e+01 1.402000000000000000e+03 1.340567692704498768e+02
5.800000000000000000e+01 1.478000000000000000e+03 1.232863570507615805e+02
5.900000000000000000e+01 1.556000000000000000e+03 1.132903723362833261e+02
6.000000000000000000e+01 1.637000000000000000e+03 1.040610377583652735e+02
6.100000000000000000e+01 1.720000000000000000e+03 9.566637683473527431e+01
6.200000000000000000e+01 1.807000000000000000e+03 8.800430507957935333e+01
6.300000000000000000e+01 1.896000000000000000e+03 8.112946687452495098e+01
6.400000000000000000e+01 1.988000000000000000e+03 7.492013136111199856e+01
6.500000000000000000e+01 2.082000000000000000e+03 6.936050058901309967e+01
6.600000000000000000e+01 2.178000000000000000e+03 6.439476277120411396e+01
6.700000000000000000e+01 2.276000000000000000e+03 5.996190022863447666e+01
6.800000000000000000e+01 2.375000000000000000e+03 5.604387090355157852e+01
6.900000000000000000e+01 2.476000000000000000e+03 5.253946142829954624e+01
7.000000000000000000e+01 2.579000000000000000e+03 4.942360947653651237e+01
7.100000000000000000e+01 2.685000000000000000e+03 4.661545122228562832e+01
7.200000000000000000e+01 2.794000000000000000e+03 4.408395089581608772e+01
7.300000000000000000e+01 2.905000000000000000e+03 4.178134831227362156e+01
7.400000000000000000e+01 3.017000000000000000e+03 3.967659273929893970e+01
7.500000000000000000e+01 3.133000000000000000e+03 3.772138156928122044e+01
7.600000000000000000e+01 3.249000000000000000e+03 3.592257658764719963e+01
7.700000000000000000e+01 3.370000000000000000e+03 3.420959100686013699e+01
7.800000000000000000e+01 3.493000000000000000e+03 3.262212052941322327e+01
7.900000000000000000e+01 3.618000000000000000e+03 3.113048565387725830e+01
8.000000000000000000e+01 3.745000000000000000e+03 2.972292863018810749e+01
8.100000000000000000e+01 3.874000000000000000e+03 2.839629770256578922e+01
8.200000000000000000e+01 4.005000000000000000e+03 2.713982405886054039e+01
8.300000000000000000e+01 4.140000000000000000e+03 2.594393067248165607e+01
8.400000000000000000e+01 4.277000000000000000e+03 2.481575094908475876e+01
8.500000000000000000e+01 4.416000000000000000e+03 2.374599648825824261e+01
8.600000000000000000e+01 4.557000000000000000e+03 2.272510114125907421e+01
8.700000000000000000e+01 4.699000000000000000e+03 2.175993465818464756e+01
8.800000000000000000e+01 4.844000000000000000e+03 2.083066093549132347e+01
8.900000000000000000e+01 4.991000000000000000e+03 1.993965641967952251e+01
9.000000000000000000e+01 5.140000000000000000e+03 1.907957596890628338e+01
9.100000000000000000e+01 5.293000000000000000e+03 1.824697745963931084e+01
9.200000000000000000e+01 5.449000000000000000e+03 1.743354941718280315e+01
9.300000000000000000e+01 5.607000000000000000e+03 1.664217223972082138e+01
9.400000000000000000e+01 5.768000000000000000e+03 1.586855462566018105e+01
9.500000000000000000e+01 5.931000000000000000e+03 1.511766206286847591e+01
9.600000000000000000e+01 6.097000000000000000e+03 1.437793545238673687e+01
9.700000000000000000e+01 6.264000000000000000e+03 1.366444468311965466e+01
9.800000000000000000e+01 6.434000000000000000e+03 1.297198480740189552e+01
9.900000000000000000e+01 6.606000000000000000e+03 1.231051431782543659e+01
1.000000000000000000e+02 6.780000000000000000e+03 1.167805279791355133e+01
1.010000000000000000e+02 6.967000000000000000e+03 1.107589170522987843e+01
1.020000000000000000e+02 7.154000000000000000e+03 1.051337425597012043e+01
1.030000000000000000e+02 7.343000000000000000e+03 9.985161514952778816e+00
1.040000000000000000e+02 7.534000000000000000e+03 9.492956703528761864e+00
1.050000000000000000e+02 7.727000000000000000e+03 9.038111098110675812e+00
1.060000000000000000e+02 7.921000000000000000e+03 8.620918935164809227e+00
1.070000000000000000e+02 8.118000000000000000e+03 8.233709953725337982e+00
1.080000000000000000e+02 8.317000000000000000e+03 7.880381716415286064e+00
1.090000000000000000e+02 8.518000000000000000e+03 7.555281160399317741e+00
1.100000000000000000e+02 8.723000000000000000e+03 7.253814566880464554e+00
1.110000000000000000e+02 8.929000000000000000e+03 6.975389463827013969e+00
1.120000000000000000e+02 9.136000000000000000e+03 6.717066409066319466e+00
1.130000000000000000e+02 9.346000000000000000e+03 6.472545981407165527e+00
1.140000000000000000e+02 9.558000000000000000e+03 6.242744076997041702e+00
1.150000000000000000e+02 9.773000000000000000e+03 6.024566845968365669e+00
1.160000000000000000e+02 9.992000000000000000e+03 5.814954264089465141e+00
1.170000000000000000e+02 1.021600000000000000e+04 5.613996172323822975e+00
1.180000000000000000e+02 1.044400000000000000e+04 5.421179780736565590e+00
1.190000000000000000e+02 1.067200000000000000e+04 5.234677862375974655e+00
1.200000000000000000e+02 1.090100000000000000e+04 5.055578881874680519e+00
1.210000000000000000e+02 1.113400000000000000e+04 4.881743622943758965e+00
1.220000000000000000e+02 1.136900000000000000e+04 4.715218773111701012e+00
1.230000000000000000e+02 1.160600000000000000e+04 4.554125035181641579e+00
1.240000000000000000e+02 1.184500000000000000e+04 4.399699987843632698e+00
1.250000000000000000e+02 1.209200000000000000e+04 4.251390153542160988e+00
1.260000000000000000e+02 1.234000000000000000e+04 4.109412599354982376e+00
1.270000000000000000e+02 1.259100000000000000e+04 3.972671184688806534e+00
1.280000000000000000e+02 1.284500000000000000e+04 3.840447563678026199e+00
1.290000000000000000e+02 1.310000000000000000e+04 3.713649535551667213e+00
1.300000000000000000e+02 1.335900000000000000e+04 3.589542757719755173e+00
1.310000000000000000e+02 1.362000000000000000e+04 3.469391578808426857e+00
1.320000000000000000e+02 1.388200000000000000e+04 3.352660052478313446e+00
1.330000000000000000e+02 1.414900000000000000e+04 3.238039324060082436e+00
1.340000000000000000e+02 1.441600000000000000e+04 3.126095464453101158e+00
1.350000000000000000e+02 1.468700000000000000e+04 3.015337245538830757e+00
1.360000000000000000e+02 1.496000000000000000e+04 2.907532745972275734e+00
1.370000000000000000e+02 1.523400000000000000e+04 2.802115561440587044e+00
1.380000000000000000e+02 1.551000000000000000e+04 2.699304537847638130e+00
1.390000000000000000e+02 1.579000000000000000e+04 2.599053880199790001e+00
1.400000000000000000e+02 1.607700000000000000e+04 2.501796072348952293e+00
1.410000000000000000e+02 1.636800000000000000e+04 2.407720001414418221e+00
1.420000000000000000e+02 1.666100000000000000e+04 2.317472217604517937e+00
1.430000000000000000e+02 1.695400000000000000e+04 2.230764228850603104e+00
1.440000000000000000e+02 1.724900000000000000e+04 2.147665278986096382e+00
1.450000000000000000e+02 1.754600000000000000e+04 2.068679334595799446e+00
1.460000000000000000e+02 1.785500000000000000e+04 1.993729902431368828e+00
1.470000000000000000e+02 1.816800000000000000e+04 1.922759795561432838e+00
1.480000000000000000e+02 1.848400000000000000e+04 1.855610977858304977e+00
1.490000000000000000e+02 1.880500000000000000e+04 1.792421337217092514e+00
1.500000000000000000e+02 1.912800000000000000e+04 1.733067633584141731e+00
1.510000000000000000e+02 1.945400000000000000e+04 1.677362380549311638e+00
1.520000000000000000e+02 1.978100000000000000e+04 1.625182893127202988e+00
1.530000000000000000e+02 2.011000000000000000e+04 1.576336121186614037e+00
1.540000000000000000e+02 2.045500000000000000e+04 1.530608685687184334e+00
1.550000000000000000e+02 2.080200000000000000e+04 1.487658500671386719e+00
1.560000000000000000e+02 2.115000000000000000e+04 1.447281392291188240e+00
1.570000000000000000e+02 2.150500000000000000e+04 1.408867763355374336e+00
1.580000000000000000e+02 2.185800000000000000e+04 1.372750239446759224e+00
1.590000000000000000e+02 2.221200000000000000e+04 1.337845874950289726e+00
1.600000000000000000e+02 2.256800000000000000e+04 1.304259980097413063e+00
1.610000000000000000e+02 2.292600000000000000e+04 1.271594867110252380e+00
1.620000000000000000e+02 2.328400000000000000e+04 1.239562997594475746e+00
1.630000000000000000e+02 2.364700000000000000e+04 1.207866720855236053e+00
1.640000000000000000e+02 2.401400000000000000e+04 1.176406512036919594e+00
1.650000000000000000e+02 2.438400000000000000e+04 1.144988054409623146e+00
1.660000000000000000e+02 2.475500000000000000e+04 1.113674372434616089e+00
1.670000000000000000e+02 2.512700000000000000e+04 1.082263676449656487e+00
1.680000000000000000e+02 2.550500000000000000e+04 1.050776878371834755e+00
1.690000000000000000e+02 2.589100000000000000e+04 1.019272604957222939e+00
1.700000000000000000e+02 2.628200000000000000e+04 9.878468345850706100e-01
1.710000000000000000e+02 2.667700000000000000e+04 9.565683249384164810e-01
1.720000000000000000e+02 2.707400000000000000e+04 9.259121511131525040e-01
1.730000000000000000e+02 2.747300000000000000e+04 8.956805039197206497e-01
1.740000000000000000e+02 2.787300000000000000e+04 8.661187309771776199e-01
1.750000000000000000e+02 2.827500000000000000e+04 8.374179266393184662e-01
1.760000000000000000e+02 2.867900000000000000e+04 8.098502941429615021e-01
1.770000000000000000e+02 2.908400000000000000e+04 7.834506612271070480e-01
1.780000000000000000e+02 2.951100000000000000e+04 7.582543101161718369e-01
1.790000000000000000e+02 2.993900000000000000e+04 7.345136515796184540e-01
1.800000000000000000e+02 3.037000000000000000e+04 7.120437938719987869e-01
1.810000000000000000e+02 3.081000000000000000e+04 6.908960100263357162e-01
1.820000000000000000e+02 3.124500000000000000e+04 6.711280830204486847e-01
1.830000000000000000e+02 3.168300000000000000e+04 6.527161393314599991e-01
1.840000000000000000e+02 3.212100000000000000e+04 6.354580800980329514e-01
1.850000000000000000e+02 3.256100000000000000e+04 6.193376574665307999e-01
1.860000000000000000e+02 3.300000000000000000e+04 6.042769309133291245e-01
1.870000000000000000e+02 3.344300000000000000e+04 5.899604093283414841e-01
1.880000000000000000e+02 3.390000000000000000e+04 5.763434842228889465e-01
1.890000000000000000e+02 3.435800000000000000e+04 5.632483754307031631e-01
1.900000000000000000e+02 3.482100000000000000e+04 5.505324695259332657e-01
1.910000000000000000e+02 3.528400000000000000e+04 5.381765905767679214e-01
1.920000000000000000e+02 3.575200000000000000e+04 5.258797500282526016e-01
1.930000000000000000e+02 3.622900000000000000e+04 5.137257333844900131e-01
1.940000000000000000e+02 3.670900000000000000e+04 5.016403440386056900e-01
1.950000000000000000e+02 3.718400000000000000e+04 4.894290771335363388e-01
1.960000000000000000e+02 3.766800000000000000e+04 4.771132934838533401e-01
1.970000000000000000e+02 3.815500000000000000e+04 4.648139607161283493e-01
1.980000000000000000e+02 3.864400000000000000e+04 4.524644911289215088e-01
1.990000000000000000e+02 3.913100000000000000e+04 4.401275422424077988e-01
2.000000000000000000e+02 3.962600000000000000e+04 4.278072938323020935e-01
2.010000000000000000e+02 4.012800000000000000e+04 4.156093467026948929e-01
2.020000000000000000e+02 4.063300000000000000e+04 4.035484343767166138e-01
2.030000000000000000e+02 4.114100000000000000e+04 3.918132316321134567e-01
2.040000000000000000e+02 4.165900000000000000e+04 3.803805802017450333e-01
2.050000000000000000e+02 4.218700000000000000e+04 3.692797105759382248e-01
2.060000000000000000e+02 4.272000000000000000e+04 3.585857246071100235e-01
2.070000000000000000e+02 4.325400000000000000e+04 3.483366575092077255e-01
2.080000000000000000e+02 4.378900000000000000e+04 3.386880364269018173e-01
2.090000000000000000e+02 4.432400000000000000e+04 3.295093029737472534e-01
2.100000000000000000e+02 4.485900000000000000e+04 3.208405300974845886e-01
2.110000000000000000e+02 4.539600000000000000e+04 3.126620240509510040e-01
2.120000000000000000e+02 4.593300000000000000e+04 3.049739301204681396e-01
2.130000000000000000e+02 4.647300000000000000e+04 2.977093253284692764e-01
2.140000000000000000e+02 4.705000000000000000e+04 2.908298838883638382e-01
2.150000000000000000e+02 4.762900000000000000e+04 2.843032721430063248e-01
2.160000000000000000e+02 4.820900000000000000e+04 2.781392112374305725e-01
2.170000000000000000e+02 4.879000000000000000e+04 2.722195032984018326e-01
2.180000000000000000e+02 4.937800000000000000e+04 2.664914410561323166e-01
2.190000000000000000e+02 4.995800000000000000e+04 2.609711252152919769e-01
2.200000000000000000e+02 5.055200000000000000e+04 2.555923778563737869e-01
2.210000000000000000e+02 5.113700000000000000e+04 2.503089942038059235e-01
2.220000000000000000e+02 5.171500000000000000e+04 2.450866997241973877e-01
2.230000000000000000e+02 5.232600000000000000e+04 2.399462293833494186e-01
2.240000000000000000e+02 5.293700000000000000e+04 2.348725888878107071e-01
2.250000000000000000e+02 5.355300000000000000e+04 2.297972980886697769e-01
2.260000000000000000e+02 5.417200000000000000e+04 2.247700057923793793e-01
2.270000000000000000e+02 5.479300000000000000e+04 2.197577599436044693e-01
2.280000000000000000e+02 5.541300000000000000e+04 2.147676683962345123e-01
2.290000000000000000e+02 5.603400000000000000e+04 2.097996342927217484e-01
2.300000000000000000e+02 5.665600000000000000e+04 2.048618700355291367e-01
2.310000000000000000e+02 5.728200000000000000e+04 1.999530624598264694e-01
2.320000000000000000e+02 5.791000000000000000e+04 1.950894072651863098e-01
2.330000000000000000e+02 5.853800000000000000e+04 1.902623120695352554e-01
2.340000000000000000e+02 5.917300000000000000e+04 1.854631286114454269e-01
2.350000000000000000e+02 5.981200000000000000e+04 1.807336863130331039e-01
2.360000000000000000e+02 6.045300000000000000e+04 1.760525722056627274e-01
2.370000000000000000e+02 6.109500000000000000e+04 1.714484076946973801e-01
2.380000000000000000e+02 6.174600000000000000e+04 1.669192090630531311e-01
2.390000000000000000e+02 6.240500000000000000e+04 1.624596212059259415e-01
2.400000000000000000e+02 6.306900000000000000e+04 1.580941174179315567e-01
2.410000000000000000e+02 6.373900000000000000e+04 1.538280062377452850e-01
2.420000000000000000e+02 6.441400000000000000e+04 1.496748458594083786e-01
2.430000000000000000e+02 6.510500000000000000e+04 1.456562951207160950e-01
2.440000000000000000e+02 6.581600000000000000e+04 1.417772453278303146e-01
2.450000000000000000e+02 6.654800000000000000e+04 1.380491349846124649e-01
2.460000000000000000e+02 6.728100000000000000e+04 1.345010176301002502e-01
2.470000000000000000e+02 6.801900000000000000e+04 1.311351452022790909e-01
2.480000000000000000e+02 6.876100000000000000e+04 1.279651764780282974e-01
2.490000000000000000e+02 6.950500000000000000e+04 1.249925103038549423e-01
2.500000000000000000e+02 7.025400000000000000e+04 1.222260184586048126e-01


==> data/TV_boat_L_1.000000e+00_mu_1.000000e-02_sigma_8.000000e-01_zeta_0.000000e+00_xi_zero_maxiter_70000_inneriter_10000_no_mu_backtrack.txt <==
N cs f
0.000000000000000000e+00 0.000000000000000000e+00 5.928406053440928459e+08
1.000000000000000000e+00 1.000000000000000000e+00 2.455826365238507986e+08
2.000000000000000000e+00 2.000000000000000000e+00 9.152274937192650139e+07
3.000000000000000000e+00 3.000000000000000000e+00 1.589856237816458344e+08
4.000000000000000000e+00 4.000000000000000000e+00 8.066006404235787690e+07
5.000000000000000000e+00 5.000000000000000000e+00 3.055723865135002881e+07
6.000000000000000000e+00 6.000000000000000000e+00 7.478447913753395900e+06
7.000000000000000000e+00 7.000000000000000000e+00 1.044256082072248682e+06
8.000000000000000000e+00 8.000000000000000000e+00 7.615062069482784718e+05
9.000000000000000000e+00 9.000000000000000000e+00 9.837262515672910959e+05
1.000000000000000000e+01 1.000000000000000000e+01 6.238370177838858217e+05
1.100000000000000000e+01 1.100000000000000000e+01 8.619367714246362448e+05
1.200000000000000000e+01 1.200000000000000000e+01 5.582893950457666069e+05
1.300000000000000000e+01 1.300000000000000000e+01 2.846146758382264525e+05
1.400000000000000000e+01 1.400000000000000000e+01 1.486104861765746027e+05
1.500000000000000000e+01 1.600000000000000000e+01 1.170787546740751714e+05
1.600000000000000000e+01 1.700000000000000000e+01 1.105437616060841829e+05
1.700000000000000000e+01 1.800000000000000000e+01 8.923321275015734136e+04
1.800000000000000000e+01 2.000000000000000000e+01 6.102257537320815027e+04
1.900000000000000000e+01 2.300000000000000000e+01 4.195834185647964478e+04
2.000000000000000000e+01 2.700000000000000000e+01 3.185626742723956704e+04
2.100000000000000000e+01 3.000000000000000000e+01 3.468926608178950846e+04
2.200000000000000000e+01 3.300000000000000000e+01 2.963565780712477863e+04
2.300000000000000000e+01 3.700000000000000000e+01 2.471014879717864096e+04
2.400000000000000000e+01 4.100000000000000000e+01 1.982791794664226472e+04
2.500000000000000000e+01 4.700000000000000000e+01 1.556020643189735711e+04
2.600000000000000000e+01 5.400000000000000000e+01 1.242856494795158505e+04
2.700000000000000000e+01 6.200000000000000000e+01 1.004943425152264535e+04
2.800000000000000000e+01 7.000000000000000000e+01 8.099200386589393020e+03
2.900000000000000000e+01 7.800000000000000000e+01 8.608696311814710498e+03
3.000000000000000000e+01 8.600000000000000000e+01 7.357233270252123475e+03
3.100000000000000000e+01 9.500000000000000000e+01 6.173140563514083624e+03
3.200000000000000000e+01 1.050000000000000000e+02 5.138153712438419461e+03
3.300000000000000000e+01 1.160000000000000000e+02 4.250713969042524695e+03
3.400000000000000000e+01 1.280000000000000000e+02 3.497993897033855319e+03
3.500000000000000000e+01 1.420000000000000000e+02 2.838800789033994079e+03
3.600000000000000000e+01 1.590000000000000000e+02 2.278103234659880400e+03
3.700000000000000000e+01 1.770000000000000000e+02 1.846527122400701046e+03
3.800000000000000000e+01 1.970000000000000000e+02 1.489670484004542232e+03
3.900000000000000000e+01 2.200000000000000000e+02 1.199964994901791215e+03
4.000000000000000000e+01 2.460000000000000000e+02 9.697476196847856045e+02
4.100000000000000000e+01 2.740000000000000000e+02 7.970212350580841303e+02
4.200000000000000000e+01 3.080000000000000000e+02 6.575341864265501499e+02
4.300000000000000000e+01 3.450000000000000000e+02 5.511814352013170719e+02
4.400000000000000000e+01 3.850000000000000000e+02 4.686944365818053484e+02
4.500000000000000000e+01 4.310000000000000000e+02 3.998521698117256165e+02
4.600000000000000000e+01 4.820000000000000000e+02 3.430046826209872961e+02
4.700000000000000000e+01 5.390000000000000000e+02 2.929456364233046770e+02
4.800000000000000000e+01 6.040000000000000000e+02 2.484874470904469490e+02
4.900000000000000000e+01 6.770000000000000000e+02 2.093752790633589029e+02
5.000000000000000000e+01 7.560000000000000000e+02 1.744245597738772631e+02
5.100000000000000000e+01 8.440000000000000000e+02 1.421826624330133200e+02
5.200000000000000000e+01 9.420000000000000000e+02 1.134427897185087204e+02
5.300000000000000000e+01 1.031000000000000000e+03 1.200354960858821869e+02
5.400000000000000000e+01 1.127000000000000000e+03 1.026111118998378515e+02
5.500000000000000000e+01 1.230000000000000000e+03 8.647842434421181679e+01
5.600000000000000000e+01 1.340000000000000000e+03 7.201680852659046650e+01
5.700000000000000000e+01 1.462000000000000000e+03 5.921199816279113293e+01
5.800000000000000000e+01 1.594000000000000000e+03 4.844077078253030777e+01
5.900000000000000000e+01 1.737000000000000000e+03 3.953179992921650410e+01
6.000000000000000000e+01 1.891000000000000000e+03 3.242283122055232525e+01
6.100000000000000000e+01 2.058000000000000000e+03 2.675466098450124264e+01
6.200000000000000000e+01 2.206000000000000000e+03 2.797699382342398167e+01
6.300000000000000000e+01 2.361000000000000000e+03 2.486866035498678684e+01
6.400000000000000000e+01 2.525000000000000000e+03 2.216831627860665321e+01
6.500000000000000000e+01 2.700000000000000000e+03 1.978838119842112064e+01
6.600000000000000000e+01 2.887000000000000000e+03 1.763418519683182240e+01
6.700000000000000000e+01 3.084000000000000000e+03 1.568186522461473942e+01
6.800000000000000000e+01 3.294000000000000000e+03 1.389303669892251492e+01
6.900000000000000000e+01 3.521000000000000000e+03 1.221373800002038479e+01
7.000000000000000000e+01 3.765000000000000000e+03 1.064066657796502113e+01
7.100000000000000000e+01 3.980000000000000000e+03 1.097286454401910305e+01
7.200000000000000000e+01 4.178000000000000000e+03 1.119828055612742901e+01
7.300000000000000000e+01 4.379000000000000000e+03 1.060759351961314678e+01
7.400000000000000000e+01 4.588000000000000000e+03 9.993905264884233475e+00
7.500000000000000000e+01 4.808000000000000000e+03 9.361165266484022141e+00
7.600000000000000000e+01 5.032000000000000000e+03 8.702944116666913033e+00
7.700000000000000000e+01 5.263000000000000000e+03 8.023289274424314499e+00
7.800000000000000000e+01 5.502000000000000000e+03 7.328474583104252815e+00
7.900000000000000000e+01 5.752000000000000000e+03 6.624382186681032181e+00
8.000000000000000000e+01 6.018000000000000000e+03 5.924126258119940758e+00
8.100000000000000000e+01 6.295000000000000000e+03 5.252051556482911110e+00
8.200000000000000000e+01 6.597000000000000000e+03 4.621435031294822693e+00
8.300000000000000000e+01 6.913000000000000000e+03 4.048028422519564629e+00
8.400000000000000000e+01 7.247000000000000000e+03 3.539889166131615639e+00
8.500000000000000000e+01 7.606000000000000000e+03 3.097820119932293892e+00
8.600000000000000000e+01 7.988000000000000000e+03 2.717791778966784477e+00
8.700000000000000000e+01 8.392000000000000000e+03 2.387272967025637627e+00
8.800000000000000000e+01 8.751000000000000000e+03 2.456489244475960732e+00
8.900000000000000000e+01 9.119000000000000000e+03 2.271935831755399704e+00
9.000000000000000000e+01 9.503000000000000000e+03 2.096214966848492622e+00
9.100000000000000000e+01 9.913000000000000000e+03 1.928549947217106819e+00
9.200000000000000000e+01 1.033900000000000000e+04 1.764736788347363472e+00
9.300000000000000000e+01 1.079100000000000000e+04 1.602477710694074631e+00
9.400000000000000000e+01 1.118900000000000000e+04 1.638463096693158150e+00
9.500000000000000000e+01 1.160200000000000000e+04 1.541543859988451004e+00
9.600000000000000000e+01 1.203200000000000000e+04 1.442322542890906334e+00
9.700000000000000000e+01 1.248100000000000000e+04 1.340303158387541771e+00
9.800000000000000000e+01 1.294900000000000000e+04 1.236170055344700813e+00
9.900000000000000000e+01 1.344000000000000000e+04 1.130075929686427116e+00
1.000000000000000000e+02 1.395300000000000000e+04 1.022379375994205475e+00
1.010000000000000000e+02 1.449400000000000000e+04 9.154272433370351791e-01
1.020000000000000000e+02 1.508300000000000000e+04 8.110810201615095139e-01
1.030000000000000000e+02 1.570200000000000000e+04 7.112528961151838303e-01
1.040000000000000000e+02 1.635600000000000000e+04 6.193693950772285461e-01
1.050000000000000000e+02 1.691200000000000000e+04 6.395710129290819168e-01
1.060000000000000000e+02 1.748900000000000000e+04 5.858796685934066772e-01
1.070000000000000000e+02 1.809700000000000000e+04 5.357113126665353775e-01
1.080000000000000000e+02 1.875000000000000000e+04 4.894638378173112869e-01
1.090000000000000000e+02 1.943500000000000000e+04 4.473233465105295181e-01
1.100000000000000000e+02 2.003000000000000000e+04 4.563782345503568649e-01
1.110000000000000000e+02 2.064900000000000000e+04 4.321860056370496750e-01
1.120000000000000000e+02 2.130600000000000000e+04 4.089282099157571793e-01
1.130000000000000000e+02 2.197600000000000000e+04 3.863897509872913361e-01
1.140000000000000000e+02 2.267000000000000000e+04 3.640436697751283646e-01
1.150000000000000000e+02 2.339200000000000000e+04 3.414355944842100143e-01
1.160000000000000000e+02 2.415400000000000000e+04 3.181008752435445786e-01
1.170000000000000000e+02 2.495700000000000000e+04 2.938545458018779755e-01
1.180000000000000000e+02 2.579500000000000000e+04 2.686051428318023682e-01
1.190000000000000000e+02 2.668600000000000000e+04 2.428603526204824448e-01
1.200000000000000000e+02 2.763200000000000000e+04 2.170587498694658279e-01
1.210000000000000000e+02 2.842900000000000000e+04 2.228270210325717926e-01
1.220000000000000000e+02 2.927000000000000000e+04 2.072160542011260986e-01
1.230000000000000000e+02 3.015200000000000000e+04 1.916895862668752670e-01
1.240000000000000000e+02 3.107400000000000000e+04 1.765972357243299484e-01
1.250000000000000000e+02 3.204700000000000000e+04 1.621700674295425415e-01
1.260000000000000000e+02 3.307500000000000000e+04 1.485379077494144440e-01
1.270000000000000000e+02 3.393400000000000000e+04 1.515229437500238419e-01
1.280000000000000000e+02 3.483100000000000000e+04 1.435481961816549301e-01
1.290000000000000000e+02 3.576600000000000000e+04 1.357790734618902206e-01
1.300000000000000000e+02 3.675100000000000000e+04 1.281639803200960159e-01
1.310000000000000000e+02 3.776700000000000000e+04 1.206150799989700317e-01
1.320000000000000000e+02 3.883800000000000000e+04 1.130097862333059311e-01
1.330000000000000000e+02 3.996700000000000000e+04 1.052509639412164688e-01
1.340000000000000000e+02 4.116700000000000000e+04 9.728608094155788422e-02
1.350000000000000000e+02 4.243300000000000000e+04 8.910058625042438507e-02
1.360000000000000000e+02 4.376200000000000000e+04 8.085063658654689789e-02
1.370000000000000000e+02 4.515900000000000000e+04 7.271574251353740692e-02
1.380000000000000000e+02 4.631400000000000000e+04 7.449967041611671448e-02
1.390000000000000000e+02 4.757600000000000000e+04 6.967291794717311859e-02
1.400000000000000000e+02 4.889400000000000000e+04 6.492132507264614105e-02
1.410000000000000000e+02 5.026800000000000000e+04 6.032685190439224243e-02
1.420000000000000000e+02 5.170700000000000000e+04 5.592467077076435089e-02
1.430000000000000000e+02 5.320600000000000000e+04 5.179844237864017487e-02
1.440000000000000000e+02 5.444200000000000000e+04 5.266365781426429749e-02
1.450000000000000000e+02 5.573000000000000000e+04 5.029405839741230011e-02
1.460000000000000000e+02 5.706700000000000000e+04 4.796604067087173462e-02
1.470000000000000000e+02 5.846000000000000000e+04 4.567181505262851715e-02
1.480000000000000000e+02 5.998200000000000000e+04 4.334814101457595825e-02
1.490000000000000000e+02 6.157100000000000000e+04 4.095729999244213104e-02
1.500000000000000000e+02 6.322300000000000000e+04 3.845310211181640625e-02
1.510000000000000000e+02 6.496400000000000000e+04 3.579806722700595856e-02
1.520000000000000000e+02 6.679300000000000000e+04 3.297371976077556610e-02
1.530000000000000000e+02 6.872800000000000000e+04 3.000951930880546570e-02
1.540000000000000000e+02 7.025800000000000000e+04 3.067519329488277435e-02

